Analyzing the Evolution of Graphs and Texts

With the recent advance of representation learning algorithms on graphs (e.g., DeepWalk/GraphSage) and natural languages (e.g., Word2Vec/BERT) , the state-of-the art models can even achieve human-level performance over many downstream tasks, particularly for the task of node and sentence classification. However, most algorithms focus on large-scale models for static graphs and text corpus without considering the inherent dynamic characteristics or discovering the reasons behind the changes. This dissertation aims to efficiently model the dynamics in graphs (such as social networks and citation graphs) and understand the changes in texts (specifically news titles and personal biographies). To achieve this goal, we utilize the renowned Personalized PageRank algorithm to create effective dynamic network embeddings for evolving graphs. Our proposed approaches significantly improve the running time and accuracy for both detecting network abnormal intruders and discovering entity meaning shifts over large-scale dynamic graphs. For text changes, we analyze the post-publication changes in news titles to understand the intents behind the edits and discuss the potential impact of titles changes from information integrity perspective. Moreover, we investigate self-presented occupational identities in Twitter users' biographies over five years, investigating job prestige and demographics effects in how people disclose jobs, quantifying over-represented jobs and their transitions over time.

==> chapter4-BiosModification/Figures/interests_figures/edit_sample.csv <==
,s0_pre_token_sentence,s1_pre_token_sentence,s0_tokens,s1_tokens,edit_distance
2592358,"You deserve everything, don't let anyone tell you different💋  c/o 17  SC: Katalin14👻","You deserve everything, don't let anyone tell you different💋   SC: Katalin14👻       MECC c/o 18","['you', 'deserve', 'everything', ',', 'do', ""n't"", 'let', 'anyone', 'tell', 'you', 'different💋', 'c/', 'o', '17', 'sc', ':', 'katalin14👻']","['you', 'deserve', 'everything', ',', 'do', ""n't"", 'let', 'anyone', 'tell', 'you', 'different💋', 'sc', ':', 'katalin14', '👻', 'mecc', 'c/', 'o', '18']",8
279308,Suh dude. #boardislife,"Suh dude.
https://m.soundcloud.com/leal-gotthardt","['suh', 'dude', '.', '#', 'boardislife']","['suh', 'dude.https://m.soundcloud.com/leal-gotthardt']",4
749800,"Product Manager at @Squarespace, Used to at @Virb, photographer, Wedding Rings at http://mr-ok.co, music at Paper Brigade and recommending at Rubin Recommends.","Product at @Simplecast (Helping Podcast creators) and @mrokgrooms wedding rings. Past Product @Squarespace, @Virb, photos, Paper Brigade and hung at @Ginlane.","['product', 'manager', 'at', '@squarespace', ',', 'used', 'to', 'at', '@virb', ',', 'photographer', ',', 'wedding', 'rings', 'at', 'http://mr-ok.co,', 'music', 'at', 'paper', 'brigade', 'and', 'recommending', 'at', 'rubin', 'recommends', '.']","['product', 'at', '@simplecast', '(', 'helping', 'podcast', 'creators', ')', 'and', '@mrokgrooms', 'wedding', 'rings', '.', 'past', 'product', '@squarespace', ',', '@virb', ',', 'photos', ',', 'paper', 'brigade', 'and', 'hung', 'at', '@ginlane', '.']",22
2394807,Life has a smell that the protected & sheltered will never know🦋R #İncirlikAirBase #NotNormal #SaveNationalParks #SupportOurTroops #KatieJohnson #JamalKhashoggi,"Generations Need Us Now-We Must Stand & Come Together For Them
#TheChildren🦋 #ClimateChangeCrisis⚠️
#SupportOurTroops #OurAllies🗺️ #KatieJohnson #JamalKhashoggi","['life', 'has', 'a', 'smell', 'that', 'the', 'protected', '&', 'sheltered', 'will', 'never', 'know🦋r', '#i̇ncirlikairbase', '#', 'notnormal', '#', 'savenationalparks', '#', 'supportourtroops', '#', 'katiejohnson', '#', 'jamalkhashoggi']","['generations', 'need', 'us', 'now', '-', 'we', 'must', 'stand', '&', 'come', 'together', 'for', 'them', '#', 'thechildren🦋', '#climatechangecrisis⚠️#', 'supportourtroops', '#ourallies🗺️', '#', 'katiejohnson', '#', 'jamalkhashoggi']",18
2347456,Helping young men make great decisions in life through football. Easy-E enthusiast,HFC at BPHS. Helping young men make great decisions in life through football. #wkstaff #DMGB Springfield College Grad.,"['helping', 'young', 'men', 'make', 'great', 'decisions', 'in', 'life', 'through', 'football', '.', 'easy', '-e', 'enthusiast']","['hfc', 'at', 'bphs', '.', 'helping', 'young', 'men', 'make', 'great', 'decisions', 'in', 'life', 'through', 'football', '.', '#', 'wkstaff', '#dmgb', 'springfield', 'college', 'grad', '.']",11
1685064,They are who we thought they were || Windy City,Chicago || Windy City,"['they', 'are', 'who', 'we', 'thought', 'they', 'were', '||', 'windy', 'city']","['chicago', '||', 'windy', 'city']",7
1941318,KerriedAwayDestinations #KerriedAwayDestinations,🏝✈️ Travel Agent ☀️Kerried Away Destinations 👶🏻💙 Boy Mom 🐱🐱🐱 Fur Mom 💍 Wife  #KerriedAwayDestinations,"['kerriedawaydestinations', '#', 'kerriedawaydestinations']","['🏝✈️', 'travel', 'agent', '☀️kerried', 'away', 'destinations', '👶🏻💙', 'boy', 'mom', '🐱🐱🐱', 'fur', 'mom', '💍', 'wife', '#', 'kerriedawaydestinations']",14
148841,You can't spell Raelyn without at least one L.,Somewhere I lost a piece of me. Smoking cigarettes on balconies.,"['you', 'ca', ""n't"", 'spell', 'raelyn', 'without', 'at', 'least', 'one', 'l.']","['somewhere', 'i', 'lost', 'a', 'piece', 'of', 'me', '.', 'smoking', 'cigarettes', 'on', 'balconies', '.']",13
1471513,"Social Welfare Optimist, Hopeless Romantic, Chronic Pain Overcomer, Proud Parent of a #ChosenOne, Athlete, Advocate, Daughter, Sister, Friend","Parent of a CAL Golden Bear & a VC Warrior, Social Welfare Optimist, Chronic Pain Overcomer, Pulmonary Embolism Survivor, HMS/EDS, Daughter, Sister, Friend","['social', 'welfare', 'optimist', ',', 'hopeless', 'romantic', ',', 'chronic', 'pain', 'overcomer', ',', 'proud', 'parent', 'of', 'a', '#', 'chosenone', ',', 'athlete', ',', 'advocate', ',', 'daughter', ',', 'sister', ',', 'friend']","['parent', 'of', 'a', 'cal', 'golden', 'bear', '&', 'a', 'vc', 'warrior', ',', 'social', 'welfare', 'optimist', ',', 'chronic', 'pain', 'overcomer', ',', 'pulmonary', 'embolism', 'survivor', ',', 'hms', '/', 'eds', ',', 'daughter', ',', 'sister', ',', 'friend']",22
183665,"Meet the animals from AZA-accredited #zoos & #aquariums 
Facebook: https://www.facebook.com/zoosaquariums",Welcome to the official Twitter account of the Association of Zoos & Aquariums. #SavingSpecies #zoos #aquariums,"['meet', 'the', 'animals', 'from', 'aza-accredited', '#', 'zoos', '&', '#aquariums', 'facebook', ':', 'https://www.facebook.com/zoosaquariums']","['welcome', 'to', 'the', 'official', 'twitter', 'account', 'of', 'the', 'association', 'of', 'zoos', '&', 'aquariums', '.', '#', 'savingspecies', '#', 'zoos', '#aquariums']",16
852730,The Marjorie Luke Theatre ~ Santa Barbara's Community Youth Performing Arts Center ~ where dreams take stage! #luketheatre,The Marjorie Luke Theatre ~ The People's Theatre ~ Santa Barbara's Community Youth Performing Arts Center ~ where dreams take stage! #luketheatre,"['the', 'marjorie', 'luke', 'theatre', '~', 'santa', 'barbara', ""'s"", 'community', 'youth', 'performing', 'arts', 'center', '~', 'where', 'dreams', 'take', 'stage', '!', '#', 'luketheatre']","['the', 'marjorie', 'luke', 'theatre', '~', 'the', 'people', ""'s"", 'theatre', '~', 'santa', 'barbara', ""'s"", 'community', 'youth', 'performing', 'arts', 'center', '~', 'where', 'dreams', 'take', 'stage', '!', '#', 'luketheatre']",5
1818332,"Formerly a Lawn Chair. I play melee, #1 in Philadelphia, Marth Main, Smite pro wannabe, You can be a legend son.

Sponsored by: @smashstudiosgg","#62 IN THE WORLD IN MELEE!!!

Formerly a Lawn Chair. I play melee. Smite pro wannabe.

 Email: StangoSmash@gmail.com  Sponsored by: @smashstudiosgg","['formerly', 'a', 'lawn', 'chair', '.', 'i', 'play', 'melee', ',', '#', '1', 'in', 'philadelphia', ',', 'marth', 'main', ',', 'smite', 'pro', 'wannabe', ',', 'you', 'can', 'be', 'a', 'legend', 'son.', 'sponsored', 'by', ':', '@smashstudiosgg']","['#', '62', 'in', 'the', 'world', 'in', 'melee', '!!!', 'formerly', 'a', 'lawn', 'chair', '.', 'i', 'play', 'melee', '.', 'smite', 'pro', 'wannabe', '.', 'email', ':', 'stangosmash@gmail.com', 'sponsored', 'by', ':', '@smashstudiosgg']",24
2271110,"don't belong to no city, don't belong to no man","it's all halsey, politics, and memes","['do', ""n't"", 'belong', 'to', 'no', 'city', ',', 'do', ""n't"", 'belong', 'to', 'no', 'man']","['it', ""'s"", 'all', 'halsey', ',', 'politics', ',', 'and', 'memes']",12
1470698,mitochondria is the powerhouse of the cell,mitochondria is the powerhouse of the cell tamu19,"['mitochondria', 'is', 'the', 'powerhouse', 'of', 'the', 'cell']","['mitochondria', 'is', 'the', 'powerhouse', 'of', 'the', 'cell', 'tamu19']",1
1842895,"Father, Husband, Radio Producer, Semi-Retired Alcoholic, Beard Farmer, Honorary Gallifreyan, Stirrer-of-Pots, Love Machine","Father, Husband, Talk Show Host, Semi-Retired Alcoholic, Beard Farmer, Honorary Gallifreyan, Stirrer-of-Pots, Love Machine","['father', ',', 'husband', ',', 'radio', 'producer', ',', 'semi-retired', 'alcoholic', ',', 'beard', 'farmer', ',', 'honorary', 'gallifreyan', ',', 'stirrer', '-', 'of', '-', 'pots', ',', 'love', 'machine']","['father', ',', 'husband', ',', 'talk', 'show', 'host', ',', 'semi-retired', 'alcoholic', ',', 'beard', 'farmer', ',', 'honorary', 'gallifreyan', ',', 'stirrer', '-', 'of', '-', 'pots', ',', 'love', 'machine']",3
1788226,"Toledo Sports Network provides TV, Radio and Internet coverage of Northwest Ohio sports | http://facebook.com/toledosportsnetwork","Toledo Sports Network provides TV, Radio and Internet coverage of Northwest Ohio sports | http://facebook.com/toledosportsne…","['toledo', 'sports', 'network', 'provides', 'tv', ',', 'radio', 'and', 'internet', 'coverage', 'of', 'northwest', 'ohio', 'sports', '|', 'http://facebook.com/toledosportsnetwork']","['toledo', 'sports', 'network', 'provides', 'tv', ',', 'radio', 'and', 'internet', 'coverage', 'of', 'northwest', 'ohio', 'sports', '|', 'http://facebook.com/toledosportsne…']",1
1840566,FMOIG: @slim.tr '17 ❤ Single Psalms23 UWG '21. Future Model 👸🏽,FMOIG: @tharealtori '17 🎓 Psalms23   Future Model ❤️ and Athletic Trainer 🏈,"['fmoig', ':', '@slim.tr', ""'"", '17', '❤', 'single', 'psalms', '23', 'uwg', ""'"", '21', '.', 'future', 'model', '👸🏽']","['fmoig', ':', '@tharealtori', ""'"", '17', '🎓', 'psalms23', 'future', 'model', '❤️', 'and', 'athletic', 'trainer', '🏈']",12
594955,EVHS. sc: Ronnie_salter,"Its not a trick question, yeah I'm smokin dope","['evhs', '.', 'sc', ':', 'ronnie_salter']","['its', 'not', 'a', 'trick', 'question', ',', 'yeah', ""i'm"", 'smokin', 'dope']",10
63407,#WordPress web developer #MemberVault Certified Partner @Google #ProductExpert: @ProjectFi @GoogleDrive @GoogleDocs #GooglePixel @Nexus,#IntrovertEntrepreneur coach loves coaching fellow #introvert #entrepreneurs to grow biz online at http://kbctraining.com. 👇Get my book & #IntrovertsUnite,"['#', 'wordpress', 'web', 'developer', '#', 'membervault', 'certified', 'partner', '@google', '#', 'productexpert', ':', '@projectfi', '@googledrive', '@googledocs', '#', 'googlepixel', '@nexus']","['#introvertentrepreneur', 'coach', 'loves', 'coaching', 'fellow', '#introvert', '#entrepreneurs', 'to', 'grow', 'biz', 'online', 'at', 'http://kbctraining.com.', '👇get', 'my', 'book', '&', '#introvertsunite']",18
1382648,aspiring architect and possibly comic artist tumblr: ABrIgHterPessimism ig: N_Furyous #slickliving #uwm #architecture #IloveParis #rattpack #taketheknee,"dad, future architect, artist, tired tumblr: ABrIgHterPessimism ig: N_Furyous CashApp: $Nickfury15 #slickliving #uwm #architecture","['aspiring', 'architect', 'and', 'possibly', 'comic', 'artist', 'tumblr', ':', 'abrighterpessimism', 'ig', ':', 'n_furyous', '#slickliving', '#uwm', '#architecture', '#iloveparis', '#rattpack', '#', 'taketheknee']","['dad', ',', 'future', 'architect', ',', 'artist', ',', 'tired', 'tumblr', ':', 'abrighterpessimism', 'ig', ':', 'n_furyous', 'cashapp', ':', '$', 'nickfury', '15', '#slickliving', '#uwm', '#architecture']",15
2178186,"you water me, i water you; we grow together | 22",for the love of art,"['you', 'water', 'me', ',', 'i', 'water', 'you', ';', 'we', 'grow', 'together', '|', '22']","['for', 'the', 'love', 'of', 'art']",13
1515595,"Account manager for @BookBub, previously editor of all things kidlit with @alloyent, @HarlequinTeen & @HarperChildrens. I just really like books guys.","Account manager for @BookBub, previously editor of kidlit with @alloyent, @HarlequinTeen & @HarperChildrens. I just really like books guys. (Views are my own.)","['account', 'manager', 'for', '@bookbub', ',', 'previously', 'editor', 'of', 'all', 'things', 'kidlit', 'with', '@alloyent', ',', '@harlequinteen', '&', '@harperchildrens', '.', 'i', 'just', 'really', 'like', 'books', 'guys', '.']","['account', 'manager', 'for', '@bookbub', ',', 'previously', 'editor', 'of', 'kidlit', 'with', '@alloyent', ',', '@harlequinteen', '&', '@harperchildrens', '.', 'i', 'just', 'really', 'like', 'books', 'guys', '.', '(', 'views', 'are', 'my', 'own', '.', ')']",9
625312,Reporter for a newspaper shop called The Guardian.,Reporter for a newspaper shop called the Guardian | PGP: http://bit.ly/2h2PQfJ | Threema: 63XJ5YN8,"['reporter', 'for', 'a', 'newspaper', 'shop', 'called', 'the', 'guardian', '.']","['reporter', 'for', 'a', 'newspaper', 'shop', 'called', 'the', 'guardian', '|', 'pgp', ':', 'http://bit.ly/2h2pqfj', '|', 'threema', ':', '63xj5yn8']",8
1209837,"Elite Personal Trainer and Vegan Enthusiast based in Los Angeles, CA http://www.Facebook.com/AaronGuyPT | http://www.Instagram.com/AaronGuyPT",Elite Personal Trainer based in Los Angeles.  Living the LA dream.      http://www.Instagram.com/AaronGuyPT.,"['elite', 'personal', 'trainer', 'and', 'vegan', 'enthusiast', 'based', 'in', 'los', 'angeles', ',', 'ca', 'http://www.facebook.com/aaronguypt', '|', 'http://www.instagram.com/aaronguypt']","['elite', 'personal', 'trainer', 'based', 'in', 'los', 'angeles', '.', 'living', 'the', 'la', 'dream', '.', 'http://www.instagram.com/aaronguypt.']",10
2138653,RMHS Junior| RMHS Varisty football⚫️,Punters are people too,"['rmhs', 'junior|', 'rmhs', 'varisty', 'football⚫', '️']","['punters', 'are', 'people', 'too']",6
2570295,20 /\ Male /\ Geography/German major /\ INFP /\ SFW /\ Orange aesthetic /\ Fritz Fursuiter (Fursuit by @_Narrow_ ),"21 /\ Male /\ Geography guy in training at WKU /\ INFP /\ Hella Weird and Hella Fun /\  Fritz by 
@_Navaros_ /\ Workin on getting Future","['20', '/\\', 'male', '/\\', 'geography', '/', 'german', 'major', '/\\', 'infp', '/\\', 'sfw', '/\\', 'orange', 'aesthetic', '/\\', 'fritz', 'fursuiter', '(', 'fursuit', 'by', '@_narrow_', ')']","['21', '/\\', 'male', '/\\', 'geography', 'guy', 'in', 'training', 'at', 'wku', '/\\', 'infp', '/\\', 'hella', 'weird', 'and', 'hella', 'fun', '/\\', 'fritz', 'by', '@_navaros_', '/\\', 'workin', 'on', 'getting', 'future']",18
2083831,"Whatever it is you do, grow from it.",Black sheep but I know you see the gold in me 😶,"['whatever', 'it', 'is', 'you', 'do', ',', 'grow', 'from', 'it', '.']","['black', 'sheep', 'but', 'i', 'know', 'you', 'see', 'the', 'gold', 'in', 'me', '😶']",11
1924577,"Somewhere between I want it & I got it. Life's good, God's greater. ❤ AKN","""Flowers grow back even after they are stepped on, and so will I.""","['somewhere', 'between', 'i', 'want', 'it', '&', 'i', 'got', 'it', '.', 'life', ""'s"", 'good', ',', 'god', ""'s"", 'greater', '.', '❤', 'akn']","['""', 'flowers', 'grow', 'back', 'even', 'after', 'they', 'are', 'stepped', 'on', ',', 'and', 'so', 'will', 'i', '.', '""']",19
474903,"Women in Green Forum is the premier network and annual conference to highlight women's impact on the environmental arena. Prod by @threesquaresinc
8.31.16 | LA",Women in Green Forum is the premier network and annual conference to highlight women's impact on the environmental arena. Prod by @threesquaresinc 8.30.17 | LA,"['women', 'in', 'green', 'forum', 'is', 'the', 'premier', 'network', 'and', 'annual', 'conference', 'to', 'highlight', 'women', ""'s"", 'impact', 'on', 'the', 'environmental', 'arena', '.', 'prod', 'by', '@threesquaresinc', '8.31.16', '|', 'la']","['women', 'in', 'green', 'forum', 'is', 'the', 'premier', 'network', 'and', 'annual', 'conference', 'to', 'highlight', 'women', ""'s"", 'impact', 'on', 'the', 'environmental', 'arena', '.', 'prod', 'by', '@threesquaresinc', '8.30.17', '|', 'la']",1
791145,Serial entrepreneur. Angel investor. Builder. Problem solver. Advisor / mentor on innovation & entrepreneurship.,Serial entrepreneur. Angel investor. Builder. Problem solver. Chief Innovation Officer @Dreamit,"['serial', 'entrepreneur', '.', 'angel', 'investor', '.', 'builder', '.', 'problem', 'solver', '.', 'advisor', '/', 'mentor', 'on', 'innovation', '&', 'entrepreneurship', '.']","['serial', 'entrepreneur', '.', 'angel', 'investor', '.', 'builder', '.', 'problem', 'solver', '.', 'chief', 'innovation', 'officer', '@dreamit']",7
486687,"CBS2/KCAL9 I Tell Stories. I Love Giving Back #makeadifference Follow me on Facebook, Instagram, Snapchat xo","Anchor/Reporter/Producer/ I Tell Stories. I Love Giving Back #makeadifference, Biggest fan of @thenewtonbros Facebook, Instagram, Snapchat : Lisa Sigell","['cbs2/kcal9', 'i', 'tell', 'stories', '.', 'i', 'love', 'giving', 'back', '#', 'makeadifference', 'follow', 'me', 'on', 'facebook', ',', 'instagram', ',', 'snapchat', 'xo']","['anchor', '/', 'reporter', '/', 'producer', '/', 'i', 'tell', 'stories', '.', 'i', 'love', 'giving', 'back', '#', 'makeadifference', ',', 'biggest', 'fan', 'of', '@thenewtonbros', 'facebook', ',', 'instagram', ',', 'snapchat', ':', 'lisa', 'sigell']",14
267266,☯,19 | Leo | ⚯͛  |,['☯'],"['19', '|', 'leo', '|', '⚯͛', '|']",6
2515135,yes.,yes.😐,"['yes', '.']","['yes', '.😐']",1
1230021,"21|USAF|OH-GA-FL-TX-AK|guitarist|...this was for the better...|stream Skinny Dipping by Stand Atlantic|
狂88",23|she/they 🏳️‍🌈|guitarist|Angry Orchard bitch|memelord @stat_memes|ⓇⒽⒹ 狂88,"['21|usaf|oh-ga-fl-tx-ak|guitarist|...', 'this', 'was', 'for', 'the', 'better', '...', '|', 'stream', 'skinny', 'dipping', 'by', 'stand', 'atlantic|', '狂', '88']","['23|she', '/', 'they', '🏳️\u200d🌈|guitarist|angry', 'orchard', 'bitch|memelord', '@stat_memes|ⓡⓗ', 'ⓓ', '狂', '88']",14
2525307,not the REAL ian wilkie. just a parody.,"tweeting about sports, politics and the bachelor.","['not', 'the', 'real', 'ian', 'wilkie', '.', 'just', 'a', 'parody', '.']","['tweeting', 'about', 'sports', ',', 'politics', 'and', 'the', 'bachelor', '.']",9
874670,CATS & FEMINISM,a very rich widow with a terrible secret,"['cats', '&', 'feminism']","['a', 'very', 'rich', 'widow', 'with', 'a', 'terrible', 'secret']",8
1008454,"My Future’s so bright, I gotta wear shades 😎 Professional Semi-Truck driver and vigilante “texting while driving” enforcer. Lover of @AlexisKay96 #OnWisconsin",Professional Semi-Truck driver and vigilante “texting while driving” enforcer. Lover of @AlexisKay96 and pizza. #OnWisconsin,"['my', 'future', '’s', 'so', 'bright', ',', 'i', 'gotta', 'wear', 'shades', '😎', 'professional', 'semi-truck', 'driver', 'and', 'vigilante', '“', 'texting', 'while', 'driving', '”', 'enforcer', '.', 'lover', 'of', '@alexiskay96', '#onwisconsin']","['professional', 'semi-truck', 'driver', 'and', 'vigilante', '“', 'texting', 'while', 'driving', '”', 'enforcer', '.', 'lover', 'of', '@alexiskay', '96', 'and', 'pizza', '.', '#onwisconsin']",16
2492238,"Born Keyser,WV-PROOF-Cumberland,MD-Tired of lies & liars-disabled Air Force Veteran-CCAF, LBC & Liberty University-Christian-Constitutionalist-RRSVP-TCOT-ReD◉","Born Keyser,WV-PROOF-TRUMPLICAN -Tired of lies & liars-disabled Air Force Veteran-CCAF, LBC & Liberty University-Christian-Constitutionalist-RRSVP-TCOT- ♡♥ Suzi","['born', 'keyser', ',', 'wv-proof', '-cumberland', ',', 'md-tired', 'of', 'lies', '&', 'liars', '-', 'disabled', 'air', 'force', 'veteran-ccaf', ',', 'lbc', '&', 'liberty', 'university', '-christian-constitutionalist-rrsvp-tcot-red◉']","['born', 'keyser', ',', 'wv-proof-trumplican', '-', 'tired', 'of', 'lies', '&', 'liars', '-', 'disabled', 'air', 'force', 'veteran-ccaf', ',', 'lbc', '&', 'liberty', 'university', '-', 'christian-constitutionalist-', 'rrsvp-tcot', '-', '♡♥', 'suzi']",10
2104667,"Singer/Songwriter, frontman for the band Salter, musician for 30 years.","Singer/Songwriter, musician for 30 years.","['singer', '/', 'songwriter', ',', 'frontman', 'for', 'the', 'band', 'salter', ',', 'musician', 'for', '30', 'years', '.']","['singer', '/', 'songwriter', ',', 'musician', 'for', '30', 'years', '.']",6
1879829,just another gay guy who has a great boyfriend and likes naughty pictures,just another bi guy who has a great boyfriend.,"['just', 'another', 'gay', 'guy', 'who', 'has', 'a', 'great', 'boyfriend', 'and', 'likes', 'naughty', 'pictures']","['just', 'another', 'bi', 'guy', 'who', 'has', 'a', 'great', 'boyfriend', '.']",5
1689097,"Ivan Brand
Teddy Bonkerz
R.I.P. Dad
Just Livin Life
Funny
Honest
I'm Me.....fuck y'all
#NotToday #NotTheDay
#HitALilDifferent","Ivan Brand
Teddy Bonkerz
Brute Boi Bonkerz
R.I.P. Dad
Just Livin Life
Funny
Honest
I'm Me.....fuck y'all
#NotToday 
#NotTheDay
#BloopBloop","['ivan', 'brandteddy', 'bonkerzr.i.p.', 'dadjust', 'livin', ""lifefunnyhonesti'm"", 'me', '.....', 'fuck', ""y'all#nottoday"", '#nottheday#hitalildifferent']","['ivan', 'brandteddy', 'bonkerzbrute', 'boi', 'bonkerzr.i.p.', 'dadjust', 'livin', ""lifefunnyhonesti'm"", 'me', '.....', 'fuck', ""y'all#nottoday"", '#nottheday#bloopbloop']",3
458148,Blessed #HumbleKilla Dominican College Commit ⚪️,I hoop and I Enjoy making people laugh ‼️😂😂😈Keep sharing my vids🎥🎙🙌🏿💯#HumbleKilla🔥🔥,"['blessed', '#humblekilla', 'dominican', 'college', 'commit', '⚪️']","['i', 'hoop', 'and', 'i', 'enjoy', 'making', 'people', 'laugh', '‼️😂😂😈keep', 'sharing', 'my', 'vids🎥🎙🙌🏿💯#humblekilla🔥', '🔥']",13
1277837,All I do is make puns and eat food,All I do is make puns and play games,"['all', 'i', 'do', 'is', 'make', 'puns', 'and', 'eat', 'food']","['all', 'i', 'do', 'is', 'make', 'puns', 'and', 'play', 'games']",2
767490,#BreakingNews Anchor at @WPTV. Penn Stater. CT native. Bring back the Hartford Whalers #AMcrew,#BreakingNews Anchor at @WPTV. Penn Stater. CT native. Forever a Hartford Whalers fan. IG:https://www.instagram.com/cstewartwptv/,"['#', 'breakingnews', 'anchor', 'at', '@wptv.', 'penn', 'stater', '.', 'ct', 'native', '.', 'bring', 'back', 'the', 'hartford', 'whalers', '#amcrew']","['#', 'breakingnews', 'anchor', 'at', '@wptv.', 'penn', 'stater', '.', 'ct', 'native', '.', 'forever', 'a', 'hartford', 'whalers', 'fan', '.', 'ig', ':https://www.instagram.com/cstewartwptv/']",7
16913,Life is precious!!,"Life is precious !!
God Bless America
 🙏","['life', 'is', 'precious', '!!']","['life', 'is', 'precious', '!!', 'god', 'bless', 'america', '🙏']",4
2540008,Sports Reporter & Host 📺 | Host of Golf Destination on @NESN & @FoxSportsFL | sidelines @monsportsnet | @Northeastern alum | insta: @meregorman,Reporter & Host @NESN | Host of Golf Destination on @NESN & @FoxSportsFL |@Northeastern alum | Instagram: @meregorman,"['sports', 'reporter', '&', 'host', '📺', '|', 'host', 'of', 'golf', 'destination', 'on', '@nesn', '&', '@foxsportsfl', '|', 'sidelines', '@monsportsnet', '|', '@northeastern', 'alum', '|', 'insta', ':', '@meregorman']","['reporter', '&', 'host', '@nesn', '|', 'host', 'of', 'golf', 'destination', 'on', '@nesn', '&', '@foxsportsfl', '|@northeastern', 'alum', '|', 'instagram', ':', '@meregorman']",8
632272,!¡Leo♌ Home Town: Dallas/Houston TX C/O 09 I SUPPORT: @AugustAlsina & @AdrianMarcel510 & @ChrisBrown & @TreySongz @_J_Marquis @Malachiae #AlsinaNation❤ #TeamAM❤,!¡Leo♌ Dallas/Houston TX C/O 09 I SUPPORT: @AugustAlsina & @AdrianMarcel510 & @ChrisBrown & @TreySongz @_J_Marquis @OBJ_3 @Malachiae #AlsinaNation❤ #TeamAM❤,"['!¡leo♌', 'home', 'town', ':', 'dallas', '/', 'houston', 'tx', 'c/', 'o', '09', 'i', 'support', ':', '@augustalsina', '&', '@adrianmarcel', '510', '&', '@chrisbrown', '&', '@treysongz', '@_j_marquis', '@malachiae', '#alsinanation', '❤', '#', 'teamam❤']","['!¡leo♌', 'dallas', '/', 'houston', 'tx', 'c/', 'o', '09', 'i', 'support', ':', '@augustalsina', '&', '@adrianmarcel', '510', '&', '@chrisbrown', '&', '@treysongz', '@_j_marquis', '@obj_3', '@malachiae', '#alsinanation', '❤', '#', 'teamam❤']",4
1494044,❤️ #SupremeLegends #xula19 #rapper http://spnr.la/6oTIsv5V bookings for features. text 7692342414,"20 yr old LYRICIST 🤞🏽True mi have di game pon lock, dem wah code 🖤 http://spnr.la/M84mvgua","['❤️', '#supremelegends', '#xula19', '#', 'rapper', 'http://spnr.la/6otisv5v', 'bookings', 'for', 'features', '.', 'text', '7692342414']","['20', 'yr', 'old', 'lyricist', '🤞🏽true', 'mi', 'have', 'di', 'game', 'pon', 'lock', ',', 'dem', 'wah', 'code', '🖤', 'http://spnr.la/m84mvgua']",17
2207103,23 years old with the crusty worldview of many my senior. Occasionally tweeting about digital marketing and politics.,24 years old with the crusty worldview of many my senior.,"['23', 'years', 'old', 'with', 'the', 'crusty', 'worldview', 'of', 'many', 'my', 'senior', '.', 'occasionally', 'tweeting', 'about', 'digital', 'marketing', 'and', 'politics', '.']","['24', 'years', 'old', 'with', 'the', 'crusty', 'worldview', 'of', 'many', 'my', 'senior', '.']",9
2497803,I love coaching.,Trying to be the best coach there is,"['i', 'love', 'coaching', '.']","['trying', 'to', 'be', 'the', 'best', 'coach', 'there', 'is']",8
1643452,I run sometimes 🏃🏻,STUDENT ATHLETE 📚🏃🏻,"['i', 'run', 'sometimes', '🏃🏻']","['student', 'athlete', '📚🏃🏻']",4
1528042,Boston sports are life Patriots/Red Sox/Celtics/Bruins,Illustrations. Cartoonist | Just creating,"['boston', 'sports', 'are', 'life', 'patriots', '/', 'red', 'sox', '/', 'celtics', '/', 'bruins']","['illustrations', '.', 'cartoonist', '|', 'just', 'creating']",12
918923,A Power Level of over 9000!!!,Do or Do not... there is no try - Yoda,"['a', 'power', 'level', 'of', 'over', '9000', '!!!']","['do', 'or', 'do', 'not', '...', 'there', 'is', 'no', 'try', '-', 'yoda']",11
1783188,Assignment Editor for @nbcboston @NECN @TelemundoBoston  Kristin.dube@nbcuni.com,"Assignment Editor for @nbcboston @NECN @TelemundoBoston  

Kristin.dube@nbcuni.com

@ElonUniverty Alumni","['assignment', 'editor', 'for', '@nbcboston', '@necn', '@telemundoboston', 'kristin.dube@nbcuni.com']","['assignment', 'editor', 'for', '@nbcboston', '@necn', '@telemundoboston', 'kristin.dube@nbcuni.com', '@elonuniverty', 'alumni']",2
395983,It's all for da bandz 💸,I'm here to laugh and lie,"['it', ""'s"", 'all', 'for', 'da', 'bandz', '💸']","[""i'm"", 'here', 'to', 'laugh', 'and', 'lie']",7
798805,University of Miami | Instagram: @ JFern.Visions | @moistgg Esports | Photographer and Videographer | I occasionally tweet about Soccer,Co-Founder of @agencylime | Instagram: @ JFern.Visions | Photographer and Videographer,"['university', 'of', 'miami', '|', 'instagram', ':', '@', 'jfern.visions', '|', '@moistgg', 'esports', '|', 'photographer', 'and', 'videographer', '|', 'i', 'occasionally', 'tweet', 'about', 'soccer']","['co-founder', 'of', '@agencylime', '|', 'instagram', ':', '@', 'jfern.visions', '|', 'photographer', 'and', 'videographer']",11
1501598,•The most important thing is to enjoy your life—to be happy—it's all that matters•,Choose kindness & laugh often. Raised right. University of Kentucky. ΦΜ. John 13:7.,"['•', 'the', 'most', 'important', 'thing', 'is', 'to', 'enjoy', 'your', 'life', '—', 'to', 'be', 'happy', '—', 'it', ""'s"", 'all', 'that', 'matters', '•']","['choose', 'kindness', '&', 'laugh', 'often', '.', 'raised', 'right', '.', 'university', 'of', 'kentucky', '.', 'φμ.', 'john', '13:7', '.']",21
1495721,"Shareholder @HDJNLaw. Seashore State Park, Broad Bay, Outdoors. Run, stairs, weights, bike. 3 kids. #Redskins. @UVa 1998 #PhiKappaPsiUVA #WahooWah @wlulaw 2001",Shareholder @HancockDanielPC. Outside. Circling all 3 rings. Blessed w great family. #Redskins despite mgmt. @UVa 1998 #PhiKappaPsiUVA #WahooWa ⚔️ @wlulaw 2001,"['shareholder', '@hdjnlaw', '.', 'seashore', 'state', 'park', ',', 'broad', 'bay', ',', 'outdoors', '.', 'run', ',', 'stairs', ',', 'weights', ',', 'bike', '.', '3', 'kids', '.', '#redskins', '.', '@uva', '1998', '#', 'phikappapsiuva', '#', 'wahoowah', '@wlulaw', '2001']","['shareholder', '@hancockdanielpc', '.', 'outside', '.', 'circling', 'all', '3', 'rings', '.', 'blessed', 'w', 'great', 'family', '.', '#redskins', 'despite', 'mgmt', '.', '@uva', '1998', '#', 'phikappapsiuva', '#', 'wahoowa', '⚔️', '@wlulaw', '2001']",22
441993,*MEDICA EN PROCESO* Out fate lives within us. You only have yo be breave enough to see it.,*MEDICA*TRAUMATOLOGA EN PROCESO* Out fate lives within us. You only have yo be brave enough to see it.,"['*', 'medica', 'en', 'proceso', '*', 'out', 'fate', 'lives', 'within', 'us', '.', 'you', 'only', 'have', 'yo', 'be', 'breave', 'enough', 'to', 'see', 'it', '.']","['*medica*traumatologa', 'en', 'proceso', '*', 'out', 'fate', 'lives', 'within', 'us', '.', 'you', 'only', 'have', 'yo', 'be', 'brave', 'enough', 'to', 'see', 'it', '.']",3
2122361,"blackgirlmagic ✨ music videos, photoshoots, promos, contact: Koopz.booking@gmail.com",blackgirlmagic ✨ ripnipseyhussle ✌🏼👍🏻,"['blackgirlmagic', '✨', 'music', 'videos', ',', 'photoshoots', ',', 'promos', ',', 'contact', ':', 'koopz.booking@gmail.com']","['blackgirlmagic', '✨', 'ripnipseyhussle', '✌🏼👍', '🏻']",10
968158,19. || College. || Devin Hawk. || Instagram: EmmaKaycee,20. || BU || Instagram: EmmaKaycee || Nick Peña,"['19', '.', '||', 'college', '.', '||', 'devin', 'hawk', '.', '||', 'instagram', ':', 'emmakaycee']","['20', '.', '||', 'bu', '||', 'instagram', ':', 'emmakaycee', '||', 'nick', 'peña']",9
155719,snap; ultralightskinn,it be like that sometimes,"['snap', ';', 'ultralightskinn']","['it', 'be', 'like', 'that', 'sometimes']",5
2082639,Blessed 1⃣8⃣ years old Instagram: @teeroy__,Blessed 1⃣9️⃣ years old Instagram: @teeroy__,"['blessed', '1⃣8', '⃣', 'years', 'old', 'instagram', ':', '@teeroy__']","['blessed', '1⃣9️⃣', 'years', 'old', 'instagram', ':', '@teeroy__']",2
1083953,"(they/she pronouns) illustrator/frank castle apologist // contact: cyanxgray @ yahoo 
**PLEASE DON'T REPOST MY WORK!!** commissions: email / tip jar: link below","(they/them pronouns) illustrator/frank castle apologist // contact:cyanxgray @ yahoo 
**PLEASE DON'T REPOST MY WORK!!** commissions: email / tip jar: link below","['(', 'they', '/', 'she', 'pronouns', ')', 'illustrator', '/', 'frank', 'castle', 'apologist', '/', '/', 'contact', ':', 'cyanxgray', '@', 'yahoo', '**', 'please', 'do', ""n't"", 'repost', 'my', 'work', '!!**', 'commissions', ':', 'email', '/', 'tip', 'jar', ':', 'link', 'below']","['(', 'they', '/', 'them', 'pronouns', ')', 'illustrator', '/', 'frank', 'castle', 'apologist', '//', 'contact', ':', 'cyanxgray', '@', 'yahoo', '**', 'please', 'do', ""n't"", 'repost', 'my', 'work', '!!**', 'commissions', ':', 'email', '/', 'tip', 'jar', ':', 'link', 'below']",3
1015727,& the vibe / 21 / @AssembleSound / WSU / http://www.primaverami.com,@AssembleSound / WSU / 📷: @flinteastwood,"['&', 'the', 'vibe', '/', '21', '/', '@assemblesound', '/', 'wsu', '/', 'http://www.primaverami.com']","['@assemblesound', '/', 'wsu', '/', '📷', ':', '@flinteastwood']",9
2482882,Deputy Director/Jackson Co. EMA....HAM (K4FUZ).. weather junkie.. NRA LE Firearms Inst.. opinions are mine and mine alone.,Director/Jackson Co. EMA....HAM (K4FUZ).. weather junkie.. NRA LE Firearms Inst.. opinions are mine and mine alone.,"['deputy', 'director', '/', 'jackson', 'co.', 'ema', '....ham', '(', 'k4fuz', ')', '..', 'weather', 'junkie', '..', 'nra', 'le', 'firearms', 'inst', '..', 'opinions', 'are', 'mine', 'and', 'mine', 'alone', '.']","['director/jackson', 'co.', 'ema', '....ham', '(', 'k4fuz', ')', '..', 'weather', 'junkie', '..', 'nra', 'le', 'firearms', 'inst', '..', 'opinions', 'are', 'mine', 'and', 'mine', 'alone', '.']",4
1994880,constant pursuit of total world domination & subugation of the masses.,"Christian 
 husband, father, grandfather
 Texan
 oilfield professional","['constant', 'pursuit', 'of', 'total', 'world', 'domination', '&', 'subugation', 'of', 'the', 'masses', '.']","['christian', 'husband', ',', 'father', ',', 'grandfather', 'texan', 'oilfield', 'professional']",12
2236062,3icyymg..#GetMonE..Plugged In Fa Sho | I DNT SPEAK ENGLISH..#PlugBrothaz #PVAMU18 |R.I.P Mia....Rest Easy lil bro TrayD SC: BoskiiiBo,3icyymg..#STB #SlangGang | Plugged In Fa Sho | MY NAME IS BOSKIII BUTCHU KNEW THAT ALREADY..#PlugBrothaz #PV18 |R.I.P Mia..Rest Easy lil bro TrayD SC: BoskiiiBo,"['3icyymg..#getmone', '..', 'plugged', 'in', 'fa', 'sho', '|', 'i', 'dnt', 'speak', 'english', '..#', 'plugbrothaz', '#', 'pvamu18', '|r.i.p', 'mia', '....', 'rest', 'easy', 'lil', 'bro', 'trayd', 'sc', ':', 'boskiiibo']","['3icyymg..#stb', '#slanggang', '|', 'plugged', 'in', 'fa', 'sho', '|', 'my', 'name', 'is', 'boskiii', 'butchu', 'knew', 'that', 'already', '..#', 'plugbrothaz', '#', 'pv18', '|r.i.p', 'mia..', 'rest', 'easy', 'lil', 'bro', 'trayd', 'sc', ':', 'boskiiibo']",14
1096745,#MAGA Blocked by @rosie😉& other misc. psychos #NRA #ProLife Islam is not peaceful,Islam is not peaceful 🇺🇸#MAGA Blocked by @rosie😉 & other misc. psychos #NRA #2ndAmendment #ProLife 🇮🇱Am yisrael chai #ProIsrael🇮🇱 NYYankees,"['#maga', 'blocked', 'by', '@rosie😉&', 'other', 'misc', '.', 'psychos', '#nra', '#', 'prolife', 'islam', 'is', 'not', 'peaceful']","['islam', 'is', 'not', 'peaceful', '🇺🇸#maga', 'blocked', 'by', '@rosie😉', '&', 'other', 'misc', '.', 'psychos', '#nra', '#', '2ndamendment', '#', 'prolife', '🇮🇱am', 'yisrael', 'chai', '#', 'proisrael🇮🇱', 'nyyankees']",15
859957,"Lover of cheesecake & all things Outlander | Personal servant to 2 cats, 1 dog, 2 horses, 2 donkeys, a teenage daughter and a few cows.","Lover of cheesecake & all things Outlander | Personal servant to 2 cats, 1 dog, 2 horses, 1 donkey, and a teenage daughter.","['lover', 'of', 'cheesecake', '&', 'all', 'things', 'outlander', '|', 'personal', 'servant', 'to', '2', 'cats', ',', '1', 'dog', ',', '2', 'horses', ',', '2', 'donkeys', ',', 'a', 'teenage', 'daughter', 'and', 'a', 'few', 'cows', '.']","['lover', 'of', 'cheesecake', '&', 'all', 'things', 'outlander', '|', 'personal', 'servant', 'to', '2', 'cats', ',', '1', 'dog', ',', '2', 'horses', ',', '1', 'donkey', ',', 'and', 'a', 'teenage', 'daughter', '.']",7
1979782,"Fan of Jesus, my Family, the USA and college sports. Banker","Fan of Jesus, my Family, the USA. Reformed Sports Analyst for @rivals and @YahooSports. Retired Sports Radio Talker.  Banker, Commentator for @WrestlingSWA","['fan', 'of', 'jesus', ',', 'my', 'family', ',', 'the', 'usa', 'and', 'college', 'sports', '.', 'banker']","['fan', 'of', 'jesus', ',', 'my', 'family', ',', 'the', 'usa', '.', 'reformed', 'sports', 'analyst', 'for', '@rivals', 'and', '@yahoosports', '.', 'retired', 'sports', 'radio', 'talker', '.', 'banker', ',', 'commentator', 'for', '@wrestlingswa']",15
1105132,SVP Production & Development for UPtv // thoughts & views here are my own,TV Exec & Writer // thoughts & views here are my own,"['svp', 'production', '&', 'development', 'for', 'uptv', '//', 'thoughts', '&', 'views', 'here', 'are', 'my', 'own']","['tv', 'exec', '&', 'writer', '//', 'thoughts', '&', 'views', 'here', 'are', 'my', 'own']",5
1436669,ig @leadbyray snap @ reshy93 IL➡️IA Gemini ♊️,ig @leadbyray IL➡️CA➡️OH➡️TX➡️IL➡️IA 🔆Gemini ♊️June 19,"['ig', '@leadbyray', 'snap', '@', 'reshy93', 'il➡️ia', 'gemini', '♊️']","['ig', '@leadbyray', 'il➡️ca➡️oh➡️tx➡️il➡️ia', '🔆gemini', '♊️june', '19']",6
1461369,"Online merchant, love vintage clothing photographer, USAF daughter,  2 sons, 1 daughter, 3 Grandsons, 1 granddaughter dog lover. Having fun and Loving Life!","Online merchant, love vintage clothing, USAF daughter,  2 sons, 1 daughter, 3 Grandsons, 1 granddaughter. Fully Rely  On God 🇺🇸WWG1WGA🇺🇸 MAGA🇺🇸","['online', 'merchant', ',', 'love', 'vintage', 'clothing', 'photographer', ',', 'usaf', 'daughter', ',', '2', 'sons', ',', '1', 'daughter', ',', '3', 'grandsons', ',', '1', 'granddaughter', 'dog', 'lover', '.', 'having', 'fun', 'and', 'loving', 'life', '!']","['online', 'merchant', ',', 'love', 'vintage', 'clothing', ',', 'usaf', 'daughter', ',', '2', 'sons', ',', '1', 'daughter', ',', '3', 'grandsons', ',', '1', 'granddaughter', '.', 'fully', 'rely', 'on', 'god', '🇺🇸wwg1', 'wga🇺🇸', 'maga🇺', '🇸']",10
2437830,critical kitty ❤@Wrythm,critical kitty,"['critical', 'kitty', '❤@wrythm']","['critical', 'kitty']",1
1935505,have courage and be kind // @echalt99 ♡,have courage & be kind // @echalt99 ♡,"['have', 'courage', 'and', 'be', 'kind', '/', '/', '@echalt99', '♡']","['have', 'courage', '&', 'be', 'kind', '/', '/', '@echalt99', '♡']",1
378171,"Small time exploring, big time beard. Member of @Justus_Pro, and a Swxxt Twitch Streamer. @KeanaHewitt is kind of nice to me","Smash Bros streamer, Photographer, and just an average man in life with my doggo.","['small', 'time', 'exploring', ',', 'big', 'time', 'beard', '.', 'member', 'of', '@justus_pro', ',', 'and', 'a', 'swxxt', 'twitch', 'streamer', '.', '@keanahewitt', 'is', 'kind', 'of', 'nice', 'to', 'me']","['smash', 'bros', 'streamer', ',', 'photographer', ',', 'and', 'just', 'an', 'average', 'man', 'in', 'life', 'with', 'my', 'doggo', '.']",22
1314550,"True Fanatic of the Detroit Lions. Smart Fanatic of Red Wings, Pistons, Tigers, Wolverines, Spartans and Ole Miss Football.","True Fanatic of the Lions. Smart Fanatic of Wings, Pistons, Tigers, Wolverines & Spartans.  Contrarian gambler, Daily Fantasy Sports player,WWE & NXT fan.","['true', 'fanatic', 'of', 'the', 'detroit', 'lions', '.', 'smart', 'fanatic', 'of', 'red', 'wings', ',', 'pistons', ',', 'tigers', ',', 'wolverines', ',', 'spartans', 'and', 'ole', 'miss', 'football', '.']","['true', 'fanatic', 'of', 'the', 'lions', '.', 'smart', 'fanatic', 'of', 'wings', ',', 'pistons', ',', 'tigers', ',', 'wolverines', '&', 'spartans', '.', 'contrarian', 'gambler', ',', 'daily', 'fantasy', 'sports', 'player', ',', 'wwe', '&', 'nxt', 'fan', '.']",16
2016995,"Yevara/Ryan. 25. Cosplayer. Video gamer. Lover of Black Excellence.
Non-Binary (They/Them)
insta: @YevasWonderland 
 icon by @inkmonsterdraws","Yevara/Ryan. 26. Cosplayer. Video gamer. Lover of Black Excellence.
Non-Binary (They/Them)
insta: @YevasWonderland 
 icon by @inkmonsterdraws","['yevara', '/', 'ryan.', '25', '.', 'cosplayer', '.', 'video', 'gamer', '.', 'lover', 'of', 'black', 'excellence', '.non', '-', 'binary', '(', 'they', '/', 'them', ')', 'insta', ':', '@yevaswonderland', 'icon', 'by', '@inkmonsterdraws']","['yevara', '/', 'ryan.', '26', '.', 'cosplayer', '.', 'video', 'gamer', '.', 'lover', 'of', 'black', 'excellence', '.non', '-', 'binary', '(', 'they', '/', 'them', ')', 'insta', ':', '@yevaswonderland', 'icon', 'by', '@inkmonsterdraws']",1
493298,TU '16 • Strategic Communications (PR) + Business #DO2015,'][' • Strategic Communications + Poli Sci + Business student • Marketing and Promotions Chair @TUBPRS • Account Associate @PRowlPR • Intern @BellevuePRPhl,"['tu', ""'"", '16', '•', 'strategic', 'communications', '(', 'pr', ')', '+', 'business', '#', 'do2015']","[""'"", ']', '[', ""'"", '•', 'strategic', 'communications', '+', 'poli', 'sci', '+', 'business', 'student', '•', 'marketing', 'and', 'promotions', 'chair', '@tubprs', '•', 'account', 'associate', '@prowlpr', '•', 'intern', '@bellevueprphl']",21
1076652,"With our history in the Cincinnati, Tri-State & Dayton areas, we know a thing or two about keeping our customers happy! http://josephchevroletcincinnati.com","With our history in the Cincinnati, Tri-State & Dayton areas, we know a thing or two about keeping our customers happy! http://josephchevrolet.com","['with', 'our', 'history', 'in', 'the', 'cincinnati', ',', 'tri-state', '&', 'dayton', 'areas', ',', 'we', 'know', 'a', 'thing', 'or', 'two', 'about', 'keeping', 'our', 'customers', 'happy', '!', 'http://josephchevroletcincinnati.com']","['with', 'our', 'history', 'in', 'the', 'cincinnati', ',', 'tri-state', '&', 'dayton', 'areas', ',', 'we', 'know', 'a', 'thing', 'or', 'two', 'about', 'keeping', 'our', 'customers', 'happy', '!', 'http://josephchevrolet.com']",1
1675194,some kind of goddess,an artist,"['some', 'kind', 'of', 'goddess']","['an', 'artist']",4
1295564,#ThisChickIsWack out 1/26 on @rightcoastlabel / @ingrooves . 📸Instagram/ 👻Snapchat: @ballyhoorocks,🦀 Maryland Beach Rock 🏝 Right Coast Records 🎧 Follow & Save at Spotify,"['#thischickiswack', 'out', '1', '/', '26', 'on', '@rightcoastlabel', '/', '@ingrooves', '.', '📸instagram', '/', '👻snapchat', ':', '@ballyhoorocks']","['🦀', 'maryland', 'beach', 'rock', '🏝', 'right', 'coast', 'records', '🎧', 'follow', '&', 'save', 'at', 'spotify']",15
1700541,#ZF11 Make the best of today bc tomorrow isn't promised. ⚡️Piketon Redstreaks⚡️ I have lost two of my best men. ❤️you Eddie & Caleb,#ZF11 Make the best of today bc tomorrow isn't promised. ⚡️Piketon Redstreaks⚡️ I have lost two of my best men. ❤️you Eddie & Caleb 👻:bricevulgamore,"['#zf11', 'make', 'the', 'best', 'of', 'today', 'bc', 'tomorrow', 'is', ""n't"", 'promised', '.', '⚡️piketon', 'redstreaks⚡️', 'i', 'have', 'lost', 'two', 'of', 'my', 'best', 'men', '.', '❤️you', 'eddie', '&', 'caleb']","['#zf11', 'make', 'the', 'best', 'of', 'today', 'bc', 'tomorrow', 'is', ""n't"", 'promised', '.', '⚡️piketon', 'redstreaks⚡️', 'i', 'have', 'lost', 'two', 'of', 'my', 'best', 'men', '.', '❤️you', 'eddie', '&', 'caleb', '👻:', 'bricevulgamore']",2
1422964,UD #flyeaglesfly #TTP,UD #flyeaglesfly #TTP 🇪🇸,"['ud', '#', 'flyeaglesfly', '#ttp']","['ud', '#', 'flyeaglesfly', '#', 'ttp', '🇪🇸']",3
1132508,24 years young IG: KeezieBaybe Facebook: Keyonah Janay #TeamIssa #AlsinaNation #MostWxntedGxng Co-CEO,25 years young IG: KeezieBaybe #TeamIssa #AlsinaNation #PliesWorld #MostWxntedGxng Co-CEO,"['24', 'years', 'young', 'ig', ':', 'keeziebaybe', 'facebook', ':', 'keyonah', 'janay', '#', 'teamissa', '#alsinanation', '#', 'mostwxntedgxng', 'co-ceo']","['25', 'years', 'young', 'ig', ':', 'keeziebaybe', '#', 'teamissa', '#alsinanation', '#', 'pliesworld', '#', 'mostwxntedgxng', 'co-ceo']",7
1431580,"DBA/Webmistress by day, writer by night. Love dogs, books, crime dramas. Hate shopping.","DBA by day, writer by night. Love dogs, books, crime dramas. Hate shopping.","['dba', '/', 'webmistress', 'by', 'day', ',', 'writer', 'by', 'night', '.', 'love', 'dogs', ',', 'books', ',', 'crime', 'dramas', '.', 'hate', 'shopping', '.']","['dba', 'by', 'day', ',', 'writer', 'by', 'night', '.', 'love', 'dogs', ',', 'books', ',', 'crime', 'dramas', '.', 'hate', 'shopping', '.']",2
2173090,UX Design Director at @Inspire_HUB. Design/Dev | Film/Photography | Geek,"Founder, Executive Director at @BarnSanctuary. Advocate for farm animal protection. Start up tech nerd. @NLC Alum","['ux', 'design', 'director', 'at', '@inspire_hub', '.', 'design', '/', 'dev', '|', 'film', '/', 'photography', '|', 'geek']","['founder', ',', 'executive', 'director', 'at', '@barnsanctuary', '.', 'advocate', 'for', 'farm', 'animal', 'protection', '.', 'start', 'up', 'tech', 'nerd', '.', '@nlc', 'alum']",17
5738,19 | COC ⚾️🤟🏽,20 | COC Softball ❄️,"['19', '|', 'coc', '⚾️🤟', '🏽']","['20', '|', 'coc', 'softball', '❄️']",3
1629689,3D Generalist & Digital Sculptor | Bringing Unreality to Reality,👨‍🎨 3D Generalist & Digital Sculptor | 🖼 Adobe Stock 3D Contributor | 🎨 http://artstation.com/jbibianjr | 🧰 https://sketchfab.com/ChewyPixels/models,"['3d', 'generalist', '&', 'digital', 'sculptor', '|', 'bringing', 'unreality', 'to', 'reality']","['👨\u200d🎨', '3d', 'generalist', '&', 'digital', 'sculptor', '|', '🖼', 'adobe', 'stock', '3d', 'contributor', '|', '🎨', 'http://artstation.com/jbibianjr', '|', '🧰', 'https://sketchfab.com/chewypixels/models']",12
185776,i eat Ass and grits 🇦🇱,🇦🇱🅰️ United States Army '17,"['i', 'eat', 'ass', 'and', 'grits', '🇦🇱']","['🇦🇱', '🅰️', 'united', 'states', 'army', ""'"", '17']",7
2065110,journalist looking from the ground up.,"journalist looking from the ground up @TheGrayzoneNews

http://patreon.com/RedLines","['journalist', 'looking', 'from', 'the', 'ground', 'up', '.']","['journalist', 'looking', 'from', 'the', 'ground', 'up', '@thegrayzonenewshttp://patreon.com/redlines']",1
1215421,Host for @Brewers On Tap TV | Sports and Entertainment. Life is better when you're laughing *the opinions expressed on this page are my own*,C H I ⇄ M I L Host of @WisconsinHerd Reporter|Producer •Tweets Are My Own• Never too high never too low✨ EST. 815,"['host', 'for', '@brewers', 'on', 'tap', 'tv', '|', 'sports', 'and', 'entertainment', '.', 'life', 'is', 'better', 'when', 'you', ""'re"", 'laughing', '*', 'the', 'opinions', 'expressed', 'on', 'this', 'page', 'are', 'my', 'own', '*']","['c', 'h', 'i', '⇄', 'm', 'i', 'l', 'host', 'of', '@wisconsinherd', 'reporter|producer', '•tweets', 'are', 'my', 'own•', 'never', 'too', 'high', 'never', 'too', 'low✨', 'est', '.', '815']",29
231699,"Taken By Kayla Marie 💕Everyday, Moving Forward, Racing To The Top. Smile Everything Gets Better. 🍁💕","Everyday, Moving Forward, Racing To The Top. Smile Everything Gets Better. 🍁💕","['taken', 'by', 'kayla', 'marie', '💕everyday', ',', 'moving', 'forward', ',', 'racing', 'to', 'the', 'top', '.', 'smile', 'everything', 'gets', 'better', '.', '🍁💕']","['everyday', ',', 'moving', 'forward', ',', 'racing', 'to', 'the', 'top', '.', 'smile', 'everything', 'gets', 'better', '.', '🍁💕']",5
1206965,Dream the night away with me | I love YouTube | Songwriting | Movies | Singing | & my #OfficialDreamers | Let's be friends | Snapchat: brianyt |,19 years old |  Songwriter from the West | Singer from the East | Musician | Moorpark College | Bari-Tenor | Music Major,"['dream', 'the', 'night', 'away', 'with', 'me', '|', 'i', 'love', 'youtube', '|', 'songwriting', '|', 'movies', '|', 'singing', '|', '&', 'my', '#officialdreamers', '|', 'let', ""'s"", 'be', 'friends', '|', 'snapchat', ':', 'brianyt', '|']","['19', 'years', 'old', '|', 'songwriter', 'from', 'the', 'west', '|', 'singer', 'from', 'the', 'east', '|', 'musician', '|', 'moorpark', 'college', '|', 'bari-tenor', '|', 'music', 'major']",26
549030,Strategic brand identity firm located at 24B W Park Place in the heart of Oklahoma City’s historic Automobile Alley. We Build Stories™,"A creative quartet passionate about research informing effective design and positively impacting our clients' goals. Also, beer. We’re passionate about beer.","['strategic', 'brand', 'identity', 'firm', 'located', 'at', '24', 'b', 'w', 'park', 'place', 'in', 'the', 'heart', 'of', 'oklahoma', 'city', '’s', 'historic', 'automobile', 'alley', '.', 'we', 'build', 'stories', '™']","['a', 'creative', 'quartet', 'passionate', 'about', 'research', 'informing', 'effective', 'design', 'and', 'positively', 'impacting', 'our', 'clients', ""'"", 'goals', '.', 'also', ',', 'beer', '.', 'we', '’re', 'passionate', 'about', 'beer', '.']",26
1275130,"Journalist + musician + digger + dad. Author, SPIES FOR HIRE. Covering war + biz @TheNation. Raised in Japan & South Korea. Honorary citizen of Kwangju.","Journalist-musician-digger-dad. Author, SPIES FOR HIRE. Grew up in Japan + Korea. Hopeless romantic. This gun's for hire: http://www.linkedin.com/in/timshorrock","['journalist', '+', 'musician', '+', 'digger', '+', 'dad', '.', 'author', ',', 'spies', 'for', 'hire', '.', 'covering', 'war', '+', 'biz', '@thenation', '.', 'raised', 'in', 'japan', '&', 'south', 'korea', '.', 'honorary', 'citizen', 'of', 'kwangju', '.']","['journalist-musician-digger-dad', '.', 'author', ',', 'spies', 'for', 'hire', '.', 'grew', 'up', 'in', 'japan', '+', 'korea', '.', 'hopeless', 'romantic', '.', 'this', 'gun', ""'s"", 'for', 'hire', ':', 'http://www.linkedin.com/in/timshorrock']",25
195423,there's a difference between being alive and living,‘there's a difference between being alive and living’ slp ❥,"['there', ""'s"", 'a', 'difference', 'between', 'being', 'alive', 'and', 'living']","['‘', 'there', ""'s"", 'a', 'difference', 'between', 'being', 'alive', 'and', 'living', '’', 'slp', '❥']",4
1934239,"Entrepreneur, Business Management, Marketing, Investor, Film, Oil & Gas. #ThisFlexIsForMotivationalPurposesOnly",#ForMotivationalPurposesOnly,"['entrepreneur', ',', 'business', 'management', ',', 'marketing', ',', 'investor', ',', 'film', ',', 'oil', '&', 'gas', '.', '#thisflexisformotivationalpurposesonly']",['#formotivationalpurposesonly'],16
762930,Defensive Back @ Pace University ‘22 🏈 |IG: Fly1mj|,Superstar ... | Defensive Back @ Pace University,"['defensive', 'back', '@', 'pace', 'university', '‘', '22', '🏈', '|ig', ':', 'fly1mj', '|']","['superstar', '...', '|', 'defensive', 'back', '@', 'pace', 'university']",10


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/edit_sample.csv <==
,s0_pre_token_sentence,s1_pre_token_sentence,s0_tokens,s1_tokens,edit_distance
2592358,"You deserve everything, don't let anyone tell you different💋  c/o 17  SC: Katalin14👻","You deserve everything, don't let anyone tell you different💋   SC: Katalin14👻       MECC c/o 18","['you', 'deserve', 'everything', ',', 'do', ""n't"", 'let', 'anyone', 'tell', 'you', 'different💋', 'c/', 'o', '17', 'sc', ':', 'katalin14👻']","['you', 'deserve', 'everything', ',', 'do', ""n't"", 'let', 'anyone', 'tell', 'you', 'different💋', 'sc', ':', 'katalin14', '👻', 'mecc', 'c/', 'o', '18']",8
279308,Suh dude. #boardislife,"Suh dude.
https://m.soundcloud.com/leal-gotthardt","['suh', 'dude', '.', '#', 'boardislife']","['suh', 'dude.https://m.soundcloud.com/leal-gotthardt']",4
749800,"Product Manager at @Squarespace, Used to at @Virb, photographer, Wedding Rings at http://mr-ok.co, music at Paper Brigade and recommending at Rubin Recommends.","Product at @Simplecast (Helping Podcast creators) and @mrokgrooms wedding rings. Past Product @Squarespace, @Virb, photos, Paper Brigade and hung at @Ginlane.","['product', 'manager', 'at', '@squarespace', ',', 'used', 'to', 'at', '@virb', ',', 'photographer', ',', 'wedding', 'rings', 'at', 'http://mr-ok.co,', 'music', 'at', 'paper', 'brigade', 'and', 'recommending', 'at', 'rubin', 'recommends', '.']","['product', 'at', '@simplecast', '(', 'helping', 'podcast', 'creators', ')', 'and', '@mrokgrooms', 'wedding', 'rings', '.', 'past', 'product', '@squarespace', ',', '@virb', ',', 'photos', ',', 'paper', 'brigade', 'and', 'hung', 'at', '@ginlane', '.']",22
2394807,Life has a smell that the protected & sheltered will never know🦋R #İncirlikAirBase #NotNormal #SaveNationalParks #SupportOurTroops #KatieJohnson #JamalKhashoggi,"Generations Need Us Now-We Must Stand & Come Together For Them
#TheChildren🦋 #ClimateChangeCrisis⚠️
#SupportOurTroops #OurAllies🗺️ #KatieJohnson #JamalKhashoggi","['life', 'has', 'a', 'smell', 'that', 'the', 'protected', '&', 'sheltered', 'will', 'never', 'know🦋r', '#i̇ncirlikairbase', '#', 'notnormal', '#', 'savenationalparks', '#', 'supportourtroops', '#', 'katiejohnson', '#', 'jamalkhashoggi']","['generations', 'need', 'us', 'now', '-', 'we', 'must', 'stand', '&', 'come', 'together', 'for', 'them', '#', 'thechildren🦋', '#climatechangecrisis⚠️#', 'supportourtroops', '#ourallies🗺️', '#', 'katiejohnson', '#', 'jamalkhashoggi']",18
2347456,Helping young men make great decisions in life through football. Easy-E enthusiast,HFC at BPHS. Helping young men make great decisions in life through football. #wkstaff #DMGB Springfield College Grad.,"['helping', 'young', 'men', 'make', 'great', 'decisions', 'in', 'life', 'through', 'football', '.', 'easy', '-e', 'enthusiast']","['hfc', 'at', 'bphs', '.', 'helping', 'young', 'men', 'make', 'great', 'decisions', 'in', 'life', 'through', 'football', '.', '#', 'wkstaff', '#dmgb', 'springfield', 'college', 'grad', '.']",11
1685064,They are who we thought they were || Windy City,Chicago || Windy City,"['they', 'are', 'who', 'we', 'thought', 'they', 'were', '||', 'windy', 'city']","['chicago', '||', 'windy', 'city']",7
1941318,KerriedAwayDestinations #KerriedAwayDestinations,🏝✈️ Travel Agent ☀️Kerried Away Destinations 👶🏻💙 Boy Mom 🐱🐱🐱 Fur Mom 💍 Wife  #KerriedAwayDestinations,"['kerriedawaydestinations', '#', 'kerriedawaydestinations']","['🏝✈️', 'travel', 'agent', '☀️kerried', 'away', 'destinations', '👶🏻💙', 'boy', 'mom', '🐱🐱🐱', 'fur', 'mom', '💍', 'wife', '#', 'kerriedawaydestinations']",14
148841,You can't spell Raelyn without at least one L.,Somewhere I lost a piece of me. Smoking cigarettes on balconies.,"['you', 'ca', ""n't"", 'spell', 'raelyn', 'without', 'at', 'least', 'one', 'l.']","['somewhere', 'i', 'lost', 'a', 'piece', 'of', 'me', '.', 'smoking', 'cigarettes', 'on', 'balconies', '.']",13
1471513,"Social Welfare Optimist, Hopeless Romantic, Chronic Pain Overcomer, Proud Parent of a #ChosenOne, Athlete, Advocate, Daughter, Sister, Friend","Parent of a CAL Golden Bear & a VC Warrior, Social Welfare Optimist, Chronic Pain Overcomer, Pulmonary Embolism Survivor, HMS/EDS, Daughter, Sister, Friend","['social', 'welfare', 'optimist', ',', 'hopeless', 'romantic', ',', 'chronic', 'pain', 'overcomer', ',', 'proud', 'parent', 'of', 'a', '#', 'chosenone', ',', 'athlete', ',', 'advocate', ',', 'daughter', ',', 'sister', ',', 'friend']","['parent', 'of', 'a', 'cal', 'golden', 'bear', '&', 'a', 'vc', 'warrior', ',', 'social', 'welfare', 'optimist', ',', 'chronic', 'pain', 'overcomer', ',', 'pulmonary', 'embolism', 'survivor', ',', 'hms', '/', 'eds', ',', 'daughter', ',', 'sister', ',', 'friend']",22
183665,"Meet the animals from AZA-accredited #zoos & #aquariums 
Facebook: https://www.facebook.com/zoosaquariums",Welcome to the official Twitter account of the Association of Zoos & Aquariums. #SavingSpecies #zoos #aquariums,"['meet', 'the', 'animals', 'from', 'aza-accredited', '#', 'zoos', '&', '#aquariums', 'facebook', ':', 'https://www.facebook.com/zoosaquariums']","['welcome', 'to', 'the', 'official', 'twitter', 'account', 'of', 'the', 'association', 'of', 'zoos', '&', 'aquariums', '.', '#', 'savingspecies', '#', 'zoos', '#aquariums']",16
852730,The Marjorie Luke Theatre ~ Santa Barbara's Community Youth Performing Arts Center ~ where dreams take stage! #luketheatre,The Marjorie Luke Theatre ~ The People's Theatre ~ Santa Barbara's Community Youth Performing Arts Center ~ where dreams take stage! #luketheatre,"['the', 'marjorie', 'luke', 'theatre', '~', 'santa', 'barbara', ""'s"", 'community', 'youth', 'performing', 'arts', 'center', '~', 'where', 'dreams', 'take', 'stage', '!', '#', 'luketheatre']","['the', 'marjorie', 'luke', 'theatre', '~', 'the', 'people', ""'s"", 'theatre', '~', 'santa', 'barbara', ""'s"", 'community', 'youth', 'performing', 'arts', 'center', '~', 'where', 'dreams', 'take', 'stage', '!', '#', 'luketheatre']",5
1818332,"Formerly a Lawn Chair. I play melee, #1 in Philadelphia, Marth Main, Smite pro wannabe, You can be a legend son.

Sponsored by: @smashstudiosgg","#62 IN THE WORLD IN MELEE!!!

Formerly a Lawn Chair. I play melee. Smite pro wannabe.

 Email: StangoSmash@gmail.com  Sponsored by: @smashstudiosgg","['formerly', 'a', 'lawn', 'chair', '.', 'i', 'play', 'melee', ',', '#', '1', 'in', 'philadelphia', ',', 'marth', 'main', ',', 'smite', 'pro', 'wannabe', ',', 'you', 'can', 'be', 'a', 'legend', 'son.', 'sponsored', 'by', ':', '@smashstudiosgg']","['#', '62', 'in', 'the', 'world', 'in', 'melee', '!!!', 'formerly', 'a', 'lawn', 'chair', '.', 'i', 'play', 'melee', '.', 'smite', 'pro', 'wannabe', '.', 'email', ':', 'stangosmash@gmail.com', 'sponsored', 'by', ':', '@smashstudiosgg']",24
2271110,"don't belong to no city, don't belong to no man","it's all halsey, politics, and memes","['do', ""n't"", 'belong', 'to', 'no', 'city', ',', 'do', ""n't"", 'belong', 'to', 'no', 'man']","['it', ""'s"", 'all', 'halsey', ',', 'politics', ',', 'and', 'memes']",12
1470698,mitochondria is the powerhouse of the cell,mitochondria is the powerhouse of the cell tamu19,"['mitochondria', 'is', 'the', 'powerhouse', 'of', 'the', 'cell']","['mitochondria', 'is', 'the', 'powerhouse', 'of', 'the', 'cell', 'tamu19']",1
1842895,"Father, Husband, Radio Producer, Semi-Retired Alcoholic, Beard Farmer, Honorary Gallifreyan, Stirrer-of-Pots, Love Machine","Father, Husband, Talk Show Host, Semi-Retired Alcoholic, Beard Farmer, Honorary Gallifreyan, Stirrer-of-Pots, Love Machine","['father', ',', 'husband', ',', 'radio', 'producer', ',', 'semi-retired', 'alcoholic', ',', 'beard', 'farmer', ',', 'honorary', 'gallifreyan', ',', 'stirrer', '-', 'of', '-', 'pots', ',', 'love', 'machine']","['father', ',', 'husband', ',', 'talk', 'show', 'host', ',', 'semi-retired', 'alcoholic', ',', 'beard', 'farmer', ',', 'honorary', 'gallifreyan', ',', 'stirrer', '-', 'of', '-', 'pots', ',', 'love', 'machine']",3
1788226,"Toledo Sports Network provides TV, Radio and Internet coverage of Northwest Ohio sports | http://facebook.com/toledosportsnetwork","Toledo Sports Network provides TV, Radio and Internet coverage of Northwest Ohio sports | http://facebook.com/toledosportsne…","['toledo', 'sports', 'network', 'provides', 'tv', ',', 'radio', 'and', 'internet', 'coverage', 'of', 'northwest', 'ohio', 'sports', '|', 'http://facebook.com/toledosportsnetwork']","['toledo', 'sports', 'network', 'provides', 'tv', ',', 'radio', 'and', 'internet', 'coverage', 'of', 'northwest', 'ohio', 'sports', '|', 'http://facebook.com/toledosportsne…']",1
1840566,FMOIG: @slim.tr '17 ❤ Single Psalms23 UWG '21. Future Model 👸🏽,FMOIG: @tharealtori '17 🎓 Psalms23   Future Model ❤️ and Athletic Trainer 🏈,"['fmoig', ':', '@slim.tr', ""'"", '17', '❤', 'single', 'psalms', '23', 'uwg', ""'"", '21', '.', 'future', 'model', '👸🏽']","['fmoig', ':', '@tharealtori', ""'"", '17', '🎓', 'psalms23', 'future', 'model', '❤️', 'and', 'athletic', 'trainer', '🏈']",12
594955,EVHS. sc: Ronnie_salter,"Its not a trick question, yeah I'm smokin dope","['evhs', '.', 'sc', ':', 'ronnie_salter']","['its', 'not', 'a', 'trick', 'question', ',', 'yeah', ""i'm"", 'smokin', 'dope']",10
63407,#WordPress web developer #MemberVault Certified Partner @Google #ProductExpert: @ProjectFi @GoogleDrive @GoogleDocs #GooglePixel @Nexus,#IntrovertEntrepreneur coach loves coaching fellow #introvert #entrepreneurs to grow biz online at http://kbctraining.com. 👇Get my book & #IntrovertsUnite,"['#', 'wordpress', 'web', 'developer', '#', 'membervault', 'certified', 'partner', '@google', '#', 'productexpert', ':', '@projectfi', '@googledrive', '@googledocs', '#', 'googlepixel', '@nexus']","['#introvertentrepreneur', 'coach', 'loves', 'coaching', 'fellow', '#introvert', '#entrepreneurs', 'to', 'grow', 'biz', 'online', 'at', 'http://kbctraining.com.', '👇get', 'my', 'book', '&', '#introvertsunite']",18
1382648,aspiring architect and possibly comic artist tumblr: ABrIgHterPessimism ig: N_Furyous #slickliving #uwm #architecture #IloveParis #rattpack #taketheknee,"dad, future architect, artist, tired tumblr: ABrIgHterPessimism ig: N_Furyous CashApp: $Nickfury15 #slickliving #uwm #architecture","['aspiring', 'architect', 'and', 'possibly', 'comic', 'artist', 'tumblr', ':', 'abrighterpessimism', 'ig', ':', 'n_furyous', '#slickliving', '#uwm', '#architecture', '#iloveparis', '#rattpack', '#', 'taketheknee']","['dad', ',', 'future', 'architect', ',', 'artist', ',', 'tired', 'tumblr', ':', 'abrighterpessimism', 'ig', ':', 'n_furyous', 'cashapp', ':', '$', 'nickfury', '15', '#slickliving', '#uwm', '#architecture']",15
2178186,"you water me, i water you; we grow together | 22",for the love of art,"['you', 'water', 'me', ',', 'i', 'water', 'you', ';', 'we', 'grow', 'together', '|', '22']","['for', 'the', 'love', 'of', 'art']",13
1515595,"Account manager for @BookBub, previously editor of all things kidlit with @alloyent, @HarlequinTeen & @HarperChildrens. I just really like books guys.","Account manager for @BookBub, previously editor of kidlit with @alloyent, @HarlequinTeen & @HarperChildrens. I just really like books guys. (Views are my own.)","['account', 'manager', 'for', '@bookbub', ',', 'previously', 'editor', 'of', 'all', 'things', 'kidlit', 'with', '@alloyent', ',', '@harlequinteen', '&', '@harperchildrens', '.', 'i', 'just', 'really', 'like', 'books', 'guys', '.']","['account', 'manager', 'for', '@bookbub', ',', 'previously', 'editor', 'of', 'kidlit', 'with', '@alloyent', ',', '@harlequinteen', '&', '@harperchildrens', '.', 'i', 'just', 'really', 'like', 'books', 'guys', '.', '(', 'views', 'are', 'my', 'own', '.', ')']",9
625312,Reporter for a newspaper shop called The Guardian.,Reporter for a newspaper shop called the Guardian | PGP: http://bit.ly/2h2PQfJ | Threema: 63XJ5YN8,"['reporter', 'for', 'a', 'newspaper', 'shop', 'called', 'the', 'guardian', '.']","['reporter', 'for', 'a', 'newspaper', 'shop', 'called', 'the', 'guardian', '|', 'pgp', ':', 'http://bit.ly/2h2pqfj', '|', 'threema', ':', '63xj5yn8']",8
1209837,"Elite Personal Trainer and Vegan Enthusiast based in Los Angeles, CA http://www.Facebook.com/AaronGuyPT | http://www.Instagram.com/AaronGuyPT",Elite Personal Trainer based in Los Angeles.  Living the LA dream.      http://www.Instagram.com/AaronGuyPT.,"['elite', 'personal', 'trainer', 'and', 'vegan', 'enthusiast', 'based', 'in', 'los', 'angeles', ',', 'ca', 'http://www.facebook.com/aaronguypt', '|', 'http://www.instagram.com/aaronguypt']","['elite', 'personal', 'trainer', 'based', 'in', 'los', 'angeles', '.', 'living', 'the', 'la', 'dream', '.', 'http://www.instagram.com/aaronguypt.']",10
2138653,RMHS Junior| RMHS Varisty football⚫️,Punters are people too,"['rmhs', 'junior|', 'rmhs', 'varisty', 'football⚫', '️']","['punters', 'are', 'people', 'too']",6
2570295,20 /\ Male /\ Geography/German major /\ INFP /\ SFW /\ Orange aesthetic /\ Fritz Fursuiter (Fursuit by @_Narrow_ ),"21 /\ Male /\ Geography guy in training at WKU /\ INFP /\ Hella Weird and Hella Fun /\  Fritz by 
@_Navaros_ /\ Workin on getting Future","['20', '/\\', 'male', '/\\', 'geography', '/', 'german', 'major', '/\\', 'infp', '/\\', 'sfw', '/\\', 'orange', 'aesthetic', '/\\', 'fritz', 'fursuiter', '(', 'fursuit', 'by', '@_narrow_', ')']","['21', '/\\', 'male', '/\\', 'geography', 'guy', 'in', 'training', 'at', 'wku', '/\\', 'infp', '/\\', 'hella', 'weird', 'and', 'hella', 'fun', '/\\', 'fritz', 'by', '@_navaros_', '/\\', 'workin', 'on', 'getting', 'future']",18
2083831,"Whatever it is you do, grow from it.",Black sheep but I know you see the gold in me 😶,"['whatever', 'it', 'is', 'you', 'do', ',', 'grow', 'from', 'it', '.']","['black', 'sheep', 'but', 'i', 'know', 'you', 'see', 'the', 'gold', 'in', 'me', '😶']",11
1924577,"Somewhere between I want it & I got it. Life's good, God's greater. ❤ AKN","""Flowers grow back even after they are stepped on, and so will I.""","['somewhere', 'between', 'i', 'want', 'it', '&', 'i', 'got', 'it', '.', 'life', ""'s"", 'good', ',', 'god', ""'s"", 'greater', '.', '❤', 'akn']","['""', 'flowers', 'grow', 'back', 'even', 'after', 'they', 'are', 'stepped', 'on', ',', 'and', 'so', 'will', 'i', '.', '""']",19
474903,"Women in Green Forum is the premier network and annual conference to highlight women's impact on the environmental arena. Prod by @threesquaresinc
8.31.16 | LA",Women in Green Forum is the premier network and annual conference to highlight women's impact on the environmental arena. Prod by @threesquaresinc 8.30.17 | LA,"['women', 'in', 'green', 'forum', 'is', 'the', 'premier', 'network', 'and', 'annual', 'conference', 'to', 'highlight', 'women', ""'s"", 'impact', 'on', 'the', 'environmental', 'arena', '.', 'prod', 'by', '@threesquaresinc', '8.31.16', '|', 'la']","['women', 'in', 'green', 'forum', 'is', 'the', 'premier', 'network', 'and', 'annual', 'conference', 'to', 'highlight', 'women', ""'s"", 'impact', 'on', 'the', 'environmental', 'arena', '.', 'prod', 'by', '@threesquaresinc', '8.30.17', '|', 'la']",1
791145,Serial entrepreneur. Angel investor. Builder. Problem solver. Advisor / mentor on innovation & entrepreneurship.,Serial entrepreneur. Angel investor. Builder. Problem solver. Chief Innovation Officer @Dreamit,"['serial', 'entrepreneur', '.', 'angel', 'investor', '.', 'builder', '.', 'problem', 'solver', '.', 'advisor', '/', 'mentor', 'on', 'innovation', '&', 'entrepreneurship', '.']","['serial', 'entrepreneur', '.', 'angel', 'investor', '.', 'builder', '.', 'problem', 'solver', '.', 'chief', 'innovation', 'officer', '@dreamit']",7
486687,"CBS2/KCAL9 I Tell Stories. I Love Giving Back #makeadifference Follow me on Facebook, Instagram, Snapchat xo","Anchor/Reporter/Producer/ I Tell Stories. I Love Giving Back #makeadifference, Biggest fan of @thenewtonbros Facebook, Instagram, Snapchat : Lisa Sigell","['cbs2/kcal9', 'i', 'tell', 'stories', '.', 'i', 'love', 'giving', 'back', '#', 'makeadifference', 'follow', 'me', 'on', 'facebook', ',', 'instagram', ',', 'snapchat', 'xo']","['anchor', '/', 'reporter', '/', 'producer', '/', 'i', 'tell', 'stories', '.', 'i', 'love', 'giving', 'back', '#', 'makeadifference', ',', 'biggest', 'fan', 'of', '@thenewtonbros', 'facebook', ',', 'instagram', ',', 'snapchat', ':', 'lisa', 'sigell']",14
267266,☯,19 | Leo | ⚯͛  |,['☯'],"['19', '|', 'leo', '|', '⚯͛', '|']",6
2515135,yes.,yes.😐,"['yes', '.']","['yes', '.😐']",1
1230021,"21|USAF|OH-GA-FL-TX-AK|guitarist|...this was for the better...|stream Skinny Dipping by Stand Atlantic|
狂88",23|she/they 🏳️‍🌈|guitarist|Angry Orchard bitch|memelord @stat_memes|ⓇⒽⒹ 狂88,"['21|usaf|oh-ga-fl-tx-ak|guitarist|...', 'this', 'was', 'for', 'the', 'better', '...', '|', 'stream', 'skinny', 'dipping', 'by', 'stand', 'atlantic|', '狂', '88']","['23|she', '/', 'they', '🏳️\u200d🌈|guitarist|angry', 'orchard', 'bitch|memelord', '@stat_memes|ⓡⓗ', 'ⓓ', '狂', '88']",14
2525307,not the REAL ian wilkie. just a parody.,"tweeting about sports, politics and the bachelor.","['not', 'the', 'real', 'ian', 'wilkie', '.', 'just', 'a', 'parody', '.']","['tweeting', 'about', 'sports', ',', 'politics', 'and', 'the', 'bachelor', '.']",9
874670,CATS & FEMINISM,a very rich widow with a terrible secret,"['cats', '&', 'feminism']","['a', 'very', 'rich', 'widow', 'with', 'a', 'terrible', 'secret']",8
1008454,"My Future’s so bright, I gotta wear shades 😎 Professional Semi-Truck driver and vigilante “texting while driving” enforcer. Lover of @AlexisKay96 #OnWisconsin",Professional Semi-Truck driver and vigilante “texting while driving” enforcer. Lover of @AlexisKay96 and pizza. #OnWisconsin,"['my', 'future', '’s', 'so', 'bright', ',', 'i', 'gotta', 'wear', 'shades', '😎', 'professional', 'semi-truck', 'driver', 'and', 'vigilante', '“', 'texting', 'while', 'driving', '”', 'enforcer', '.', 'lover', 'of', '@alexiskay96', '#onwisconsin']","['professional', 'semi-truck', 'driver', 'and', 'vigilante', '“', 'texting', 'while', 'driving', '”', 'enforcer', '.', 'lover', 'of', '@alexiskay', '96', 'and', 'pizza', '.', '#onwisconsin']",16
2492238,"Born Keyser,WV-PROOF-Cumberland,MD-Tired of lies & liars-disabled Air Force Veteran-CCAF, LBC & Liberty University-Christian-Constitutionalist-RRSVP-TCOT-ReD◉","Born Keyser,WV-PROOF-TRUMPLICAN -Tired of lies & liars-disabled Air Force Veteran-CCAF, LBC & Liberty University-Christian-Constitutionalist-RRSVP-TCOT- ♡♥ Suzi","['born', 'keyser', ',', 'wv-proof', '-cumberland', ',', 'md-tired', 'of', 'lies', '&', 'liars', '-', 'disabled', 'air', 'force', 'veteran-ccaf', ',', 'lbc', '&', 'liberty', 'university', '-christian-constitutionalist-rrsvp-tcot-red◉']","['born', 'keyser', ',', 'wv-proof-trumplican', '-', 'tired', 'of', 'lies', '&', 'liars', '-', 'disabled', 'air', 'force', 'veteran-ccaf', ',', 'lbc', '&', 'liberty', 'university', '-', 'christian-constitutionalist-', 'rrsvp-tcot', '-', '♡♥', 'suzi']",10
2104667,"Singer/Songwriter, frontman for the band Salter, musician for 30 years.","Singer/Songwriter, musician for 30 years.","['singer', '/', 'songwriter', ',', 'frontman', 'for', 'the', 'band', 'salter', ',', 'musician', 'for', '30', 'years', '.']","['singer', '/', 'songwriter', ',', 'musician', 'for', '30', 'years', '.']",6
1879829,just another gay guy who has a great boyfriend and likes naughty pictures,just another bi guy who has a great boyfriend.,"['just', 'another', 'gay', 'guy', 'who', 'has', 'a', 'great', 'boyfriend', 'and', 'likes', 'naughty', 'pictures']","['just', 'another', 'bi', 'guy', 'who', 'has', 'a', 'great', 'boyfriend', '.']",5
1689097,"Ivan Brand
Teddy Bonkerz
R.I.P. Dad
Just Livin Life
Funny
Honest
I'm Me.....fuck y'all
#NotToday #NotTheDay
#HitALilDifferent","Ivan Brand
Teddy Bonkerz
Brute Boi Bonkerz
R.I.P. Dad
Just Livin Life
Funny
Honest
I'm Me.....fuck y'all
#NotToday 
#NotTheDay
#BloopBloop","['ivan', 'brandteddy', 'bonkerzr.i.p.', 'dadjust', 'livin', ""lifefunnyhonesti'm"", 'me', '.....', 'fuck', ""y'all#nottoday"", '#nottheday#hitalildifferent']","['ivan', 'brandteddy', 'bonkerzbrute', 'boi', 'bonkerzr.i.p.', 'dadjust', 'livin', ""lifefunnyhonesti'm"", 'me', '.....', 'fuck', ""y'all#nottoday"", '#nottheday#bloopbloop']",3
458148,Blessed #HumbleKilla Dominican College Commit ⚪️,I hoop and I Enjoy making people laugh ‼️😂😂😈Keep sharing my vids🎥🎙🙌🏿💯#HumbleKilla🔥🔥,"['blessed', '#humblekilla', 'dominican', 'college', 'commit', '⚪️']","['i', 'hoop', 'and', 'i', 'enjoy', 'making', 'people', 'laugh', '‼️😂😂😈keep', 'sharing', 'my', 'vids🎥🎙🙌🏿💯#humblekilla🔥', '🔥']",13
1277837,All I do is make puns and eat food,All I do is make puns and play games,"['all', 'i', 'do', 'is', 'make', 'puns', 'and', 'eat', 'food']","['all', 'i', 'do', 'is', 'make', 'puns', 'and', 'play', 'games']",2
767490,#BreakingNews Anchor at @WPTV. Penn Stater. CT native. Bring back the Hartford Whalers #AMcrew,#BreakingNews Anchor at @WPTV. Penn Stater. CT native. Forever a Hartford Whalers fan. IG:https://www.instagram.com/cstewartwptv/,"['#', 'breakingnews', 'anchor', 'at', '@wptv.', 'penn', 'stater', '.', 'ct', 'native', '.', 'bring', 'back', 'the', 'hartford', 'whalers', '#amcrew']","['#', 'breakingnews', 'anchor', 'at', '@wptv.', 'penn', 'stater', '.', 'ct', 'native', '.', 'forever', 'a', 'hartford', 'whalers', 'fan', '.', 'ig', ':https://www.instagram.com/cstewartwptv/']",7
16913,Life is precious!!,"Life is precious !!
God Bless America
 🙏","['life', 'is', 'precious', '!!']","['life', 'is', 'precious', '!!', 'god', 'bless', 'america', '🙏']",4
2540008,Sports Reporter & Host 📺 | Host of Golf Destination on @NESN & @FoxSportsFL | sidelines @monsportsnet | @Northeastern alum | insta: @meregorman,Reporter & Host @NESN | Host of Golf Destination on @NESN & @FoxSportsFL |@Northeastern alum | Instagram: @meregorman,"['sports', 'reporter', '&', 'host', '📺', '|', 'host', 'of', 'golf', 'destination', 'on', '@nesn', '&', '@foxsportsfl', '|', 'sidelines', '@monsportsnet', '|', '@northeastern', 'alum', '|', 'insta', ':', '@meregorman']","['reporter', '&', 'host', '@nesn', '|', 'host', 'of', 'golf', 'destination', 'on', '@nesn', '&', '@foxsportsfl', '|@northeastern', 'alum', '|', 'instagram', ':', '@meregorman']",8
632272,!¡Leo♌ Home Town: Dallas/Houston TX C/O 09 I SUPPORT: @AugustAlsina & @AdrianMarcel510 & @ChrisBrown & @TreySongz @_J_Marquis @Malachiae #AlsinaNation❤ #TeamAM❤,!¡Leo♌ Dallas/Houston TX C/O 09 I SUPPORT: @AugustAlsina & @AdrianMarcel510 & @ChrisBrown & @TreySongz @_J_Marquis @OBJ_3 @Malachiae #AlsinaNation❤ #TeamAM❤,"['!¡leo♌', 'home', 'town', ':', 'dallas', '/', 'houston', 'tx', 'c/', 'o', '09', 'i', 'support', ':', '@augustalsina', '&', '@adrianmarcel', '510', '&', '@chrisbrown', '&', '@treysongz', '@_j_marquis', '@malachiae', '#alsinanation', '❤', '#', 'teamam❤']","['!¡leo♌', 'dallas', '/', 'houston', 'tx', 'c/', 'o', '09', 'i', 'support', ':', '@augustalsina', '&', '@adrianmarcel', '510', '&', '@chrisbrown', '&', '@treysongz', '@_j_marquis', '@obj_3', '@malachiae', '#alsinanation', '❤', '#', 'teamam❤']",4
1494044,❤️ #SupremeLegends #xula19 #rapper http://spnr.la/6oTIsv5V bookings for features. text 7692342414,"20 yr old LYRICIST 🤞🏽True mi have di game pon lock, dem wah code 🖤 http://spnr.la/M84mvgua","['❤️', '#supremelegends', '#xula19', '#', 'rapper', 'http://spnr.la/6otisv5v', 'bookings', 'for', 'features', '.', 'text', '7692342414']","['20', 'yr', 'old', 'lyricist', '🤞🏽true', 'mi', 'have', 'di', 'game', 'pon', 'lock', ',', 'dem', 'wah', 'code', '🖤', 'http://spnr.la/m84mvgua']",17
2207103,23 years old with the crusty worldview of many my senior. Occasionally tweeting about digital marketing and politics.,24 years old with the crusty worldview of many my senior.,"['23', 'years', 'old', 'with', 'the', 'crusty', 'worldview', 'of', 'many', 'my', 'senior', '.', 'occasionally', 'tweeting', 'about', 'digital', 'marketing', 'and', 'politics', '.']","['24', 'years', 'old', 'with', 'the', 'crusty', 'worldview', 'of', 'many', 'my', 'senior', '.']",9
2497803,I love coaching.,Trying to be the best coach there is,"['i', 'love', 'coaching', '.']","['trying', 'to', 'be', 'the', 'best', 'coach', 'there', 'is']",8
1643452,I run sometimes 🏃🏻,STUDENT ATHLETE 📚🏃🏻,"['i', 'run', 'sometimes', '🏃🏻']","['student', 'athlete', '📚🏃🏻']",4
1528042,Boston sports are life Patriots/Red Sox/Celtics/Bruins,Illustrations. Cartoonist | Just creating,"['boston', 'sports', 'are', 'life', 'patriots', '/', 'red', 'sox', '/', 'celtics', '/', 'bruins']","['illustrations', '.', 'cartoonist', '|', 'just', 'creating']",12
918923,A Power Level of over 9000!!!,Do or Do not... there is no try - Yoda,"['a', 'power', 'level', 'of', 'over', '9000', '!!!']","['do', 'or', 'do', 'not', '...', 'there', 'is', 'no', 'try', '-', 'yoda']",11
1783188,Assignment Editor for @nbcboston @NECN @TelemundoBoston  Kristin.dube@nbcuni.com,"Assignment Editor for @nbcboston @NECN @TelemundoBoston  

Kristin.dube@nbcuni.com

@ElonUniverty Alumni","['assignment', 'editor', 'for', '@nbcboston', '@necn', '@telemundoboston', 'kristin.dube@nbcuni.com']","['assignment', 'editor', 'for', '@nbcboston', '@necn', '@telemundoboston', 'kristin.dube@nbcuni.com', '@elonuniverty', 'alumni']",2
395983,It's all for da bandz 💸,I'm here to laugh and lie,"['it', ""'s"", 'all', 'for', 'da', 'bandz', '💸']","[""i'm"", 'here', 'to', 'laugh', 'and', 'lie']",7
798805,University of Miami | Instagram: @ JFern.Visions | @moistgg Esports | Photographer and Videographer | I occasionally tweet about Soccer,Co-Founder of @agencylime | Instagram: @ JFern.Visions | Photographer and Videographer,"['university', 'of', 'miami', '|', 'instagram', ':', '@', 'jfern.visions', '|', '@moistgg', 'esports', '|', 'photographer', 'and', 'videographer', '|', 'i', 'occasionally', 'tweet', 'about', 'soccer']","['co-founder', 'of', '@agencylime', '|', 'instagram', ':', '@', 'jfern.visions', '|', 'photographer', 'and', 'videographer']",11
1501598,•The most important thing is to enjoy your life—to be happy—it's all that matters•,Choose kindness & laugh often. Raised right. University of Kentucky. ΦΜ. John 13:7.,"['•', 'the', 'most', 'important', 'thing', 'is', 'to', 'enjoy', 'your', 'life', '—', 'to', 'be', 'happy', '—', 'it', ""'s"", 'all', 'that', 'matters', '•']","['choose', 'kindness', '&', 'laugh', 'often', '.', 'raised', 'right', '.', 'university', 'of', 'kentucky', '.', 'φμ.', 'john', '13:7', '.']",21
1495721,"Shareholder @HDJNLaw. Seashore State Park, Broad Bay, Outdoors. Run, stairs, weights, bike. 3 kids. #Redskins. @UVa 1998 #PhiKappaPsiUVA #WahooWah @wlulaw 2001",Shareholder @HancockDanielPC. Outside. Circling all 3 rings. Blessed w great family. #Redskins despite mgmt. @UVa 1998 #PhiKappaPsiUVA #WahooWa ⚔️ @wlulaw 2001,"['shareholder', '@hdjnlaw', '.', 'seashore', 'state', 'park', ',', 'broad', 'bay', ',', 'outdoors', '.', 'run', ',', 'stairs', ',', 'weights', ',', 'bike', '.', '3', 'kids', '.', '#redskins', '.', '@uva', '1998', '#', 'phikappapsiuva', '#', 'wahoowah', '@wlulaw', '2001']","['shareholder', '@hancockdanielpc', '.', 'outside', '.', 'circling', 'all', '3', 'rings', '.', 'blessed', 'w', 'great', 'family', '.', '#redskins', 'despite', 'mgmt', '.', '@uva', '1998', '#', 'phikappapsiuva', '#', 'wahoowa', '⚔️', '@wlulaw', '2001']",22
441993,*MEDICA EN PROCESO* Out fate lives within us. You only have yo be breave enough to see it.,*MEDICA*TRAUMATOLOGA EN PROCESO* Out fate lives within us. You only have yo be brave enough to see it.,"['*', 'medica', 'en', 'proceso', '*', 'out', 'fate', 'lives', 'within', 'us', '.', 'you', 'only', 'have', 'yo', 'be', 'breave', 'enough', 'to', 'see', 'it', '.']","['*medica*traumatologa', 'en', 'proceso', '*', 'out', 'fate', 'lives', 'within', 'us', '.', 'you', 'only', 'have', 'yo', 'be', 'brave', 'enough', 'to', 'see', 'it', '.']",3
2122361,"blackgirlmagic ✨ music videos, photoshoots, promos, contact: Koopz.booking@gmail.com",blackgirlmagic ✨ ripnipseyhussle ✌🏼👍🏻,"['blackgirlmagic', '✨', 'music', 'videos', ',', 'photoshoots', ',', 'promos', ',', 'contact', ':', 'koopz.booking@gmail.com']","['blackgirlmagic', '✨', 'ripnipseyhussle', '✌🏼👍', '🏻']",10
968158,19. || College. || Devin Hawk. || Instagram: EmmaKaycee,20. || BU || Instagram: EmmaKaycee || Nick Peña,"['19', '.', '||', 'college', '.', '||', 'devin', 'hawk', '.', '||', 'instagram', ':', 'emmakaycee']","['20', '.', '||', 'bu', '||', 'instagram', ':', 'emmakaycee', '||', 'nick', 'peña']",9
155719,snap; ultralightskinn,it be like that sometimes,"['snap', ';', 'ultralightskinn']","['it', 'be', 'like', 'that', 'sometimes']",5
2082639,Blessed 1⃣8⃣ years old Instagram: @teeroy__,Blessed 1⃣9️⃣ years old Instagram: @teeroy__,"['blessed', '1⃣8', '⃣', 'years', 'old', 'instagram', ':', '@teeroy__']","['blessed', '1⃣9️⃣', 'years', 'old', 'instagram', ':', '@teeroy__']",2
1083953,"(they/she pronouns) illustrator/frank castle apologist // contact: cyanxgray @ yahoo 
**PLEASE DON'T REPOST MY WORK!!** commissions: email / tip jar: link below","(they/them pronouns) illustrator/frank castle apologist // contact:cyanxgray @ yahoo 
**PLEASE DON'T REPOST MY WORK!!** commissions: email / tip jar: link below","['(', 'they', '/', 'she', 'pronouns', ')', 'illustrator', '/', 'frank', 'castle', 'apologist', '/', '/', 'contact', ':', 'cyanxgray', '@', 'yahoo', '**', 'please', 'do', ""n't"", 'repost', 'my', 'work', '!!**', 'commissions', ':', 'email', '/', 'tip', 'jar', ':', 'link', 'below']","['(', 'they', '/', 'them', 'pronouns', ')', 'illustrator', '/', 'frank', 'castle', 'apologist', '//', 'contact', ':', 'cyanxgray', '@', 'yahoo', '**', 'please', 'do', ""n't"", 'repost', 'my', 'work', '!!**', 'commissions', ':', 'email', '/', 'tip', 'jar', ':', 'link', 'below']",3
1015727,& the vibe / 21 / @AssembleSound / WSU / http://www.primaverami.com,@AssembleSound / WSU / 📷: @flinteastwood,"['&', 'the', 'vibe', '/', '21', '/', '@assemblesound', '/', 'wsu', '/', 'http://www.primaverami.com']","['@assemblesound', '/', 'wsu', '/', '📷', ':', '@flinteastwood']",9
2482882,Deputy Director/Jackson Co. EMA....HAM (K4FUZ).. weather junkie.. NRA LE Firearms Inst.. opinions are mine and mine alone.,Director/Jackson Co. EMA....HAM (K4FUZ).. weather junkie.. NRA LE Firearms Inst.. opinions are mine and mine alone.,"['deputy', 'director', '/', 'jackson', 'co.', 'ema', '....ham', '(', 'k4fuz', ')', '..', 'weather', 'junkie', '..', 'nra', 'le', 'firearms', 'inst', '..', 'opinions', 'are', 'mine', 'and', 'mine', 'alone', '.']","['director/jackson', 'co.', 'ema', '....ham', '(', 'k4fuz', ')', '..', 'weather', 'junkie', '..', 'nra', 'le', 'firearms', 'inst', '..', 'opinions', 'are', 'mine', 'and', 'mine', 'alone', '.']",4
1994880,constant pursuit of total world domination & subugation of the masses.,"Christian 
 husband, father, grandfather
 Texan
 oilfield professional","['constant', 'pursuit', 'of', 'total', 'world', 'domination', '&', 'subugation', 'of', 'the', 'masses', '.']","['christian', 'husband', ',', 'father', ',', 'grandfather', 'texan', 'oilfield', 'professional']",12
2236062,3icyymg..#GetMonE..Plugged In Fa Sho | I DNT SPEAK ENGLISH..#PlugBrothaz #PVAMU18 |R.I.P Mia....Rest Easy lil bro TrayD SC: BoskiiiBo,3icyymg..#STB #SlangGang | Plugged In Fa Sho | MY NAME IS BOSKIII BUTCHU KNEW THAT ALREADY..#PlugBrothaz #PV18 |R.I.P Mia..Rest Easy lil bro TrayD SC: BoskiiiBo,"['3icyymg..#getmone', '..', 'plugged', 'in', 'fa', 'sho', '|', 'i', 'dnt', 'speak', 'english', '..#', 'plugbrothaz', '#', 'pvamu18', '|r.i.p', 'mia', '....', 'rest', 'easy', 'lil', 'bro', 'trayd', 'sc', ':', 'boskiiibo']","['3icyymg..#stb', '#slanggang', '|', 'plugged', 'in', 'fa', 'sho', '|', 'my', 'name', 'is', 'boskiii', 'butchu', 'knew', 'that', 'already', '..#', 'plugbrothaz', '#', 'pv18', '|r.i.p', 'mia..', 'rest', 'easy', 'lil', 'bro', 'trayd', 'sc', ':', 'boskiiibo']",14
1096745,#MAGA Blocked by @rosie😉& other misc. psychos #NRA #ProLife Islam is not peaceful,Islam is not peaceful 🇺🇸#MAGA Blocked by @rosie😉 & other misc. psychos #NRA #2ndAmendment #ProLife 🇮🇱Am yisrael chai #ProIsrael🇮🇱 NYYankees,"['#maga', 'blocked', 'by', '@rosie😉&', 'other', 'misc', '.', 'psychos', '#nra', '#', 'prolife', 'islam', 'is', 'not', 'peaceful']","['islam', 'is', 'not', 'peaceful', '🇺🇸#maga', 'blocked', 'by', '@rosie😉', '&', 'other', 'misc', '.', 'psychos', '#nra', '#', '2ndamendment', '#', 'prolife', '🇮🇱am', 'yisrael', 'chai', '#', 'proisrael🇮🇱', 'nyyankees']",15
859957,"Lover of cheesecake & all things Outlander | Personal servant to 2 cats, 1 dog, 2 horses, 2 donkeys, a teenage daughter and a few cows.","Lover of cheesecake & all things Outlander | Personal servant to 2 cats, 1 dog, 2 horses, 1 donkey, and a teenage daughter.","['lover', 'of', 'cheesecake', '&', 'all', 'things', 'outlander', '|', 'personal', 'servant', 'to', '2', 'cats', ',', '1', 'dog', ',', '2', 'horses', ',', '2', 'donkeys', ',', 'a', 'teenage', 'daughter', 'and', 'a', 'few', 'cows', '.']","['lover', 'of', 'cheesecake', '&', 'all', 'things', 'outlander', '|', 'personal', 'servant', 'to', '2', 'cats', ',', '1', 'dog', ',', '2', 'horses', ',', '1', 'donkey', ',', 'and', 'a', 'teenage', 'daughter', '.']",7
1979782,"Fan of Jesus, my Family, the USA and college sports. Banker","Fan of Jesus, my Family, the USA. Reformed Sports Analyst for @rivals and @YahooSports. Retired Sports Radio Talker.  Banker, Commentator for @WrestlingSWA","['fan', 'of', 'jesus', ',', 'my', 'family', ',', 'the', 'usa', 'and', 'college', 'sports', '.', 'banker']","['fan', 'of', 'jesus', ',', 'my', 'family', ',', 'the', 'usa', '.', 'reformed', 'sports', 'analyst', 'for', '@rivals', 'and', '@yahoosports', '.', 'retired', 'sports', 'radio', 'talker', '.', 'banker', ',', 'commentator', 'for', '@wrestlingswa']",15
1105132,SVP Production & Development for UPtv // thoughts & views here are my own,TV Exec & Writer // thoughts & views here are my own,"['svp', 'production', '&', 'development', 'for', 'uptv', '//', 'thoughts', '&', 'views', 'here', 'are', 'my', 'own']","['tv', 'exec', '&', 'writer', '//', 'thoughts', '&', 'views', 'here', 'are', 'my', 'own']",5
1436669,ig @leadbyray snap @ reshy93 IL➡️IA Gemini ♊️,ig @leadbyray IL➡️CA➡️OH➡️TX➡️IL➡️IA 🔆Gemini ♊️June 19,"['ig', '@leadbyray', 'snap', '@', 'reshy93', 'il➡️ia', 'gemini', '♊️']","['ig', '@leadbyray', 'il➡️ca➡️oh➡️tx➡️il➡️ia', '🔆gemini', '♊️june', '19']",6
1461369,"Online merchant, love vintage clothing photographer, USAF daughter,  2 sons, 1 daughter, 3 Grandsons, 1 granddaughter dog lover. Having fun and Loving Life!","Online merchant, love vintage clothing, USAF daughter,  2 sons, 1 daughter, 3 Grandsons, 1 granddaughter. Fully Rely  On God 🇺🇸WWG1WGA🇺🇸 MAGA🇺🇸","['online', 'merchant', ',', 'love', 'vintage', 'clothing', 'photographer', ',', 'usaf', 'daughter', ',', '2', 'sons', ',', '1', 'daughter', ',', '3', 'grandsons', ',', '1', 'granddaughter', 'dog', 'lover', '.', 'having', 'fun', 'and', 'loving', 'life', '!']","['online', 'merchant', ',', 'love', 'vintage', 'clothing', ',', 'usaf', 'daughter', ',', '2', 'sons', ',', '1', 'daughter', ',', '3', 'grandsons', ',', '1', 'granddaughter', '.', 'fully', 'rely', 'on', 'god', '🇺🇸wwg1', 'wga🇺🇸', 'maga🇺', '🇸']",10
2437830,critical kitty ❤@Wrythm,critical kitty,"['critical', 'kitty', '❤@wrythm']","['critical', 'kitty']",1
1935505,have courage and be kind // @echalt99 ♡,have courage & be kind // @echalt99 ♡,"['have', 'courage', 'and', 'be', 'kind', '/', '/', '@echalt99', '♡']","['have', 'courage', '&', 'be', 'kind', '/', '/', '@echalt99', '♡']",1
378171,"Small time exploring, big time beard. Member of @Justus_Pro, and a Swxxt Twitch Streamer. @KeanaHewitt is kind of nice to me","Smash Bros streamer, Photographer, and just an average man in life with my doggo.","['small', 'time', 'exploring', ',', 'big', 'time', 'beard', '.', 'member', 'of', '@justus_pro', ',', 'and', 'a', 'swxxt', 'twitch', 'streamer', '.', '@keanahewitt', 'is', 'kind', 'of', 'nice', 'to', 'me']","['smash', 'bros', 'streamer', ',', 'photographer', ',', 'and', 'just', 'an', 'average', 'man', 'in', 'life', 'with', 'my', 'doggo', '.']",22
1314550,"True Fanatic of the Detroit Lions. Smart Fanatic of Red Wings, Pistons, Tigers, Wolverines, Spartans and Ole Miss Football.","True Fanatic of the Lions. Smart Fanatic of Wings, Pistons, Tigers, Wolverines & Spartans.  Contrarian gambler, Daily Fantasy Sports player,WWE & NXT fan.","['true', 'fanatic', 'of', 'the', 'detroit', 'lions', '.', 'smart', 'fanatic', 'of', 'red', 'wings', ',', 'pistons', ',', 'tigers', ',', 'wolverines', ',', 'spartans', 'and', 'ole', 'miss', 'football', '.']","['true', 'fanatic', 'of', 'the', 'lions', '.', 'smart', 'fanatic', 'of', 'wings', ',', 'pistons', ',', 'tigers', ',', 'wolverines', '&', 'spartans', '.', 'contrarian', 'gambler', ',', 'daily', 'fantasy', 'sports', 'player', ',', 'wwe', '&', 'nxt', 'fan', '.']",16
2016995,"Yevara/Ryan. 25. Cosplayer. Video gamer. Lover of Black Excellence.
Non-Binary (They/Them)
insta: @YevasWonderland 
 icon by @inkmonsterdraws","Yevara/Ryan. 26. Cosplayer. Video gamer. Lover of Black Excellence.
Non-Binary (They/Them)
insta: @YevasWonderland 
 icon by @inkmonsterdraws","['yevara', '/', 'ryan.', '25', '.', 'cosplayer', '.', 'video', 'gamer', '.', 'lover', 'of', 'black', 'excellence', '.non', '-', 'binary', '(', 'they', '/', 'them', ')', 'insta', ':', '@yevaswonderland', 'icon', 'by', '@inkmonsterdraws']","['yevara', '/', 'ryan.', '26', '.', 'cosplayer', '.', 'video', 'gamer', '.', 'lover', 'of', 'black', 'excellence', '.non', '-', 'binary', '(', 'they', '/', 'them', ')', 'insta', ':', '@yevaswonderland', 'icon', 'by', '@inkmonsterdraws']",1
493298,TU '16 • Strategic Communications (PR) + Business #DO2015,'][' • Strategic Communications + Poli Sci + Business student • Marketing and Promotions Chair @TUBPRS • Account Associate @PRowlPR • Intern @BellevuePRPhl,"['tu', ""'"", '16', '•', 'strategic', 'communications', '(', 'pr', ')', '+', 'business', '#', 'do2015']","[""'"", ']', '[', ""'"", '•', 'strategic', 'communications', '+', 'poli', 'sci', '+', 'business', 'student', '•', 'marketing', 'and', 'promotions', 'chair', '@tubprs', '•', 'account', 'associate', '@prowlpr', '•', 'intern', '@bellevueprphl']",21
1076652,"With our history in the Cincinnati, Tri-State & Dayton areas, we know a thing or two about keeping our customers happy! http://josephchevroletcincinnati.com","With our history in the Cincinnati, Tri-State & Dayton areas, we know a thing or two about keeping our customers happy! http://josephchevrolet.com","['with', 'our', 'history', 'in', 'the', 'cincinnati', ',', 'tri-state', '&', 'dayton', 'areas', ',', 'we', 'know', 'a', 'thing', 'or', 'two', 'about', 'keeping', 'our', 'customers', 'happy', '!', 'http://josephchevroletcincinnati.com']","['with', 'our', 'history', 'in', 'the', 'cincinnati', ',', 'tri-state', '&', 'dayton', 'areas', ',', 'we', 'know', 'a', 'thing', 'or', 'two', 'about', 'keeping', 'our', 'customers', 'happy', '!', 'http://josephchevrolet.com']",1
1675194,some kind of goddess,an artist,"['some', 'kind', 'of', 'goddess']","['an', 'artist']",4
1295564,#ThisChickIsWack out 1/26 on @rightcoastlabel / @ingrooves . 📸Instagram/ 👻Snapchat: @ballyhoorocks,🦀 Maryland Beach Rock 🏝 Right Coast Records 🎧 Follow & Save at Spotify,"['#thischickiswack', 'out', '1', '/', '26', 'on', '@rightcoastlabel', '/', '@ingrooves', '.', '📸instagram', '/', '👻snapchat', ':', '@ballyhoorocks']","['🦀', 'maryland', 'beach', 'rock', '🏝', 'right', 'coast', 'records', '🎧', 'follow', '&', 'save', 'at', 'spotify']",15
1700541,#ZF11 Make the best of today bc tomorrow isn't promised. ⚡️Piketon Redstreaks⚡️ I have lost two of my best men. ❤️you Eddie & Caleb,#ZF11 Make the best of today bc tomorrow isn't promised. ⚡️Piketon Redstreaks⚡️ I have lost two of my best men. ❤️you Eddie & Caleb 👻:bricevulgamore,"['#zf11', 'make', 'the', 'best', 'of', 'today', 'bc', 'tomorrow', 'is', ""n't"", 'promised', '.', '⚡️piketon', 'redstreaks⚡️', 'i', 'have', 'lost', 'two', 'of', 'my', 'best', 'men', '.', '❤️you', 'eddie', '&', 'caleb']","['#zf11', 'make', 'the', 'best', 'of', 'today', 'bc', 'tomorrow', 'is', ""n't"", 'promised', '.', '⚡️piketon', 'redstreaks⚡️', 'i', 'have', 'lost', 'two', 'of', 'my', 'best', 'men', '.', '❤️you', 'eddie', '&', 'caleb', '👻:', 'bricevulgamore']",2
1422964,UD #flyeaglesfly #TTP,UD #flyeaglesfly #TTP 🇪🇸,"['ud', '#', 'flyeaglesfly', '#ttp']","['ud', '#', 'flyeaglesfly', '#', 'ttp', '🇪🇸']",3
1132508,24 years young IG: KeezieBaybe Facebook: Keyonah Janay #TeamIssa #AlsinaNation #MostWxntedGxng Co-CEO,25 years young IG: KeezieBaybe #TeamIssa #AlsinaNation #PliesWorld #MostWxntedGxng Co-CEO,"['24', 'years', 'young', 'ig', ':', 'keeziebaybe', 'facebook', ':', 'keyonah', 'janay', '#', 'teamissa', '#alsinanation', '#', 'mostwxntedgxng', 'co-ceo']","['25', 'years', 'young', 'ig', ':', 'keeziebaybe', '#', 'teamissa', '#alsinanation', '#', 'pliesworld', '#', 'mostwxntedgxng', 'co-ceo']",7
1431580,"DBA/Webmistress by day, writer by night. Love dogs, books, crime dramas. Hate shopping.","DBA by day, writer by night. Love dogs, books, crime dramas. Hate shopping.","['dba', '/', 'webmistress', 'by', 'day', ',', 'writer', 'by', 'night', '.', 'love', 'dogs', ',', 'books', ',', 'crime', 'dramas', '.', 'hate', 'shopping', '.']","['dba', 'by', 'day', ',', 'writer', 'by', 'night', '.', 'love', 'dogs', ',', 'books', ',', 'crime', 'dramas', '.', 'hate', 'shopping', '.']",2
2173090,UX Design Director at @Inspire_HUB. Design/Dev | Film/Photography | Geek,"Founder, Executive Director at @BarnSanctuary. Advocate for farm animal protection. Start up tech nerd. @NLC Alum","['ux', 'design', 'director', 'at', '@inspire_hub', '.', 'design', '/', 'dev', '|', 'film', '/', 'photography', '|', 'geek']","['founder', ',', 'executive', 'director', 'at', '@barnsanctuary', '.', 'advocate', 'for', 'farm', 'animal', 'protection', '.', 'start', 'up', 'tech', 'nerd', '.', '@nlc', 'alum']",17
5738,19 | COC ⚾️🤟🏽,20 | COC Softball ❄️,"['19', '|', 'coc', '⚾️🤟', '🏽']","['20', '|', 'coc', 'softball', '❄️']",3
1629689,3D Generalist & Digital Sculptor | Bringing Unreality to Reality,👨‍🎨 3D Generalist & Digital Sculptor | 🖼 Adobe Stock 3D Contributor | 🎨 http://artstation.com/jbibianjr | 🧰 https://sketchfab.com/ChewyPixels/models,"['3d', 'generalist', '&', 'digital', 'sculptor', '|', 'bringing', 'unreality', 'to', 'reality']","['👨\u200d🎨', '3d', 'generalist', '&', 'digital', 'sculptor', '|', '🖼', 'adobe', 'stock', '3d', 'contributor', '|', '🎨', 'http://artstation.com/jbibianjr', '|', '🧰', 'https://sketchfab.com/chewypixels/models']",12
185776,i eat Ass and grits 🇦🇱,🇦🇱🅰️ United States Army '17,"['i', 'eat', 'ass', 'and', 'grits', '🇦🇱']","['🇦🇱', '🅰️', 'united', 'states', 'army', ""'"", '17']",7
2065110,journalist looking from the ground up.,"journalist looking from the ground up @TheGrayzoneNews

http://patreon.com/RedLines","['journalist', 'looking', 'from', 'the', 'ground', 'up', '.']","['journalist', 'looking', 'from', 'the', 'ground', 'up', '@thegrayzonenewshttp://patreon.com/redlines']",1
1215421,Host for @Brewers On Tap TV | Sports and Entertainment. Life is better when you're laughing *the opinions expressed on this page are my own*,C H I ⇄ M I L Host of @WisconsinHerd Reporter|Producer •Tweets Are My Own• Never too high never too low✨ EST. 815,"['host', 'for', '@brewers', 'on', 'tap', 'tv', '|', 'sports', 'and', 'entertainment', '.', 'life', 'is', 'better', 'when', 'you', ""'re"", 'laughing', '*', 'the', 'opinions', 'expressed', 'on', 'this', 'page', 'are', 'my', 'own', '*']","['c', 'h', 'i', '⇄', 'm', 'i', 'l', 'host', 'of', '@wisconsinherd', 'reporter|producer', '•tweets', 'are', 'my', 'own•', 'never', 'too', 'high', 'never', 'too', 'low✨', 'est', '.', '815']",29
231699,"Taken By Kayla Marie 💕Everyday, Moving Forward, Racing To The Top. Smile Everything Gets Better. 🍁💕","Everyday, Moving Forward, Racing To The Top. Smile Everything Gets Better. 🍁💕","['taken', 'by', 'kayla', 'marie', '💕everyday', ',', 'moving', 'forward', ',', 'racing', 'to', 'the', 'top', '.', 'smile', 'everything', 'gets', 'better', '.', '🍁💕']","['everyday', ',', 'moving', 'forward', ',', 'racing', 'to', 'the', 'top', '.', 'smile', 'everything', 'gets', 'better', '.', '🍁💕']",5
1206965,Dream the night away with me | I love YouTube | Songwriting | Movies | Singing | & my #OfficialDreamers | Let's be friends | Snapchat: brianyt |,19 years old |  Songwriter from the West | Singer from the East | Musician | Moorpark College | Bari-Tenor | Music Major,"['dream', 'the', 'night', 'away', 'with', 'me', '|', 'i', 'love', 'youtube', '|', 'songwriting', '|', 'movies', '|', 'singing', '|', '&', 'my', '#officialdreamers', '|', 'let', ""'s"", 'be', 'friends', '|', 'snapchat', ':', 'brianyt', '|']","['19', 'years', 'old', '|', 'songwriter', 'from', 'the', 'west', '|', 'singer', 'from', 'the', 'east', '|', 'musician', '|', 'moorpark', 'college', '|', 'bari-tenor', '|', 'music', 'major']",26
549030,Strategic brand identity firm located at 24B W Park Place in the heart of Oklahoma City’s historic Automobile Alley. We Build Stories™,"A creative quartet passionate about research informing effective design and positively impacting our clients' goals. Also, beer. We’re passionate about beer.","['strategic', 'brand', 'identity', 'firm', 'located', 'at', '24', 'b', 'w', 'park', 'place', 'in', 'the', 'heart', 'of', 'oklahoma', 'city', '’s', 'historic', 'automobile', 'alley', '.', 'we', 'build', 'stories', '™']","['a', 'creative', 'quartet', 'passionate', 'about', 'research', 'informing', 'effective', 'design', 'and', 'positively', 'impacting', 'our', 'clients', ""'"", 'goals', '.', 'also', ',', 'beer', '.', 'we', '’re', 'passionate', 'about', 'beer', '.']",26
1275130,"Journalist + musician + digger + dad. Author, SPIES FOR HIRE. Covering war + biz @TheNation. Raised in Japan & South Korea. Honorary citizen of Kwangju.","Journalist-musician-digger-dad. Author, SPIES FOR HIRE. Grew up in Japan + Korea. Hopeless romantic. This gun's for hire: http://www.linkedin.com/in/timshorrock","['journalist', '+', 'musician', '+', 'digger', '+', 'dad', '.', 'author', ',', 'spies', 'for', 'hire', '.', 'covering', 'war', '+', 'biz', '@thenation', '.', 'raised', 'in', 'japan', '&', 'south', 'korea', '.', 'honorary', 'citizen', 'of', 'kwangju', '.']","['journalist-musician-digger-dad', '.', 'author', ',', 'spies', 'for', 'hire', '.', 'grew', 'up', 'in', 'japan', '+', 'korea', '.', 'hopeless', 'romantic', '.', 'this', 'gun', ""'s"", 'for', 'hire', ':', 'http://www.linkedin.com/in/timshorrock']",25
195423,there's a difference between being alive and living,‘there's a difference between being alive and living’ slp ❥,"['there', ""'s"", 'a', 'difference', 'between', 'being', 'alive', 'and', 'living']","['‘', 'there', ""'s"", 'a', 'difference', 'between', 'being', 'alive', 'and', 'living', '’', 'slp', '❥']",4
1934239,"Entrepreneur, Business Management, Marketing, Investor, Film, Oil & Gas. #ThisFlexIsForMotivationalPurposesOnly",#ForMotivationalPurposesOnly,"['entrepreneur', ',', 'business', 'management', ',', 'marketing', ',', 'investor', ',', 'film', ',', 'oil', '&', 'gas', '.', '#thisflexisformotivationalpurposesonly']",['#formotivationalpurposesonly'],16
762930,Defensive Back @ Pace University ‘22 🏈 |IG: Fly1mj|,Superstar ... | Defensive Back @ Pace University,"['defensive', 'back', '@', 'pace', 'university', '‘', '22', '🏈', '|ig', ':', 'fly1mj', '|']","['superstar', '...', '|', 'defensive', 'back', '@', 'pace', 'university']",10


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_10_lda_bow_topics.txt <==
Topic: 0 
Words: 0.047*"love" + 0.012*"sport" + 0.010*"lover" + 0.009*"reporter" + 0.009*"news" + 0.008*"music" + 0.008*"friend" + 0.008*"like" + 0.007*"best" + 0.007*"thing"
Topic: 1 
Words: 0.054*"life" + 0.028*"live" + 0.024*"love" + 0.017*"time" + 0.011*"sport" + 0.011*"want" + 0.009*"people" + 0.007*"high" + 0.007*"know" + 0.006*"happy"
Topic: 2 
Words: 0.033*"tweet" + 0.019*"account" + 0.019*"follow" + 0.018*"help" + 0.015*"need" + 0.010*"real" + 0.010*"business" + 0.009*"better" + 0.008*"twitter" + 0.007*"official"
Topic: 3 
Words: 0.030*"game" + 0.016*"video" + 0.011*"know" + 0.010*"music" + 0.010*"enthusiast" + 0.010*"lover" + 0.010*"artist" + 0.009*"like" + 0.009*"play" + 0.009*"thing"
Topic: 4 
Words: 0.034*"university" + 0.024*"state" + 0.015*"life" + 0.011*"year" + 0.010*"college" + 0.010*"class" + 0.008*"2016" + 0.007*"school" + 0.006*"coach" + 0.006*"student"
Topic: 5 
Words: 0.013*"write" + 0.012*"writer" + 0.010*"media" + 0.010*"digital" + 0.009*"marketing" + 0.009*"social" + 0.007*"editor" + 0.006*"technology" + 0.006*"tweet" + 0.005*"news"
Topic: 6 
Words: 0.026*"writer" + 0.020*"author" + 0.014*"founder" + 0.013*"book" + 0.011*"tweet" + 0.010*"editor" + 0.010*"host" + 0.008*"stuff" + 0.007*"like" + 0.007*"blogger"
Topic: 7 
Words: 0.014*"world" + 0.014*"girl" + 0.008*"school" + 0.007*"father" + 0.007*"husband" + 0.007*"stay" + 0.007*"love" + 0.006*"champion" + 0.006*"teacher" + 0.005*"student"
Topic: 8 
Words: 0.014*"designer" + 0.012*"media" + 0.011*"music" + 0.010*"artist" + 0.010*"social" + 0.010*"sport" + 0.010*"opinion" + 0.009*"like" + 0.009*"director" + 0.009*"good"
Topic: 9 
Words: 0.023*"snapchat" + 0.015*"follow" + 0.014*"instagram" + 0.014*"proud" + 0.012*"husband" + 0.011*"lover" + 0.011*"love" + 0.011*"music" + 0.010*"family" + 0.010*"father"


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_10_lda_tfidf_topics.txt <==
Topic: 0 
Words: 0.019*"tweet" + 0.014*"follow" + 0.012*"need" + 0.010*"stay" + 0.009*"happy" + 0.009*"account" + 0.009*"help" + 0.008*"bitch" + 0.007*"@careerarc" + 0.007*"geo-targeted"
Topic: 1 
Words: 0.022*"snapchat" + 0.010*"booking" + 0.009*"husband" + 0.008*"father" + 0.007*"inquiry" + 0.006*"contact" + 0.005*"writer" + 0.005*"friend" + 0.005*"love" + 0.005*"music"
Topic: 2 
Words: 0.011*"media" + 0.010*"social" + 0.009*"marketing" + 0.007*"digital" + 0.006*"director" + 0.006*"design" + 0.005*"fuck" + 0.005*"writer" + 0.005*"content" + 0.005*"editor"
Topic: 3 
Words: 0.023*"instagram" + 0.012*"like" + 0.011*"snapchat" + 0.010*"bless" + 0.009*"come" + 0.008*"artist" + 0.008*"real" + 0.007*"love" + 0.007*"photographer" + 0.005*"life"
Topic: 4 
Words: 0.009*"want" + 0.008*"blacklivesmatter" + 0.008*"life" + 0.006*"baby" + 0.006*"livin" + 0.006*"love" + 0.006*"enthusiast" + 0.006*"live" + 0.005*"hate" + 0.005*"forever"
Topic: 5 
Words: 0.016*"snap" + 0.015*"know" + 0.008*"producer" + 0.006*"life" + 0.006*"peace" + 0.006*"songwriter" + 0.006*"singer" + 0.006*"rest" + 0.006*"r.i.p" + 0.006*"love"
Topic: 6 
Words: 0.017*"university" + 0.014*"love" + 0.014*"state" + 0.011*"football" + 0.010*"class" + 0.010*"college" + 0.009*"baseball" + 0.009*"basketball" + 0.008*"school" + 0.008*"high"
Topic: 7 
Words: 0.011*"life" + 0.010*"live" + 0.006*"news" + 0.005*"better" + 0.005*"author" + 0.004*"tell" + 0.004*"love" + 0.004*"trust" + 0.004*"light" + 0.004*"probably"
Topic: 8 
Words: 0.014*"game" + 0.010*"video" + 0.009*"good" + 0.009*"writer" + 0.008*"music" + 0.008*"gamer" + 0.007*"lover" + 0.007*"play" + 0.006*"time" + 0.006*"book"
Topic: 9 
Words: 0.006*"insta" + 0.005*"technology" + 0.005*"founder" + 0.005*"think" + 0.004*"leader" + 0.004*"business" + 0.004*"cool" + 0.004*"director" + 0.004*"tweet" + 0.004*"data"


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_10_mean_cluster_samples.txt <==
------------------------------------------------------------------
-------------------cluster----- 0 of 10--------------
------------------------------------------------------------------
	 Your very own Nightmare on Glam Street
	 always a bridesmaid, never the bride.
	 who hurt u
	 Way up
	 worldwide
	 your only young once.....
	 you say ya squad eatin but that knife in ya back the same one they cut they food with... sc: black_magic7
	 Petti Labelle aka Miss Always getting Blocked .. #getoutyafeelings ..
	 dawgs on top
	 Born in a test tube of whiskey and patchouli oil, raised by internet wolves.
	 sloppy
	 heat seeker.
	 Post-Production Engineer
	 36 year old housewife
	 Young Entrepreneur.
	 Make the work disappear like magic☪
	 Why do the aliens reject us?
	 Roaming the streets in search of deliciousness.  IG: @v_in_mpls.
	 lead singer and guitar player of the band nexus. job requirements: being and idiot and to able to make music
	 Civil rights attorney.
	 currently retired
	 sensational
	 (Untitled)
	 the greater bitch.
	 #NeverAlone, very small part of #TheBloggessTribe.
	 retired school teacher
	 just a selfish ghost
	 Harding Alum
	 to whom much is given much is required.  solid. #ecu20
	 No one of consequence.
	 In the lab. Messy bun enthusiast. Mentor in training. Don't play yourself.. Graduate
	 MK in the United States Coast Guard.
	 Where the money 
#NL4MB RECORDS
	 twenty. usn.
	 Victim of the Adelecalypse.
	 Lone Woof Belligerent from the Drone Star State
	 still brazy
	 stay positive
	 completely unbothered . #TrxllGxds
	 all the love -H
	 southern charm
	 When in doubt....Panic.
	 Jku(즈쿠!) the fluffy, green, Godzilla-like alien(외계인)! http://furaffinity.net/view/12462844/ Any pronouns! Icon by http://www.furaffinity.net/user/sodathewolfdog
	 Beauty in the madness ✊
	 hard-edged, soft-centered, brutally demanding but easily pleased
	 Pathan mindset -
	 old soul
	 New year New Me.
	 teenage dreamers born this way
	 In the black of the night till the red morning light
------------------------------------------------------------------
-------------------cluster----- 1 of 10--------------
------------------------------------------------------------------
	 Jewish believer in Jesus; author; radio host; activist; professor; preacher; husband; father; grandfather. It's all about Him!
	 Adult, Gay, Foodie, #Geek, Reader, Democrat, Veteran of USN (I fiddled with 'bits)'. HIV+. Twitter since 03/ 09, #Evaluate, no apologies
	 2013 Netrunner World Champion. Doombringer of the Smooch Squad.
Connoisseur of Beautiful Defeats & Ugly Victories.
	 26, Free Agent Hybrid Slayer, Call of Duty/Halo/Battlefield Series Veteran, and Twitch Streamer. #PSN #CoDFreeAgent #GrindMode
	 Chef, Poet, music enthusiast. #HeartGang. 
To whom much is given, much is required. 

Cam, CM.... Yeah, that's me.
	 Mathematician, Teacher, Artist, Maker at the University of Arkansas. Author of Patterns of the Universe with @alexbellos and creator of @curvahedra
	 Writer, Radio Producer, Giggler, Liverpool FC Supporter.
	 Servant of God. Husband of @Kristian_Lane. Soon to be dad. Graduate of @CBBCKing. Student Ministries Director @CalvaryKing.Lover of bacon,@braves & @gtathletics
	 APP ROCKSTAR, SPONSORED CONTENT SAGE, PINTEREST SENSEI. OCCUPY ALL OF THE THINGS. (M1EK)  http://whatthefuckismytwitterbio.com/
	 A #businessdevelopment mind with a mouth for #craftbeer. Writer. Marketing. Sales. Also the #founder of 5C. Follow me, it's fun.
	 Marketer. Television watcher. White Sox Bears Bulls Blackhawks. Candy Crusher. WWE smark. Hit em with the Hein!
	 Nintendo and breakfast food. Cleveland sports fan and Arsenal Gooner
	 Filmmaker. Family Man. Music Nerd. NBA/NFL Junkie. Webby Award-winning Producer of @Sonicsgate CP @DirtbagMovie @EvergreenDoc AP @K2movie More @LucidVisual
	 Diehard Sammy Hagar Redhead, Tigers & Red Wings fan, music junkie, IT guy, photographer, Dad, & all around smart alec!
	 Pro tattoo artist. Amateur bicycle racer. #touchmybutt
	 Chronically paradoxical. Whitest Sneakers Award winner. If @BuzzFeed were a dude, I'd marry him. Aspiring gymnast, teacher, and Oxford comma enthusiast.
	 Sioux City Journal reporter. Graduate of @EvangelUniv. Pianist. Runner. Word nerd. Often found playing with Legos.
	 Freelance #Writer and #Content Strategist. Life Enthusiast, Blogger, Yogi, and Indie #Author of 3 #books. http://amazon.com/author/brittskrabanek
	 Dominican & Creole. Future DDS/DMD & Business Woman. Rare Breed ✨Texas Woman's University✨
	 Best-selling, Award-winning #Author, Crying Bear #childrensbooks &  #nonfiction Buzzzzzzzz #CookbookAuthor #childrensauthors http://amazon.com/author/virgini…
	 filmmaker / kindness enthusiast
	 Independent technology consultant. Formerly @ziprecruiter, @ustream and @styleseat. Founder @thecreativeact, and @techweekchi. Free time = piano, photos, poker.
	 Education expert, Ed Tech geek, father of two budding gamer-boys and a lovely little girl, and husband to a beautiful - if not exasperated - wife.
	 Actor/Director, Northern Kentucky University School of the Arts BFA acting candidate, and puppy like human.
	 artist and sometimes writer. videogames, movies, sarcasm, comicbooks and other nerdy things (http://wethenerdy.com)
	 Agile and Scrum trainer and coach. Author of Amazon No. 1 best-selling book, Essential Scrum. Angel investor in inspiring startup companies.
	 • Christ-follower, husband, dad • #SocialMedia, digital advertising, and #ContentMarketing @Steelcase • Guitar/bass player, former improv comedian
	 I'm a mom. I #homeschool my 4 kids. 80+ lbs lost. I talk #weightloss #education #attachmentparenting #gentleparenting Join me! #homeschoollinkup
	 cynical social worker extraordinaire, part time political junkie, full time basketball junkie. Go Spurs Go
	 amateur photographer, SEC football, people watcher, motorcycles, scuba diving, traveler wannabe, restarting blog, writing, movie/tv fan, in search of new career
	 Coach, trainer and speaker. Life long learner and lover of life. Husband, father and grandfather. Helping others reach their greatest potential...!
	 Your friendly neighborhood librarian! Gamer, pop culture enthusiast, feminist, different-hair-color-every-week awesome, etc.  Growing up is overrated.
	 sunsets, pugs, & ramiro
	 Legal Crisis Manager, Author, Former White House Special Counsel; cofounder law firm of Davis Goldberg & Galper; cofounder public relations firm Trident DMG
	 Colorado native. Animal lover. Mom. Wife. Creative. Right-brained. Eclectic. Passionate. Enjoying the journey of life without a clear destination.
	 Happily-married wife and mom of 4; Writing Coach & ENG DH @Spoto HS, HCPS; Christ-follower; Servant at heart; Love to share ideas and network with others.
	 Former Hairstylist / Makeup Artist. Current Wife, CatMom, WENaholic. Coffee, Red Wine & Beach Lover 
	 Author, soap crafter, chocolate & macaron lover.  http://www.lisamaliga.com
	 I've got crayons! These coloring books can't color themselves. Writer, photog, former LGBT news editor and publisher.
	 Text book over thinker, #sports junkie, #politics bum & #phish/#gratefuldead/#bluegrass enthusiast. Senior Writer at @L4LM.
	 Writer, Actress, Poet, Film student Animal lover and a Passionate Human Being.
	 Animator of cartoons, retweeter of art, cultivator of mass. ('Nightmare Before CrystMeth', 'Woes of Marsh', 'Pixey.')
	 Parish priest. Contributor @CovenantTLC and the Living Church. Conserving and Reacting. Seeking beauty. Praying.
	 Rapper/songwriter, @Genius moderator/writer, workaholic.
	 Your man's favorite Womanist #NCNW ❤
Future's 4th babymama
	 PHP Co-Architect, Dad of 3, Photography, Gourmet Coffee
	 Creator of Dark Miiverse • 25 Years Old • Anime Fan • Nintendo Gamer • Inkling of Inkopolis
	 Life: Husband of 4 Years, Father of 1 Daughter | Work: @coiskimedia | Philanthropy: @kickrollclassic, @kielcoloncancer | Everything: Philippians 4:6
	 Info Goddess :) Library Media Specialist (K-5) Mother of Triplets, Dominican University, MLIS.
ALA member, 
ISLMA member
	 |20| Graphic designer, music enthusiast, sport geek, TRUMP hater, and multiple other things that I can't think of.
------------------------------------------------------------------
-------------------cluster----- 2 of 10--------------
------------------------------------------------------------------
	 Wife of Tony, mother of Chad, retired Executive at USAA and proud of it!
	 Imagine enjoying sports in Philadelphia
	 A worldview of everything from geopolitics to baseball. Wake Forest grad.  Jets, Mets, Knicks, Rangers, Tottenham Spurs fan. Closet supporter of SDSU b-ball.
	 Chicago Girl at ♥!
Passion for Sports(NFL, MMA, NBA, MLB, NHL)
Enjoy Talking Sports~Dare You To Challenge Me! Bachelors Degree in Sports Management~Broadcasting
	 Heartbroken Cincinnati sports fan | UC '19
	 Breaking News @usatodaycollege | Opinions @dailydot | Social Media @KVRnews | Editor @burnt_x | Also at @EnergyUT @UWC_UT| Tips: asamuels159@gmail.com
	 Follower of God, Avid Sports Fan (Vols,Mariners,Thunder),NESCC
	 Depauldrick Garrett(DPG) #father(Navariah and JR)#Bfam #CollegeGrad # Varsity Coach(Rbs)#Teacher ..for more information follow Me
	 FPCHS Varsity Flag Football, Step Team #8/ Senior/ 18︎︎♥︎
	 Faith||Family||Football
#NerdNation
	 #BBN #Bucs #ChaseElliott #Yankees
	 Reckless | 👣Tepee Twitter👣 | #EaglesTwitter | #BABYbombers #NYY | ☁️👼🏼☁️3.3.16
	 Irish. #EIRE. Brother. Innovator. Marketeer. Footballer. #COYS. #CELTICFC #MNUFC. Packers,RedWings,Twins,Wolves. Talk Music. Making mistakes since 94. Top 5.
	 TE-UNI football | Elementary Education Major | Instagram: skbrown8
	 Johto League Champion • LVL 24 Gamer & Wannabe Cosplayer • Undercover Mermaid
	 #Male #Cancer #ProWrestling #DBZ #RiseAboveMainstreamMusic #Gamer #IMissMobaMingle #Jayhawks #Shockers #Royals #Raiders
	 |md ⚓️| Sphs ☀️| Baltimore Bays ⚽️| R ❤️
	 Senior Journalism and Mass Communications Major at Iowa State University. Find your beach. #CycloneState CBPOY
	 Official twitter account for the Bob Jones University Bruins Athletics department. @BJUedu #WeAreBruins #ClawsUp #BruinNation
	 Georgia Southern Sports Managment Alum #GATA
	 Miami Football Alum! NFL! 2014 NFC Champion! Buffalo Bills #75! From Philly (215) - Miami (305)
	 Forever♥️ Varsity Basketball Assistant Coach for Linden Tigers
	 Dedicated to enhancing the collegiate experience at @WSUPullman through leadership, advocacy and cougar pride. #GoCougs
	 @DrexelUniv grad, Former employee of @USBands, @NHLDevils, @FL_Everblades @Riversharks, and @Eagles. Current PR & Social Media specialst @sylviamarketing
	 #HeatNation | Sw ball alum
	 Lucky to live life rooting for the Royals, Jayhawks, Chiefs and Mules. Luckier yet to have an awesome wife and 3 great sons.
	 Financial Advisor @ Wells Fargo Advisors. Husband, Dad, Matthew 28:18-20.  Formerly TROY & Valdosta St. Athletics. Once delivered a baby...I don't recommend it.
	 The OFFICIAL Twitter account of Northwest Missouri State University Equipment Room. #Family #OABAAB
	 Senior Associate Athletic Director of External Operations @ Alabama State.   Roo to the Ques!! IG: MRJONES108 #KeepPounding #ShepardoftheVision #MenofPePe
	 18 | highschool graduate | Weatherford, Texas | God is my #1 | Committed to be a U.S. Marine | Single
	 Spreading the word of God thru song while living and loving live

#TeamJesusOverEverything
#TeamCrC
#TeamFollowBack
#TeamLuvOthers
#TeamSleepLess
#TeamYOLA
	 COD Competitive Player #tKAllDay #RGS /// Duo: @eRebel_US
	 Member of @MidMajority.  #LastMan player. Valpo Crusader fan November-March, White Sox fan April-October.  #NeverTrump supporter.  #ImWithHer
	 Professional Swimmer | Olympic Champion |Motivational Speaker | Brand Ambassador | Instagram @roland_schoeman
	 Not the son of Ken Griffey,retired college baseball player now working in insurance.@FromCBU Alum
	 Arlington City Council Member, Texas Lottery Commissioner, UT Arlington Graduate, lifelong Texas Rangers & Cowboys fan
	 Puma/Culè/Bostera No Regrets. Just Love. #HookEm #GoSpursGo
	 A Nintendo Geek. Main/personal Twitter. School Twitter: @mckennke1 3DS FC: 3136-7412-3592 NNID: Magitroopa ---Mineplex Legend, Level 61
	 Husband. Father. University of Florida graduate. North Carolina native. Fan of Southern culture and all things Cali.
	 Teacher & Head Basketball Coach @ Louisville Doss High School! IG: @twiams #502 #Card4Life #LouisvilleLegend #EWYK #DOE
	 TKE Alum. NKU Alumni. With God All Things Are Possible. #GOP #Conservative
	 #KeepPounding #StayMe7o #ManOfSteel
	 Louisville hoops writer for The Courier-Journal. Email: jgreer@courier-journal.com
	 Digital analytics, mobile UX snob, pixel pusher, meme connoisseur, golfer. Go STL Cardinals!
	 Liberation for all of us. they/them/ella #TQYouthPower #GSAs4Justice #BlackLivesMatter #Ni1Mas #TransIsBeautiful #UnidosConBernie
	 Katy football #6 Follow me on IG: hunterstinson State/National Champs 2015!
	 BASKETBALL JUNKY
(former) pro player, coach, trainer, agent
	 Purdue University 2014 l Duke Law 2019 l #AllBlackLivesMatter✊ Master of the dossier
	 Royals, Chiefs, Mizzou, SKC, HO Yams.
	 40 something with 4 years of NCAA eligibility left. Hawkeyes, Packers, BlackHawks and Cubs controlling my heart and keeping psychiatrists employed.
------------------------------------------------------------------
-------------------cluster----- 3 of 10--------------
------------------------------------------------------------------
	 Restaurants, retail, tech, manufacturing and legal industries reporter for @BusinessCourier. Best way to reach me is abrownfield@bizjournals.com
	 Columbia College Chicago's source for campus & local news. New weekly student-produced newspaper on stands every Monday throughout campus & Chicago locations.
	 Client Communications | Marketing Content | Social Media Marketing
	 The Global Partnership for TeleHealth is focusing on increasing access to healthcare through innovative use of technology throughout the world.
	 Prof. of Architecture at SCAD. Design theory/process & communication/representation. Founder of http://JasperDesignServices.com Co-host [SAV] of @fixitandfinish
	 16th Annual New York Indian Film Festival: May 7 - 14, 2016. NYC's festival for films from, about, and inspired by the Indian Subcontinent and diaspora.
	 Model
Positive & always working YOUTUBE CHANNEL - Lady Don please subscribe  ( linked below )
For all bookings/ Inquiry
ladydonbookings@gmail.com
	 emcee. artist. 
lovin' up on these babies via 
arts-based empowerment. 
http://www.thepushproject.org
	 Red Earth has a mission to promote the rich traditions of Native arts and cultures through education, a premier festival, an art center and fine art markets.
	 Has never successfully Catfished anyone | grad student + writer for @shewantedtoblog
	 Former KingstonNY Alderman & Ulster County Legislator  - Landlord - bartender - Home Builder
	 Hennepin Theatre Trust, the non-profit owner of the historic Orpheum, State, Pantages and New Century Theatres, is located in the WeDo™ MPLS Cultural District.
	 ~ Official Ambassador of Elite Fitness Apparel ~ Discount Code ANGELON10 for 10% off purchase @Hali_Lynn3
	 The Avon string program was created in 2007, with 40 beginners. In it's 9th year, the award winning Avon Orchestra serves over 700 students grades 6 through 12.
	 Univ of Richmond 2012 BA' Business Admin/Marketing • Real Estate Agent • Business Owner • Educator • Coach • IG:@SameOleGee snap:GeeTurner
	 GLAMOUR TRASH ~ BOOKING INFO: thekandymuse@gmail.com
	 MLKBLVD Retired janitor/ RIP Mr.furl
	 I wrote the first widely used Web browser.  

NCSA Mosaic developer, Netscape founder, serial entrepreneur, startup executive, philanthropist...
	 Shopper research & PR consultant helping brands & retailers connect w/ food industry & health-conscious women & moms. CEO Green Purse PR #GetInHerCart
	 2x Finalist for top TV/Radio show in the IE! Saturdays 11am on Fox Sports 1350. Watch LIVE: https://www.youtube.com/c/InlandSportsYourLocalSportsLeaderPEP
	 Scott Realty Professionals are ready to make a full time commitment to you whether you are buying or selling a home!
8:00 AM- 6:00 PM |  MON-SAT
	 We help people grow, that's what we do. #findyourpath
	 Undiscovered Student Athletes Get Recruited Nationally for $9.99 ⭐️NCAA Compliant Recruiting Service⭐️ https://youtu.be/az-9EytLaHg
	 Follow this account for geo-targeted Sales job tweets in Honolulu, HI. Need help? Tweet us at @CareerArc!
	 Technical Director -Carousel Industries
Manage a team of UC Solution Architects & SE's, focused on providing innovative biz solutions, cloud & managed services
	 Follow this account for geo-targeted Security job tweets in Rochester, NY. Need help? Tweet us at @CareerArc!
	 fitness, sports, spray paint art, guitars and family are my life!
UCM Safety Management
	 Candidate San Mateo County Democratic Central Committee, District 2 | Nonprofit Director | Planning Commissioner | Diversity & Inclusion Advocate | PhD Student
	 Take us anywhere! Food for the #NOW! 
Freeze Dried Foods, Dried, Entrees, & More! 
#rightnow #freezedried  #veggies #dried #food
	 First Computer - TRS80 in '83
I remember 300 Baud :(
Ran BBS's through the 80's
Podcaster, Writer, Camper, Guitarist
Finishing my Books and starting screenplays
	 Master stylist | i sell CRAZI HAIR BUNDLES | i create custom BRENDA JOYCE WIGS | i travel for wrk !! booking , pricing .&. avalability http://t.co/EkSnkv8zGp
	 Investment Specialist at T Rowe Price
	 Follow this account for geo-targeted Banking job tweets in Florida Non-Metro. Need help? Tweet us at @CareerArc!
	 Brainstorm is a distributor of high-interest, library-bound #nonfiction for beginning, struggling, and reluctant young readers.
	 The Maryland Governor’s Office of Crime Control & Prevention
	 Open source web technologies engineer and enthusiast. Director of Web Engineering at @10up. Testing things at Dockunit.io
	 Silence. Naps. Technology. vExpert.
	 eBay Inc. Govt. Relations - Seller Advocacy, Flint Hill/TCU mom, Hockaday alum, Northwestern Theta, Texan
	 Engineering Major #SouthernNotState
	 Kicking Ass for the Middle Class, every day! Progressive News/Talk show M-F 3-6pm ET. Leaning to the left to see things clearly. Jeff -JS
	 Official page of Joliet Township HS Science; Dynamic team of science teachers integrating NGSS & AP in a 1:1 environment; Director of Science Dianne McDonald
	 Official Twitter account for Greensboro's premier sports & entertainment venue – The Greensboro Coliseum Complex. Follow us for insider info & giveaways!
	 part time lawyer // Occidental '20 // cuffed a$$ boi
	 Stop watching, start playing. We're connecting gaming communities through truly interactive live streams.
	 Starbucks-fueled entrepreneur, radical optimist, Ohio proud, LA noob. VP, Brand & Design @PlutoTV. Let's make+believe together.
	 Adams Toyota serving Kansas City. Our friendly staff is always willing to help if it’s for Service, Sales, Parts Collision. 816-358-7600
	 Westerville Division of Police: Follow us for news, alerts, & events. This account is not monitored 24/7. Emergency: Call 9-1-1. Non-Emergency: 614.882.7444
	 Chief Trouble Maker. Failed at creating 2 startups. Working on 3rd.
	 Jatasha Harris~ Life Coach/Speaker 
IAOP is an empowerment company that offers services for families, groups, and individuals who want to live not exist.
	 park.io - Super simple domain name backorders for hackers
------------------------------------------------------------------
-------------------cluster----- 4 of 10--------------
------------------------------------------------------------------
	 do what makes u happy :-) | CoryH.❤️✨
	 The world is full of nice people. If you can't find one, then be one.
    #CowboysNation.
	 you do what you want when you popping
	 corrin's lil angel | texas forever
	 Care about what other people think and you will always be their prisoner- Lao Tzu
 snapchat: @sarahgrace22
	 ✌️✌✌!!! PEoPLE ....!!! Θn€ LΩv£ .!! Dream as if you'll live forever, Live as if you'll die today.
	 Above the line thinker. Wake up everyday, know that I am Blessed. @yseldaaa 💚
	 Stop hating yourself for everything you aren't and start loving yourself for everything you already are
	 long live pollo , forever in our hearts cesar
	 #BlackLivesMatter • NYU  • Life is too short to pretend you aren't Yoncè • From Ohio
	 Inspiring and Enabling People Everywhere to Live Free of Chronic Disease.

Start with Science. Deepen with Design. Empower with People. Insist on Outcomes.
	 18 |mention me for a follow back | RIP grandma you will be missed.
	 If you run now, you will be running for the rest of your life.|  I'll leave tomorrow's problems to tomorrow's me. |17
	 Sinner saved by grace | Husband to Hannah | Daddy to Fae, Flint, and Dane | Pastor | Amateur Apiarist @burninburlap
	 greenest eyes. biggest heart. fiercest attitude| Gerardo Factor | TAMIU
	 The Rel. The Real. The Self. I Build.
	 More important than aspiring, doing. Self-Disciplined Programmer & Entrepreneur bitten by philanthropy bug w/ a couple Bodybuilding trophies.
	 ~don't be a hard rock when you really are a gem~
	 Gemini. 5'10. Fitfam. Random and happy. Sales rep. We only get ONE shot at this life! Live it up and enjoy it!
	 if God is for us, who can be against us? || HOBY SoFL & WLC '16 || kinda met the standards
	 its not how long you live. its how well you live Michigan = la familia
	 Every person matters and has something to contribute to and enhance our world.
	 Black Lives Matter.
	 Widower Lost the love of my life 17 years ago, Asst Fire Marshal, Retired USAF Reserves Former USMC 12 years, Glider Pilot, Hunter
	 Dogs Rule. People Drool.
	 the good advice you just can't take NL
	 frfr jus tryna run up a check #TreeMason
	 I ain't ask for this....the savage life chose me #GourméBoys
	 punchline ~ just hope for the best
	 Texas A&M | If you can dream it, you can do it. - Walt Disney
	 One of the most important things in life is what Judge Learned Hand described as 'that ever-gnawing inner doubt as to whether you're right.'
	 You've got to get up and want to earn it every single day - Tom Brady.   sc: epic-chef
	 We help students own their faith. We help parents release their children to the Holy Spirit. We advance the Kingdom of God in Knoxville and around the world.
	 What the world needs now is love sweet love❤️
	 God got me #LongLiveJus
	 Live life. Philippians 4:13 Miss ya brother. 4/23/13 👼 @Paul_yF https://www.youtube.com/channel/UCyYYD5J1Jdk5i_FvA26G5Vw
	 do one thing every day that scares you
	 laugh loudly, laugh often, and most important, laugh at yourself
	 1Peter 4:8|Blessed beyond measure✨| Happily Married ❤️
	 News Personality /All about speaking up! / Proud latina from Venezuela, living every day my dream life in
	 In Jake i trust... #JZworld Rest In Peace Twain. follow me on Instagram _BEND.FLEXER.                        Rest Easy Big Brother Brandon Rashad Thomas❤️
	 living life as a cancer survivor. living life to it's fullest.
	 The facts are real, look yourself in the mirror. You are NOT special, you are only a victim of yourself and your choices.
	 Smile, Be Kind, and Feed your Soul with Positiveness! U.S. Army Veteran 🇺🇸Proud & Hardworking American 🎓RDH, BSDH, MEd 🎓
	 Never Let A Stumble In The Road Be The End Of Your Journey.
	 Conservative Patriot
Trump Voter!            
Life is not about waiting for the storm to pass...it's about learning to dance in the rain.
	 Though she be but little she is fierce
	 Work Hard Play Hard!!! ♌️❤️ Chicago Baby!! born n raised Single mom doing what I gotta do ☺️
	 ❤️2.12.16 I met the love of my life❤️
	 the one and only myranda Frances jackson middle child, creative, and always a kind soul ❤
------------------------------------------------------------------
-------------------cluster----- 5 of 10--------------
------------------------------------------------------------------
	 |20| #GYM| C.R.E.A.M.
	 mediocre tweets of little importance Millersville '18 • Chapsnat: nordan_jolte
	 stay positive : asu
	 @marconews and @ndn reporter. University of Missouri - Class of 2016. lconley@naplesnews.com, 239-213-5308
	 Calvert Hall '15 || University of South Carolina '19 ΠΚΦ
	 happy days • pwo-mja-vnn • woo state lax '19
	 yeet. @UNCMJschool student | Intern/Writer: @InsideCarolina | Director/Producer: @sportsxtra_unc and @carolinaweekunc | #UNC17
	 18 | PSN : WeeLaY | Sponsored by @JerkyPro use code [Relayed] | Motivated
	 Student at TX State University studying International Business & German.
	 snapchat: drakedoeee24 | R.I.P. Mack R.I.P. Stowe | JSU
	 #longlivetwan 〽ervo c/o 2016️
                                      When you mix Jamaican and Dominican together
	 *iCarly theme song*
	 18•Blinn  Detroit✈️Houston✈Brenham. Grind Season
	 HamptonU 'til 2017 | @news21 covering black voting rights | PJI '15 @politico | 1906.
	 19.
Texas. 
mountain view college. studying to be a fashion designer.
	 910✈️314 IG: _.jaayp #SEMO20
	 CRHS|Cross Country and Track||Sophomore c/o 2018||
	 GHHS 19'
	 Warren Central Alumna! BSU 2020. Still Queen.
	 18/Love to Sing/UTRGV Class of 2019/R.I.P. Daddy June 3, 1956~May 24, 2012  †♡♪ツ
Snapchat: genjen07 ✌
	 SC : that_jaaykidd23
	 Class of 2016 || 18 years old || professional fangirl || Justin followed me January 3rd 2016 at 7:37pm ❤️ 8.25.15 • 6.19.16 • 7.31.16
	 •MBA student• SWOSU alumni• OneCare Cred Trainer @ Integris• FEWDM• @karapappilli❤️• CFO BC⚓️•
	 #teamnatural| future dental surgeon|♈️| #PVAMU19❤️ |snapchat: babiee_guhh
	 ISU Bachelor of Music Performance • Centennial class of '16
	 6teen ✨
	 university of memphis '20 • IG _faithcatherine_ • snapchat - faithcatherine2
	 20 yrs old -
bradenton, fl -
pretty young thug / sweaty meat puppet -
	 Texas Wrestling • Class of 2017
	 sc: chrisycunt
	 |19| University of Colorado, Colorado Springs.
	 University of Tampa
	 BCHS c/o '16
	 Bethel and Friends Grad.
	 Phillippians 10:17 🙏
	 *Embracing the inappropriate since 1997* *R.I.P. Harambe*
	 20 ♑️ Snapchat: Jaanet.vcxo
	 Life's pretty freakin' sweet. / KSU '20
	 RVA native // ❤️ VCU ❤️
	 Capital High School
varsity cheer
2017
	 ♋️ | Instagram: official.sarahleanne snapchat: saraaahbiii 19 years young
	 Aaron/22/M SMT generally, little bit of everything else. Currently writing a VN about something hopefully good. We'll see in a year.
	 Isabel Cardona  BHS '19
	 The 6'5 LC Varsity Tennis Captain • SEN16R • Future Marketing Major• @dynastee_29 ❤️
	 9.29.14♡
	 19 | Keep it 8 more than 92.
	 03/12/16.  ❤️❤️  @joshseki402
	 this account consists of bad jokes and emotional breakdowns; • FHHS Cheer
	 Graduate student at Ball State University in Urban Planning.
	 22 years old, living and learning one mistake at a time
------------------------------------------------------------------
-------------------cluster----- 6 of 10--------------
------------------------------------------------------------------
	 19, LA, actress • insta&snap: annamarotz
	 Inquiries Xcluproductions@gmail.com   https://soundcloud.com/xclubeats-476428143
	 IG:alyxandrajc #Feminist #AllBlackLivesMatter ✊🏽
	 #TBAFN
Booking & Contact: TreyxBall@gmail.com

#414 #MKE #Wisco

NEW SINGLE- Bitch u Ratchet on Spotify http://j.mp/Ratchetspotify
	 Hi I'm Pete - my first project - Perfect High Five - is now up on souncloud.
	 Gamer. Writer. All around nerdface. Need to reach me? askhyp3rshock@gmail.com
	 ☆☆☆☆☆☆VIXX ☆☆☆☆☆☆
 official St☆rlight♡A+♡Bana♡MyGirl
	 22 | Friendly Neighborhood Spider-Man | FL Snapchat: Natalieeeeex3
	 New-Gang x OMB Records · for features email newgangent@gmail.com · #4thQuarterPressure Coming Soon · #RipBbySisMadonna #LegitSupply #LeanOvaLove
	 https://keybase.io/jeeves
	 host @SamplerShow @Gimletmedia & co-host @ForColoredNerds
	 its 2016 so a lot of bullshit. #PrEP #NSFW 18+ to follow. Snapchat: peteinspace
	 #pwnspeaks @uspwn
	 Follow us on Instagram.
	 . Dance is life✨ Mays High Raiderette✨✨snapchat:letsgetglamm✨
	 fmoi @ __kaylamackenzie
	 Follow the Pride! Instagram: TCNJXCTRACK
	 Lead developer of @rundeck, employed @simplifyops. Owner of pants. slug a nazi
	 Fashion & Conceptual Photographer christopher@christophermarrs.net
	 SnapChat: jgully23 IG: Mr.Gully
	 4-7pm on @espnupstate | 7-12pm on @933theplanet | Instagram: dieselonradio | App State Alum | Jeep Owner O||||O | https://twitter.com/search/from:@DieselOnRadio
	 Pokemon Trainer|Part Time photographer
	 upcoming  rapper, youtuber
	 Professional nap taker---Instagram emjay0_0 SBE | Create | Hyde Staples | Hyde Sunset
	 Vibin Since 97 @AlmeidaKylie
	 Proudly sponsored by Prowl esports GT- CrozzovR 4D
stream daily! http://twitch.tv/crozzovr
	 ↞Proverbs 31:25 | serape, turquoise & animal lover | SC: samantha_pippin↠
	 21 • HE/HIM • CITY & MENSWEAR BLOGGER | GQ INSIDER • info@fashionkilledthekid.com Snapchat: tcillz @FKTKOnline #FKTK
	 Owner: Sündewürks & @MesmericAgency  
Festival Director: @TheBounceFestival & @DirtybirdCamp  
Entrepreneur, CTRS, AASI, HRM
	 Haitian /22/Dancer/CollegeStudent/Poet/GodIsMyRock/MakeupArtist.
	 Instagram and Snapchat: @thepauloazevedo http://pauloazevedo.vsco.com Pesado
	 insta: @gabbyrscd | snapchat: thenameisgabby
	 Pray everyday and thank god. snapchat:kenyatte.
	 phhhoto: @martinez__jojo sc:drodreamer
	 Musician | Composer | Arranger | Producer | Dj ; Jesus was a carpenter, JC laid beats. yeahhjc@gmail.com
	 Comic Artist, of the All new MAGDALENA  series from TopCow/Image in 2017, I also draw for WaxWorks Comics, Legendary Pictures, Image comics, Darkhorse comics.
	 Crazy cat lover with a knack for gaming and art. #HTCElevate #Powerof10
	 Drag inquiries: @AvianaAviana. @sergioshorts' boyfriend - I'm his Squishyface.  #Pokémon Master. #TeamShadyLadies #TeamFlaviana #Nintendork #gaymer
	 | Black Lives Matter | Ari | 21 | NYC✈️ΧΙΟΣ | TRUSS MI DADDI | Snapchat: Arianasagapo | Abel liked 4/6/16 |
	 Enterprise investments @MenloVentures Likes: elegant theorems, fiction, edm, burgundies. Fan of @platform9sys @app_dome @signifyd @waterlinedata @unraveldata
	 Actress. Comic. POUND Rockout Workout Instructor. Inquiries: Marcus@ten2oneentertainment Carrie@ACtalentagency
	 Vivacious Diamond In The Rough! !               Snapchat & IG: tay_colette
	 Music Producer • #TRIBE
	 My name is Eric, streamer and craft beer extraordinaire. Check out my youtube too! http://t.co/1OcpPVwPlB
Instagram: Ernst_Blofield
kik: Ernst_blofield
	 Woman of God #UtsaAlumna #MSW 📚• May 2019
	 ❂|ATHLETE|c/o2016|JESUS Christ| ❤️∞ Instagram: @ luvable_alandra Snapchat:alandraaas
	 #Gardener #Runner CliffsNotes version of a pastor @ibcnnva
	 DELETED @ 36K! PINK KANDI XXX: BBW PORNSTAR/DANCER/CAMGIRL/STUDENT! BOOKPINKKANDI@YAHOO 4 CAMSHOWS & VIDS! 18+ POSTS DONT LIKE, UNFOLLOW! https://t.co/QICEFUtdB
	 Weekend overnights at @WFAN660 in NYC... New York Jets till they bury me...
	 New adventure @Twitter! Apple Watch Engineering Lead for Messages, iOS Apps & Frameworks, iPod. Secret musings from the mothership  #LoveWhereYouWork
------------------------------------------------------------------
-------------------cluster----- 7 of 10--------------
------------------------------------------------------------------
	 Hearts are wild creatures, that's why our ribs are cages
	 I don't want your number. No. And I don't want to give you mine. BSU '19 | ΑΦ
	 here I sit broken hearted come to shit but only farted 
20 / 956
	 The coolest nigga where I live, Trust me    #FreeJizzy
	 I was once called a terrible deli Mexican boy by an upset old lady. No soy tan terrible , ¿verdad?
	 LC Class of '18. Basically a Pimp. Apparently I'm pretty smooth. 'i announce u boyfriend and girlfriend' -2016, @swagfagtori
	 my dad thinks i'm cool.
	 One time Peter Bourjos favorited my tweet, then I called him bae and he unfavorited it.
	 too busy dancing to get knocked off my feet
	 would you not like to be sittin on top of the world with your legs hangin free? • alpha xi delta • wingate university
	 Both my parents white, but you could still call me papi. 775 🐺
	 I am a breast cancer survivor. And this is my life.
	 Everything is spritiual. Nothing is awkward. @viccprince is kinda cute. Come hang with @mckinneyhighYL
	 Living in my own America. http://eepurl.com/bE7-Q5
	 i am aga. cold hearted city man.
	 I don't know really. Hmm.. well, my obsessions at the moment are AFI, Blaqk Audio, U2, Preacher and Suicide Squad.
	 i am likely to say a dumb thing to make you smile. Anime, love for  vocaloid  music, and a few things relatable if you ever found out
	 InstaGram: Yeah.Thats.Tawanna  Me and Justin that's it! On a different road to success but I'm getting there!
	 I need constant reassurance, right?
	 just a girl with 2 pet rats ☠
	 I write things down.
	 Spectacular Vernacular.                                                      My opinions or viewpoints do not reflect the opinions or viewpoints of my employer
	 I have a great credit score. C.A.S.R.E.A.M.
	 I am a woman with thoughts and questions and shit to say
	 I have a lot of work to do.
	 I Lived. I Loved. I Conquered.                                         #sproutyourmind
	 I'm Julie and I write a poem every day
	 i just really like animals.
	 I'm a digital artist and photographer who creates archival digital art prints.
	 I made yo lil brother hang out that window !
	 Yeezy taught me.
	 I dispense sardonic commentary on pop culture and the world in which we live. Mine starts in Nashville. l love the way we use words.
	 I will have the ultimate, cute coffee mug collection ever
	 Don't worry 'bout me. || pghs'18 ||sc: jewelpegram
	 One time a goat came in my garage and i fed it chocolate syrup. - Grant Kincaid/ People call me Leah Lampshade & Abby is my life   ❤️ Rest Easy M.L.H❤️
	 I guess I like to race motocross
	 are you a parking ticket? because you've got fine written all over you
	 I'm a straight, white, heterosexual male, but missed out on the privilege part. Fervently Anti-SJW's and sissy Millenials.
	 Last name Ever, first name Greatest. Everything im not, made me everything I am.
	 i was born a ramblin' man | @oddcrewnc
	 I keep it real, I keep it simple... I keep it real simple.
	 stop thinking and start doing. I got nothing to lose 🤘🏻🔥🤘🏻.
	 It's my birthday and I can meme if I want to
	 Professional Sag Actor (Love talking sports!!)...Somewhere between I want it and I got it. Raised in Euclid Ohio, made at Michigan St & saved in
	 The Russians hacked my brain.
	 If the game shakes me or breaks me I hope it makes me a better man
	 My crown is gele. Naija made me. Igbo kwenu! UofSC
	 I am just me take it or leave it #SamoanPride
	 senior copywriter here and there.  Buy me dinner, I put out.
podcast: https://soundcloud.com/ask-mixed-company/episode-6-like-water-for-chocolate
	 I am human. One of the nicest douche bags you'll ever meet. I ain't a bandwagon Broncos fan either.
------------------------------------------------------------------
-------------------cluster----- 8 of 10--------------
------------------------------------------------------------------
	 I'm a husband, father, son, brother, friend, associate, adversary, ally, and a good listener. I discuss the future w/my wife & baby boys. #BlackLivesMatter
	 Moderately Progressive. Dogs. Neuroscience. MUFC. Amateur Investor. Clueless Dad. #AdoptDontShop #InMourinhoWeTrust
	 VN VET! USAF, 24YRS! BELIEVE IN 2A, MY OATH, OUR AMERICA! LOVE MY COUNTRY! JCCARE RESCUE ARKANSAS, REP. Show Japanese Chin.    Love DE-STRESSING _ UNDER WATER
	 samus main in sm4sh. Probably your favorite sad girl or least favorite idk idc. very stream of consciousness-esque. DePaul 2017.
	 Come, give us a taste of your #Quality! Bookworm. Test software. Support eastern Europe. RT = interesting, not that I agree. Heart = bookmark, want to remember.
	 I like working with local #SEO, #ORM and #PayPerClick clients around the country. Growing with the World Wide Web since 1996.
	 If i cant be my own,Id feel better dead,Molon Labe,Chicago Bears fan,Chicago Cubs fan love auburn more than anything but my family!#followback!
	 I like to eat tacos and get on planes. Create & Curate. Really from Oakland tho
	 Occasionally known as @DeLiciousFleur. Also @_SmithDavid's boyfriend. I'm his Doodlebooty. I am also a coordinator for a CDC-funded HIV prevention program.
	 Aggie. Lover of good beer and bad women. Don't care about your kids or your fantasy teams. #Rangers. #Stars. #Cowboys. #Browns
	 Sports are a big passion of mine, especially hockey!!! In love with @daisyfawhn =) #syrcrunch #buffalosabres #cuseorangenation
	 Mission: Loving from the inside out (see http://t.co/Jmz8RhKJu5). Both single & an @UnweddedWidow (http://t.co/SeWv4yxCRz). Theistic agnostic.
	 I ❤️ #sweepstakes #giveaways #contests and I love to #win!! Follow me and WIN MORE I am not one of those annoying Twitter Bots. USA
	 I have a special guardian angel looking down on me everyday. I love and miss her dearly. Rest in peace baby girl.. #MGB
	 Will Frank-Former CoD Pro and Smasher that loves video games and stuff. YouTube:King C0nker. Do what you love to do stay awesome and have a good one! MCHS 2013
	 Lover of all things Disney & Philadelphia Sports. (oh, and of course the occasional Bloody Mary) Love my @SaintMarksHS Spartans
	 I love Nintendo games and I'm also a big Arizona sports fan. My favorite is basketball but I also enjoy baseball, football, hockey, soccer, tennis, etc.
	 Average division 1 multi sport intramural athlete Kings and Sun Devils.. ASU '17 #SacramentoProud I love Kanye like Kanye loves Kanye
	 I'm an open minded caring person who's into ufo's, the paranormal, the unknown, and all things mysterious
	 I direct and produce films. I love music. a lot. But family first! NYU Tisch School of the Arts '19. Jeremiah 29:11
	 I love WordPress, Baseball, and technology. Separately and collectively.
	 good vibes, and late summer nights
	 Bark bark | 30 | #NSFW | 18+ only | No RP | #OutlawPuppy | Likes: Girls' butts, Anime, Yogurt
	 Im a shippensburg alumni, a PR specialist and a music artist/producer. I love women and money, lol really tho.
Inquiries: isailbookings@gmail.com
	 Proud Mom; ⚾ ⚽ Taxi; @SRVUSD1 @greenbrookK5 @SRVCPTA @CommonSense Certified @Leadingedgecert; I ♥ the beach, dancing, photography, community service & chocolate
	 in love w/ Mason Burge.
	 Historical author with Avon. Repped by @louisefury. Hates change, loves coffee.
	 I Am An NKOTB & Vampire Diaries Fan & I Luv 2 Talk. Follow Me If U Dare! U Have Been Warned. I still Love NKOTB!!'
	 I love God first, others second, and self last. #GBO
	 I like to nap...Diana Espinoza❤
	 Baking enthuasist, music supporter, college football/basketball fan & loving wife. I bake like crazy during the holiday season.
	 My name is Chelsey. I am 28 years old. I am married to an amazing man. I have one son named Daxton & one daughter named Saryah. I love my babies more than life!
	 Christian. Moderate. Music. Movies. TV. General Hospital. Soaps. Love my Chicago sports teams and much more....
	 Happily married, mom of 7. Cyclocross addict. Bike shop owner. I enjoy sharing my passion for cycling with others. especially mamas.
	 junior majoring in digital art & animation w/ game dev minor! I am very passionate about art and dogs and videogames!! http://cynomanic.tumblr.com
	 I don't like to wear shoes, but I do like beer. Tasty beer.  #ToothpasteIsAConspiracy
	 I'm against animal abuse, I believe in preserving nature, I'm wiccan I believe in   peace for all  I don't tolerate hate of any kind stand together & end Hatred
	 Imperfect Christian, Conservative sweetie, #TedCruz, artist, cat lover, naturalist. Support our troops, vets, LEO's & 1st responders. NO LISTS & #NEVERTRUMP
	 I like dogs more than people
	 Awesome is as Awesome Does. Enjoy psychology. I'll take Bandura and you can keep Skinner, Watson, and Pavlov.
	 21/ even if you wore a paperbag on your head michael would still love you/I have faith, trust and pixie dust bitch
	 Jesus, Tennessee football, people and laughing are my favorites. sc + insta: kkatielee.  ETSU '18
	 Joshua Litscher. Christian. Marine Veteran. Musician. I get to work with dogs. Follow my transition from active duty Marine to college student.
	 Writes for @HollywoodLife. @nyuniversity alumna. Loves burrata, audiobooks, the Whedonverse. Can only fall asleep to the sound of Netflix.
	 Anti Bio. Scotty McLoud is my spirit animal
	 #Rewrite is my life! #UneekaJay is my SHERO I'm in love with Jesus ☺️ #LibertyChristianChurch #DMV
	 Co-maker of Geeky Elites on youtube, Biochemistry/Anthropology, Trekkie, Gamer, Dreamer/Wisher, Swimmer, Nerd/Geek, Environment! love=cat and dogs
	 21. Football groupie ⚽. You can find my heart in Glasgow. Just Kazoo-it. Tater tot enthusiast. ➡➡➡➡➡    PurpleUntilIDie
	 An enthusiast of casual, goodhearted bickering.  Fond of live-tweeting silly tv shows & debates.
	 #FootBall #Track @alaijhatinner is my wife
------------------------------------------------------------------
-------------------cluster----- 9 of 10--------------
------------------------------------------------------------------
	 Crime reporter @KTVU Fox 2 News. Ex-@sfchronicle journalist. Bio: http://bit.ly/1Oly1Va True crime author: http://bit.ly/1yayLWh Henry.Lee@foxtv.com
	 Co-editor and co-founder of Babbling of the Irrational, a submission based literary blog. Writer, Nerd, other single word descriptions.
	 @att/regional.sales.manager/southtexas/#attemp/my thoughts and opinions belong to me/
	 Bobber and weaver-er mornings on @989TheBuzz | Nights on @98PXYRochester Maker of just enough money to get by |Edison, NJ native, Rochester fan.
	 A Writer
	 Directing live-action THE LUNCH WITCH for Amblin! Directed The Angry Birds Movie. Animated (2D & CG) 19 yrs @ Disney. 1st job: Selling Churros @ D-Land.
	 Business reporter @kjzzphoenix 91.5 FM and http://kjzz.org  Send story ideas to cestes@kjzz.org #Phoenix #NPR
	 Jew. ICU Registered Nurse, Bachelors and Masters of Science. Public Health. Owner of a dog and a boyfriend. Florida girl at heart. Rap Muzak. Tweets are my own.
	 #WestwoodOne Worldwide & @985KYGO, On Air Talent. Wife/Mom/Sports Junkie/Music Lova/Expert People Watcher. Opinions are my own #CSUPueblo #Alum #GodIsGood
	 Comedy writer. Author: You Know You Are Pregnant When… Pop culture. Real Housewives and The Bachelorette recaps. Contributing writer @babbleeditors
	 #VisualBrand Strategist, Graphic Designer. Cathy Cotter tweets inspiration, resources, tips on #design & #branding.
	 #NYC Food Stylist, Photographer & Author of http://TheArtfulGourmet.com. Portfolio: http://kristenhess.com
	 Morning Traffic Anchor/ TV News Producer at Channel 4 News @WSMV // Soon-to-be meteorologist- Miss. State // Ole Miss journalism grad
	 write for @aseaofblue  #BBN fanboy and snarky on Twitter. UK Wildcats, Dolphins, Magic, Lightning, Howard Stern, Green Day,  Cage the Elephant and my dog.
	 Just a sports writer. I can't do whatever a Spider can.  Go check out http://Scoutables.com for in-depth insights and unique visuals.
	 Born & raised in Cincy, @MiamiUniversity grad, Asst. PIO for @PghPublicSafety. Tweets are my own. Throw around kindness like confetti.
	 Weekend meteorologist at #KSFY (ABC) in Sioux Falls, SD. University of Kansas alumnus. Weather nerd, storm chaser, sports fan. Views are my own.
	 Editor at @googleplaymusic (formerly @songza). I wrote/edited at @stereogum + @pitchfork before I sold out.
	 muslim, palestinian, and I tweets. #UNCW
	 Aka Ira Glunts, retired college librarian, Jewish-American, loves New York Jets, writes about Palestine.
	 Seeking a world with justice for all people. Climate, progressive politics, and the UN. Exec. Coordinator of @SustainUS. Tweets my own.
	 Personal account of Denver-based  progressive, Coltrane worshipper, die-hard Royals, Chiefs, KU supporter, expresser of opinions that solely are his own.
	 Founder, @Slingshot_Invst - Biotech focused investor - Former HF Healthcare Analyst - Tweets are my view not a rec. - William & Mary Alum
	 Nerd for hire. Innovation is my jam. Views are my own until they're yours. @socialdeviant by day / @peopleinspace at night | snapchat: tryandbe
	 Founding member @SonsofRansom. Featured Columnist @lastwordonsport and Co-host of @TrebleRadio
	 Wife, mother, daughter, sister, friend, #BostonFinest 👮🏾‍♀️, event planner, Blockhead, Patriots super fan🏈, #NeedISayMore? Oh yes, my tweets are my own.
	 Harlem, N.Y. Native and former prisoner who goes to Hollywood, CA often for work.  I'm a writer.
	 Reporter @aldiadallas, @dallasnews. Covering #Hispanic issues. Formerly: @AP_Noticias, @ElNacionalWeb (Venezuela),@columbiajourn, @lacatolica
	 Published Singer/Songwriter, Recording Artist, TV, Documentaries. Check out my music on itunes..etc. Filming in progress on Something In The Road documentary.
	 #punkrockpoet #author of Contemporary Visions I & CV II ~ THE DESCENT #marketing #ricktragic #branding #poetry #socialmedia #rockstar✒️
	 avi changes often, but I remain me. sm at @shutdowninning.. my tweets have found themselves on @BleacherReport, @CBSSports, @SportsDayDFW.. (DMs open)
	 Pro wrestling & Chicago Blackhawks fan | Prone to being funny from time-to-time | Incessant swearing | Expressed opinions are all my own.
	 Your source for news on DoD's electronic health record, MHS GENESIS. #EHR (Following & listing does not constitute endorsement.) http://health.mil/socialmedia
	 I make games. Astronomy dude. Freelance Level Designer. Currently working on @eeriebeargames and @BlackMesaDevs. All view are my own.
	 Educator, feminist, food and podcast enthusiast. Opinions posted are my own and retweets aren't endorsements. #highered
	 ETL LOG @Target all views are my own
	 Librarian extraordinaire. Lefty and a Scorpio. Nature enthusiast. Probable spinster. Check out @inthebookdrop too! Tweets are my own.
	 The one who spells Christy correctly. ;-)~ My books Writers on the Storm & Saving Marilyn are FREE here: http://bit.ly/RepLHO.
	 Host of DASH Radio's In The Booth, Staff Writer for The Odyssey Online, and former President of CSUN's Radio Television Digital News Association
	 Cat enthusiast, Woodland High/Willamette/McGeorge Grad, District Representative for @Steve4Sac. Tweets mine.
	 President of @payoungdems. Data and Western PA for @padems. Opinions and sports commentary are only mine.
	 Freelance Graphic Artist and Scientific Illustrator. Herpetologist. For comissions send me a message. #sciart #paleoart Subscribe https://youtu.be/7Vx3P4w07Hw
	 Music teacher, blogger, wife, mother, lover of good eats, proud ΣΑΙ, Google Certified Educator  :-)  #MusEdFed   All opinions are my own
	 Feminist. Beyoncé enthusiast. #ImWithHer. @OHHouseDems alum. Proud @WoosterAlumni. Opinions here are my own.
	 Sr. Dir. for Postsec Ed at CAP. That Fellow. Formerly Ed Dept. Incredibly tall. Old Bay is a must. Tweets are my own.  blMiller[at]AmericanProgress[dot] org
	 A journalist & professor based in NY. @WSJ veteran, Prof. @TheKingsCollege, Contributes to @Forbes @BW @NewYorker @WashingtonPost et al. ED of @MediaProjectOrg
	 Liberal Vol fan in Okie Country, editor/overdrive operator at KOKH Fox 25, & proud U of the Ozarks grad. Views expressed are definitely mine because they dumb.
	 Civil Engineer. UCLA graduate and former Den President. Burrito sommelier. My resume is just Buzzfeed Quiz results.
	 I use @readjaneread to Tweet about books and this handle to Tweet about nonsense. If working, then content marketing @IFTTT. Tess McGill is my co-pilot.
	 CGS = crafts, games, and science (...and cm, gram, second). This account is mostly tabletop and personal opinions, follow @Prof_Woolsey for science-y goodness.


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_20_lda_bow_topics.txt <==
Topic: 0 
Words: 0.019*"director" + 0.013*"alum" + 0.013*"reporter" + 0.013*"want" + 0.013*"student" + 0.010*"school" + 0.009*"producer" + 0.009*"husband" + 0.008*"writer" + 0.008*"sport"
Topic: 1 
Words: 0.026*"media" + 0.022*"marketing" + 0.021*"social" + 0.017*"digital" + 0.011*"design" + 0.010*"speaker" + 0.010*"founder" + 0.010*"director" + 0.009*"consultant" + 0.009*"content"
Topic: 2 
Words: 0.019*"university" + 0.017*"class" + 0.016*"life" + 0.015*"sport" + 0.011*"family" + 0.009*"queen" + 0.008*"radio" + 0.007*"forever" + 0.007*"producer" + 0.007*"writer"
Topic: 3 
Words: 0.072*"music" + 0.023*"love" + 0.021*"lover" + 0.013*"life" + 0.013*"happy" + 0.011*"live" + 0.010*"like" + 0.010*"enthusiast" + 0.009*"world" + 0.009*"travel"
Topic: 4 
Words: 0.027*"university" + 0.021*"football" + 0.019*"sport" + 0.015*"state" + 0.014*"baseball" + 0.011*"real" + 0.011*"coach" + 0.011*"alumnus" + 0.009*"champion" + 0.008*"college"
Topic: 5 
Words: 0.050*"snapchat" + 0.039*"know" + 0.014*"school" + 0.014*"high" + 0.013*"instagram" + 0.012*"probably" + 0.011*"basketball" + 0.007*"coach" + 0.007*"think" + 0.006*"fall"
Topic: 6 
Words: 0.015*"conservative" + 0.012*"bear" + 0.012*"father" + 0.010*"texas" + 0.009*"raise" + 0.009*"great" + 0.009*"husband" + 0.008*"love" + 0.008*"christian" + 0.007*"proud"
Topic: 7 
Words: 0.081*"life" + 0.027*"work" + 0.023*"live" + 0.018*"people" + 0.013*"love" + 0.010*"instagram" + 0.009*"hard" + 0.009*"best" + 0.009*"believe" + 0.009*"movie"
Topic: 8 
Words: 0.028*"tweet" + 0.020*"state" + 0.017*"university" + 0.015*"bless" + 0.014*"sport" + 0.011*"student" + 0.010*"athlete" + 0.009*"follow" + 0.007*"south" + 0.007*"endorsement"
Topic: 9 
Words: 0.017*"tweet" + 0.012*"community" + 0.008*"technology" + 0.007*"help" + 0.007*"health" + 0.007*"play" + 0.007*"education" + 0.007*"service" + 0.006*"follow" + 0.006*"support"
Topic: 10 
Words: 0.041*"good" + 0.014*"life" + 0.013*"shit" + 0.009*"music" + 0.008*"half" + 0.007*"people" + 0.007*"easy" + 0.007*"vibe" + 0.006*"princess" + 0.006*"love"
Topic: 11 
Words: 0.032*"tweet" + 0.027*"writer" + 0.026*"follow" + 0.023*"write" + 0.016*"need" + 0.016*"editor" + 0.016*"help" + 0.015*"book" + 0.015*"account" + 0.012*"love"
Topic: 12 
Words: 0.026*"live" + 0.020*"love" + 0.020*"author" + 0.012*"writer" + 0.012*"wife" + 0.011*"christ" + 0.011*"mother" + 0.011*"artist" + 0.010*"jesus" + 0.009*"dream"
Topic: 13 
Words: 0.032*"game" + 0.019*"twitter" + 0.019*"business" + 0.017*"video" + 0.016*"official" + 0.015*"booking" + 0.012*"inquiry" + 0.011*"player" + 0.011*"instagram" + 0.010*"play"
Topic: 14 
Words: 0.021*"writer" + 0.015*"artist" + 0.012*"soccer" + 0.011*"insta" + 0.011*"fuck" + 0.011*"girl" + 0.011*"love" + 0.008*"enthusiast" + 0.008*"...." + 0.007*"bear"
Topic: 15 
Words: 0.024*"artist" + 0.021*"host" + 0.013*"creator" + 0.013*"podcast" + 0.012*"writer" + 0.012*"designer" + 0.011*"game" + 0.011*"video" + 0.010*"founder" + 0.010*"photographer"
Topic: 16 
Words: 0.030*"lover" + 0.023*"love" + 0.019*"husband" + 0.015*"father" + 0.012*"gamer" + 0.011*"sport" + 0.010*"stay" + 0.009*"people" + 0.009*"thing" + 0.008*"book"
Topic: 17 
Words: 0.048*"thing" + 0.042*"love" + 0.039*"time" + 0.039*"like" + 0.011*"year" + 0.011*"follow" + 0.009*"heart" + 0.006*"good" + 0.006*"look" + 0.006*"sport"
Topic: 18 
Words: 0.015*"opinion" + 0.013*"tech" + 0.013*"like" + 0.011*"director" + 0.011*"view" + 0.010*"tweet" + 0.010*"senior" + 0.010*"engineer" + 0.008*"lose" + 0.008*"lead"
Topic: 19 
Words: 0.024*"news" + 0.016*"editor" + 0.009*"reporter" + 0.008*"opinion" + 0.008*"grad" + 0.008*"alum" + 0.008*"city" + 0.007*"board" + 0.007*"member" + 0.007*"chief"


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_20_lda_tfidf_topics.txt <==
Topic: 0 
Words: 0.014*"husband" + 0.013*"father" + 0.008*"time" + 0.007*"feminist" + 0.007*"teacher" + 0.007*"christ" + 0.007*"track" + 0.007*"lover" + 0.006*"softball" + 0.006*"writer"
Topic: 1 
Words: 0.022*"bless" + 0.020*"happy" + 0.014*"blacklivesmatter" + 0.010*"best" + 0.010*"right" + 0.009*"easy" + 0.009*"happiness" + 0.008*"volleyball" + 0.008*"chill" + 0.007*"heart"
Topic: 2 
Words: 0.019*"love" + 0.015*"news" + 0.012*"reporter" + 0.009*"sport" + 0.008*"bitch" + 0.007*"alum" + 0.006*"editor" + 0.006*"anchor" + 0.005*"beat" + 0.005*"mommy"
Topic: 3 
Words: 0.010*"texas" + 0.008*"rock" + 0.008*"roll" + 0.007*"year" + 0.006*"jack" + 0.006*"dallas" + 0.005*"writer" + 0.005*"comedy" + 0.005*"guitarist" + 0.005*"university"
Topic: 4 
Words: 0.010*"cool" + 0.008*"sleep" + 0.008*"stuff" + 0.006*"retweet" + 0.006*"chase" + 0.006*"mess" + 0.006*"meet" + 0.006*"carolina" + 0.006*"like" + 0.006*"tweet"
Topic: 5 
Words: 0.021*"booking" + 0.018*"producer" + 0.016*"inquiry" + 0.016*"artist" + 0.014*"probably" + 0.012*"email" + 0.012*"contact" + 0.011*"writer" + 0.009*"feature" + 0.008*"songwriter"
Topic: 6 
Words: 0.017*"know" + 0.010*"2020" + 0.007*"stop" + 0.007*"streamer" + 0.006*"sing" + 0.006*"xbox" + 0.006*"matter" + 0.005*"straight" + 0.005*"wish" + 0.005*"twitch"
Topic: 7 
Words: 0.015*"university" + 0.013*"state" + 0.011*"2016" + 0.011*"school" + 0.010*"high" + 0.010*"alumnus" + 0.008*"free" + 0.007*"break" + 0.007*"ohio" + 0.007*"vibe"
Topic: 8 
Words: 0.019*"2017" + 0.014*"class" + 0.013*"college" + 0.013*"designer" + 0.013*"r.i.p" + 0.012*"good" + 0.012*"graphic" + 0.011*"come" + 0.008*"student" + 0.008*"filmmaker"
Topic: 9 
Words: 0.012*"marketing" + 0.012*"media" + 0.011*"social" + 0.010*"digital" + 0.009*"director" + 0.008*"founder" + 0.007*"content" + 0.006*"manager" + 0.006*"speaker" + 0.006*"entrepreneur"
Topic: 10 
Words: 0.024*"game" + 0.020*"video" + 0.011*"play" + 0.011*"music" + 0.010*"movie" + 0.009*"love" + 0.008*"anime" + 0.008*"comic" + 0.008*"gamer" + 0.008*"book"
Topic: 11 
Words: 0.009*"2018" + 0.008*"weather" + 0.006*"rich" + 0.006*"winner" + 0.006*"thank" + 0.006*"update" + 0.005*"competitive" + 0.005*"information" + 0.005*"wing" + 0.005*"marine"
Topic: 12 
Words: 0.015*"tell" + 0.013*"thing" + 0.013*"rest" + 0.012*"peace" + 0.010*"people" + 0.008*"positive" + 0.008*"feel" + 0.008*"wild" + 0.008*"like" + 0.007*"grow"
Topic: 13 
Words: 0.020*"fuck" + 0.017*"shit" + 0.012*"real" + 0.011*"wanna" + 0.010*"humble" + 0.010*"hard" + 0.008*"work" + 0.008*"psalm" + 0.007*"enthusiast" + 0.006*"faith"
Topic: 14 
Words: 0.027*"snap" + 0.024*"twitter" + 0.023*"official" + 0.018*"insta" + 0.016*"baseball" + 0.013*"basketball" + 0.011*"soccer" + 0.010*"champion" + 0.010*"football" + 0.010*"coach"
Topic: 15 
Words: 0.032*"tweet" + 0.023*"follow" + 0.023*"need" + 0.021*"senior" + 0.015*"help" + 0.015*"account" + 0.013*"geo-targeted" + 0.013*"@careerarc" + 0.009*"happen" + 0.008*"kind"
Topic: 16 
Words: 0.061*"snapchat" + 0.029*"instagram" + 0.006*"estate" + 0.005*"owner" + 0.005*"grace" + 0.005*"cute" + 0.005*"real" + 0.005*"service" + 0.005*"professional" + 0.004*"follow"
Topic: 17 
Words: 0.042*"life" + 0.033*"live" + 0.017*"better" + 0.014*"love" + 0.012*"stay" + 0.011*"laugh" + 0.010*"trust" + 0.010*"beautiful" + 0.009*"beauty" + 0.009*"livin"
Topic: 18 
Words: 0.015*"like" + 0.012*"hate" + 0.011*"wait" + 0.011*"...." + 0.011*"nice" + 0.009*"world" + 0.008*"gonna" + 0.008*"money" + 0.007*"love" + 0.007*"friend"
Topic: 19 
Words: 0.020*"want" + 0.012*"think" + 0.012*"girl" + 0.011*"look" + 0.010*"photographer" + 0.010*"fall" + 0.008*"stand" + 0.007*"time" + 0.007*"makeup" + 0.007*"varsity"


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_20_mean_cluster_samples.txt <==
------------------------------------------------------------------
-------------------cluster----- 0 of 20--------------
------------------------------------------------------------------
	 Sophomore✌🏼️  •snapchat:ry_u•
	 Snapchat- Shawdylo206
	 Instagram @_keeshabee
	 EP coming soon!! Manager/DJ for @MacCarter_HL Business -Info.usermusic@gmail.com Instagram - @thecameronanthony • snapchat - KillaCam.HL
	 http://m.facebook.com/Islandgirlfitn…
	 L8 @thatcoolguyjuan instagram: deathgun21
	 ...Instagram.. @cmmontanye..my life in pictures
	 Instagram:3d_myview Snapchat:therealdfrosty College student c/o 2018
	 i upload photos on instagram over at @seantracy
	 new adventures start with new beginnings | emu eagle
	 Powerlifting, Accounting, Eagles and AC Milan. Follow my instagram fitness page @ honeybadger078
	 [=◈︿◈=]
Hi I'm Jay.  
Follow me.  
IG thejaykid7
	 Welcome, friends. | Sag/Aftra | instagram: maryjanevisage | maryjanedejoseph@gmail.com
	 Junior | GK #1 | Young Prodigy 1k | Ice In My Veins™ |
	 Instagram: iamtheeekb sc: theeekb
	 ex-nyc freestyle dj-  sales assoc now
	 12'NJOpenFormerCaddySauconValley WeyhillGolfSlutMFAJazzTrumpetNJ DevsDaliLamaFanMiniTourHackerFan OfStoutsRawMeatRawFishHowBoutALittleSomethin4Deffort??????????
	 http://www.marcmadison.com https://www.facebook.com/MarcMadisonRacing https://www.facebook.com/marc.madison
	 Snapchat ➡ greyboi07
	 Us Lakeside boys know how to love ~ TG // Class of 2017 // snapchat // austin_stroede
	 My Life Gucci, And it's a Movie.. #RichB421|#TAMUC20
	 ¯\_(ツ)_/¯ ig: mandamariemakeup
	 I'm here for a good time not a long time. Snapchat: Mayhew35 Instagram: @JaredMayhew
	 #FreePalestine #OTF Snapchat:Shukmadeulook6
	 Creative, functional pottery handmade by Osa Atoe, art teacher, Nigerian-American, recovering punk musician, DIY fanatic! IG: @osa_atoe
	 || Instagram @ ashleighhh0 || snapchat @ ashleighhh0
	 New Twitter | Makayla Rodriguez | NY
	 Livin' in the moment.✌Good Vibes. Instagram - dopeitstre_
	 .i am robb .. tht is all ✌ IG: @iam_robbsavagee kik: savagee.blacc sc: iam_robbsavagee
	 Snapahtha Official Twitter™ Account. I'm on @snapchat @vine and don't get caught On That #SnapahthaCam #Snapahtha
	 CSU ROTC Cadet Snapchat: therealkyle_1 Stephanie Lee ❤️
	 I am PEACHY: Uber-geek ZOMBIE KILLING otaku CINEPHILE art freak❣WIKI/Bunnies #TeamKIRA #TeamScorpio #XO #MeLTYeXTRaVaGaNCe #Triforce #Hippie KNOWLEDGE is POWER
	 I do squats so my ass matches my sass. CPT & Certified Nutritionist. Vegan. snap: fitnika Instagram: @fitnika101 online personal training: fitnika101@gmail.com
	 let's live in the moment // sc-avery.aliece
	 23 | Mixed martial artist | WCSU student | American Top Team | Snapchat: geoffrey_then
	 do what makes YOU happy snapchat•madbry0780
	 Photographer, Etc.
	 Visit our Etsy shop to make a beautiful, lucky gift!  https://t.co/a2TxwWldv7 

UseCoupon Code:  TWITTER10 as a thank you for following us!

WE RETWEET!
	 21 | IG: miss_sarahcurley
	 YouTube: Andriana Aniani--- SoundCloud: Andriana Aniani--- Official Blog: http://t.co/3XDjOsIlYY--- Google plus: Andriana Aniani---  Andriana Aniani Official--
	 snap:micwhelan insta:chellwhelan_
	 FMOIG@lorbrownskinbeauty ❤️
	 18 | Instagram: savannahhh.mariaaa | Snapchat: savikiid_15 |
	 Baylor Bear • Kappa Chi Alpha ⚓️
	 20. I be taking pictures. #DesMarquisPhotography bless ya eyes & click the tag ! -DP- #9ine5ive
	 pro-peanut butter
	 Im mixed i guess. Thug Life fo lyfe-Tupac
If you ain't reppin that Mixed Lyfe you not living life. Follow me on Snapchat @mixed_guap
	 MVHS | C/O 2017 | Track | Snapchat: Nikaykay14
	 | D13S | IMPΛLΞ MΞ | i make weird cute noises | Agentaddict
	 Its the Man Tjon
Instagram: TJONkING Skype: TJONKING ...Hit the man up yo☝
------------------------------------------------------------------
-------------------cluster----- 1 of 20--------------
------------------------------------------------------------------
	 Bhs 2018
	 | Obsessed is a word the lazy use to describe the dedicated. -Zyzz | RU 19' |
	 ECR❤️
	 #txst19 Philippians 4:13
	 VCU17
	 SJFC '18 Insta: cjrawl // bout to get a little boondock crazy //
	 •19 •for my fans
	 16•Junior•Pisces•Slytherin•ThunderBird•SC-jordan_cronk
	 probably running late // app state 20
	 Sophmore RHP JCCC #17  Sports Management Major Rise to the challenge⚾️
	 LSU Women's Lacrosse // Class of 16 // SC: kstroke10 // Insta: kacirogers
	 OBU Nursing '20
	 BWHS 17'//
	 HU20
	 •Create your own reality• BHS '18
	 senior @ phs || softball #18 || DST ❤️
	 | A-TECH | #17 |
	 * UTRGV * 19 * RG❣*
	 HHS '17 | volleyball | softball | theatre
	 Class of 19'
	 It's not the size of the engine, it's the horsepower. ARGS '16 #ODU20
	 Proverbs 31:25 | SHS| boolin'
	 Triad Fire, WCDS, C/O 2018, Joshua 1:9
	 Hybrid OLB/DE 6'1 255 | Hudson Valley CC c/o 2017 (Dec Grad) #JUCOPRODUCT
	 PURSUE YO GOALS TO GET THESE HOES
	 How you gon win when you ain't right within? ~ Lauryn Hill | ODU '19 ⚪️| IG: r.chocc | SC: randizzle820 | #CraftPromo
	 bhs 2017 | 2 Timothy 4:3-4
	 University of Colorado Denver #2018

sc: potato_champ14
	 Louisiana State University MC/PR | ΘΦΑ alum| Baton Rouge, Louisiana | LSU CHAARG⚡️| I tweet news and other 21 year old-related things|
	 MANNY  | SC:ixixxcvi_manny | 
19
 Third Coast Activist
	 19 | TSCT 18' | ⛳️⚾️ | Sky❤️
	 Denison '18 | Joshua 1:5
	 17•wyo
	 USC
	 U of U ❤️
	 fuck what you heard 
BGSU'19
	 R.I.P JQ❤
C.M.E
	 CSU 20' #ClaytonNOTColumbus| 18 | ATL | 12:30
	 ɧƈɧʂ '18 / ɧƈ۷ƈ / #hunterstrong
	 David Crisci • Driver #25 • Oakland Valley Speedway • B1G  RU  •
	 18, Hmmm.
	 17. TCS '16. White boy. Bloom. #conquer #namaste
	 Be thankful • Colossians 3:15 • UNT '17
	 19* NOT 12//:://///// welcome to my world
	 bhigh '19
	 sc: blaze4mia
	 19 year old loser hello | dcs♡
	 summer 16'
	 Stay Hungry /SHU Football '17/ Royal Family
	 the damn bridge -- NYU '18
------------------------------------------------------------------
-------------------cluster----- 2 of 20--------------
------------------------------------------------------------------
	 with God anything is possible| Rest BJ |NSU19❤️
	 ❤ Christian
❤ CPhT
❤ Bookworm
❤ Crochet Enthusiast
	 #Family #Fearless #Vision #Passion #Win ; God made me rebellious .. R.I.P Spillz
	 Attempting to reflect Jesus Christ as Husband to my best friend, Cofounder of our two great kids and Pastor at Baptist Temple Church in Edna, TX.
	 Greater is He that is in me, than he that is in the world. | Take 〽️oney |
	 Trying to love God, love people and make art. #TheFreshnessWillNotBeCompromised ✉️: tewentt@me.com
	 Retired 1SG US Army Ft Hood, TX VN vet Crew Chief, 7/17th Air Cav, Christian Conservative, Love the USA. Believe in fairness and honesty for all. Opinions mine.
	 8/29 rih BG, Rip Domo ❤️#RipMamaCharece 7-4-11 Almighty ✋
	 Follower of Jesus, Husband and Father, Apologist for the Faith, Engineer, Teacher, and Bowling Expert. To God be the glory!
	 T ❤#God ,My family, ❤️ all #music #JTribe #Power #inductJanet Spread love & light #coleworld #unbreakableworldtour #Empire #JanFam #janetunbreakable #blessed
	 Growth, Money, Health, Happiness, Family is the motive. My confidence is unmatched.
	 God-Fearing Woman. To know me is to love me!
	 Redeemed by 1 • Husband of 1 • Father of 4 • Author of 5 • Pastor @epiphfellowship • Church Planter • President @thriveinthecity #Unleashed now available
	 God is great | MHS Brave | UNLV Runnin' Rebel |
	 blessed, so so so blessed
	 901 to the 404! If Christ be anything, He must be EVERYTHING! Media Director for @renovationatl ||@leoncecrump || @forthdistrict
	 -We're worth more than anyone bargained for- I'm lame -ask me about Jesus- FWMA- Psalm 46:1- 1/4 GG- Troupe 184-
	 Inspirational #Speaker & #Author | I #inspire people to seize a #God-sized #vision | #faithbasedcoach | #Spiritual Leader | #Lifecoach | #Christian | #Mentor
	 Bi-Vocational Youth Pastor and Jackson Perioperative Services Associate
	 Young Cake Boss & Future Hair Stylist ✨#CheerCapt Rest In Paradise Daddy & Uncle Jimmy ❤️ CO'16 (Nay•Jah)
	 All music conceived out of a desire to communicate hope to mankind is unquestionably a creation of God. ~ William Ray Herron
	 RT is not equal to endorsement! Imam against extremism | Fighting against youth radicalization |   Appears on ANN-Ask Imam | views are personal
	 By the Grace of God I am ,what I am...Writer & Child of the Most High God.....
	 I'm not ashamed of {Jesus} who saved my soul. Frank Sinatra enthusiast. Sports fanatic. Yarn addict. I like elephants. #SpreadTheWordToEndTheWord
	 ♌•Native American • Humble & Blessed •
	 Jesus is Lord! Hubby Rodney & I are Christian Conservatives who are casting our votes AGAINST Hillary Clinton.
	 Empowering People from a Faith perspective. Developing Leaders who empower others. Retired Firefighter, Pastor @Hotrockchurch, Teacher & Coach. #JMTeam
	 Shawntrielle Faith. 23. God Forgives. I don't.
	 Live for GOD,Family,Freedom&Country. Love music mainly metal to get out my aggression! I believe knowledge is power! Support our Military God Bless our Troops!
	 In Loving Memory Of Josue Barecnas http://God.Family.Money.Dro #HustleTown #Pursuit
	 19 | Delight yourself in the LORD and he will give you the desires of your heart |T.N.D.O| Greatness is My Prey|
	 Humanity should be our race. Love should be our religion. #FreePalestine
	 It is better to be a wolf of Odin than a lamb of God
📧Business inquiries: rawrbug[at]gmail[dot]com
	 Christ Follower. Lover of God! OCHS baseball C/O 2017. Proverbs 3:5-6, Phil. 4:13. Go dawgs!
	 Artist/Speaker/Christian
	 LIFE is Peace ✌️
	 A saved sinner, praise the Lord. Born in 80. Born again in 09. Married. Dad. Educator. Student. Sports fan. Lax guy. Music lover. #RayadoDeCorazón. John 6:45
	 Faith, hope and love, are the good things he gave us, but the greatest is love.. ❤️ 10:11:14✨
	 °blessed since '97° | Rest in paradise Mom & Dad | UA '19 | Bear ⬇️ | DreamVille | #blacklivesmatter
	 || Be joyful always, pray continuously, give thanks in all circumstances. ||
	 God fearing | ☆ | Military supporting | ☆ |  Oklahoma | ♡
	 God 1st | DHSVarsityVolleyball❤️| I'm not confident because of who I am, I'm confident because of WHOSE I am!☝️
	 Marcos Mommy. Joel's world. Professional MUA. Beauty Guru. Texas Girl. Hunting. Fishing.Panchito God is within her, she will not fall ~Psalm 46:5
	 BU18 | Year of Fire | A King because there is only one true God | Lead Mentor - Allen Hall | Aspiring Geologist
	 5 Star FIFA God | Servite
	 future engineer. poet. music. with God, all things are possible. #JSU20 #FearUs
	 Young Adult Pastor | Changing A Generation FGBC
| CEO Jamyle Phillips Ministries | http://jamylephillips.org
	 Saved. 4th Grade Teacher. Son. Brother. Friend. Loving Life
	 Southern Nationalist, Christian
@Butch on Gab.ai
	 God 1st // stay happy, be nice.
------------------------------------------------------------------
-------------------cluster----- 3 of 20--------------
------------------------------------------------------------------
	 Blonde ambition, black leather jacket
	 you're kidding right?
	 stay mellow
	 dig in the dirt
	 be excellent to each other
	 22 year old wandering on this adventure called life.
	 Psychiatrist
	 Houston .
	 AIM HIGH
	 Really vague tweets about life.
	 'cuz if we weren't laughing, we'd be crying... or foaming at the mouth. OK, starting to foam. #lolMBTA
	 Your favorite pile of shit
	 Troupe 4871. Travel. Photography
	 Juicy.
	 #BBN
	 it's a metaphor, daddy!
	 LA NAVY
	 Psychoactive
	 the future is a strange monster
	 One of the two Beer Brudders. Pittsburgh and proud of it.
	 the un-forgettable one
	 blessed | ΔΖ
	 beep beep lettuce
	 SNATCHED
	 The one and the only
	 a free spirit with a wild heart
	 there's no one better
	 Hail Hydra
	 michoacán, mex
	 Why so serious?
	 Hotty toddy Go Jags
	 Get Out Of My Paint
	 neverland is real
	 you do you
	 done.
	 2017 boolin
	 Engaged ❤❤
PNW ☔
	 Sassy, yet professional.
	 Making it awkward since 1981.
	 -fluent in sarcasm and The Office quotes
	 Le sigh.
	 Underdressed, over stressed.
	 blah blah blah whatever...
	 hello | gabafool
	 Wood With of Suburbia
	 Stateless Minneapolitan.
Apprentice musician. Well poisoner.
	 the thrill has gone away for good
	 cell and molecular biology //
	 come here often?
	 shameless weeb
------------------------------------------------------------------
-------------------cluster----- 4 of 20--------------
------------------------------------------------------------------
	 Writer. Objects in Mirror Are Closer Than They Appear (Ovenbird Books). Winner 2016 #OregonBookAwards & #Lammys finalist #binder
	 Princeton prof. on early African literature, especially in Ethiopic; academic article writing guru; #SamuelJohnson, #12weekarticle, #JA12W #acwri #WalattaPetros
	 educator + writer who believes in literacy across the disciplines | middle school ELA + History  | works with @EdciteTeam | #CoffeeEDU LA host | #binders member
	 OG beauty & nail blogger. Metal head. Cat lady. 
Zero tolerance for thieves/trolls/bullies. 
Vampy Varnish is the cat's meow of beauty blogs.
	 Odds and sods of life in publishing.
	 Founder @EDaypoems @tspoetry—home of Oprah-Title. @HuffPostBooks blogger. Maker #PoetryatWorkDay. Mischief, tea, chocolate, #writing #lifecoach #books #binders
	 Author @HachetteBooks. Writing fellow @CCCAction. Represented by @FolioLiterary. Bylines: @voxdotcom @nytimes @washingtonpost @guardian  @econhardship  #binders
	 Animator. Illustrator. Currently an Assistant Animator at @bix_pix! scarletnelsonart[at]gmail[dot]com.       You can follow my blog at http://t.co/ZOGKclvo0R!
	 A Dj who gets lit|| Always.Strive.And. Prosper||•ClarkAtlantaUniversity• Booking 9543971153
	 Father. Iowa born, Kentucky raised, NYC finished. I write for The Cauldron/SI. I wonder what Willie Shakespeare would have written had he met Willie Mays.
	 Author of RESTORATION, a novel 2006 and THE LIES WE KEEP, a suspense novel October 2015 Reader | Explorer | Daydreamer | Iced Tea Lover
	 Interactive Media Production Artist, Illustrator and Chalk Artist, Tweeting on Art, Science and Life!
	 Minneapolis SF/F writer, loves science, the weird, and doing things better. This February, I'm only reading #notmygenre. Join me!
	 Illustrator and visual development artist. Currently working as a color stylist at Dreamworks. Past studios include Titmouse and Starburns.
	 Writer, musician, occasional YouTuber, general nerd. @robotcampcomics member. Emerson College alumna. Low fodmap everything. Managing Editor @BoundlessComic.
	 Orlandoan, Doer of Things, Fighter for Change
	 President, American Society of Journalists & Authors, the voice of 1,200 independent writers. Freelance scribbler. @csmonitor book reviewer. Rapscallion-esque.
	 songwriter, cast iron skillet enthusiast, reader of presidential biographies
	 Writer/Producer, The Friendless Five (http://www.TheFriendlessFive). Wife. Actress. Shop Owner (http://cluebelle.etsy.com)
	 Story teller. Human Being. Revolutionist. ✊🏼👓🌎
	 Wanderer, Writer, Kid Wrangler. Assistant fiction editor @indianolareview
	 making trash literate one mattress at a time (+ writing, dogs, dodgers & politics)
	 Celebrity trainer. Featured: Cosmopolitan. Fitness, Womens Health, SELF, Yahoo Health, FOX. Author of Operation Bikini Body in 8-weeks e-book.
	 Writing for free like the rest of you writer-types, giving away one-liners & getting political. Current job? I work in a Library.
	 Reporter of Things for @qz. Investigator. Moralist. Toolmaker: csvkit, pym, agate, leather, proof, bad-data-guide, etc. I'm at c@qz.com
	 Wife of @davegullett | Mom of Daughters | Translator | Volunteer | Blogger | Papercrafter | DIYer | Creating to support Bible translation works in !ndones!a
	 Shamus Award winning mystery writer of series with woman P.I. in 1940s. I see the world thru smudge-colored glasses.
	 Designing books for Orbit & Yen Press - Making cute things for Merry Happy Studios - views are me own http://www.merryhappystudios.com *
	 Blogger at High Latitude Style - An Alaska fashion blog with science bits for women in midlife http://www.highlatitudestyle.com fashion book author
	 According to my degree I'm some kind of writer, but I've been writing forever. So really I'm just a guy in a lot of debt.
	 Managing Editor for CNET reviews San Francisco. I have a difficult time ignoring the obvious.
	 @pulitzercenter education coordinator/big sis/reader/writer/teammate.
	 Visual/Collage/Artist
	 isa | writer 4 hire |
	 Self proclaimed Sci-Fi/film/music/nature/art//dance/science lover, GW2 player, twitch streamer, sometime writer/photographer, & native Cali girl .
	 Writer, reader, lover of history. Senior editor with @wirobooks. Wielder of magic missile. Repped by @ShannonHassan.
	 YA writer. Librarian. Fandom junkie.Teller of tales. Not insane, could be a carrier. Repped by Jordy Albert. A CURSE OF ASH AND IRON, Curiosity Quills Press.
	 Actor / Writer http://www.richrotella.com  http://www.imdb.me/richrotella
	 Author of Adult #fantasy and #urbanfantasy that immerses people in strange and beautiful worlds. http://amzn.to/1PubDda covers by @FionaJayde
	 1 of 7,324,782,225. Sports & Other Themes.
#DubNation & #ChiefsKingdom
Why are you even reading this?
Viewer discretion is advised.
	 Associate producer for Civilization VI at Firaxis Games. Cat whisperer, llama enthusiast, and aspiring novelist.
	 22 | she/her or they/them | illustration, comics, magical girls | (•̀ᴗ•́)و ̑̑ ✨✨ | #angelRun
	 MA English, freelance writer, library associate,  activist. ♿ 🌈 🐎 I write about video games and literature. She/her. Also see @videogamesaslit
	 Theologian | Californian | Writer | Lecturer @CSUF Honors Program | Visiting Fellow @UCBerkeley | Editor @BoomCalifornia http://www.boomcalifornia.com
	 Native NY'er, Silent film actress, interior designer, blogger, former dancer, animal rights activist & I am re-introducing art of my father, Théo Stavropoulos.
	 NYU Econ Prof; author of The Tyranny of Experts: Economists, Dictators, and the Forgotten Rights of the Poor; coffee snob
	 Abstract Artist (die Arrowsmith) || Graphic Design major (NWCC) || Art&Dance LiFE
	 New Englander, copy editor,  soprano. Always learning. Always commuting.
	 I am the Author of the Champion Book Series on Amazon and I own the Green Acres Farm and The Backpackers Adventure Inn Hostel & Campground in Fairbanks Alaska
	 Professional speaker. Surgeon. Corporate wellness & burnout expert. Leadership consultant. Executive coach. Free eBook on happiness: http://bit.ly/1VvQnDY
------------------------------------------------------------------
-------------------cluster----- 5 of 20--------------
------------------------------------------------------------------
	 Georgia Tech Alumnus. Graduate student at Mercer. Republican. Wanderlust. TV enthusiast. Movie addict. Animal Lover. Best boyfriend ever, Willy. 🐘🐢
	 tay. atx. joker, smoker, midnight toker. get bent. if lost, return to @creepypeachy.
	 Nerd. Know-it-all. Marine Veteran. Movie buff. Mostly harmless.
	 Fried rice enthusiast, vegetarian , & corgi obsessed
	 Chef, Founder of Debonair TA & Co., CSU Graduate, Radio Show Host, Father & Son.
	 Unsuccessfully recovering policy wonk, dad & husband, sports/ music/ arts fan, dog owner. Skepticism + imagination + civility = a better future.
	 Democrat turned Republican Entrepreneur, real estate investor. Conservative, Viet era vet . Lover of freedom and liberty. Not ashamed to be white.
	 Louisiana Native, Dad, @DLSNoLa Alum (Geaux Cavs Geaux!), Die hard Saints and LSU fan, love all LA schools, Go Blue!, We are ND!, Go Redbirds (11 Time Champs!).
	 Front-End/UI-UX/WordPress/Drupal/Child Developer. Trail walker. Pro-wrestling watcher, coffee addict, and whiskey fan. #663399Becca #OrlandoUnited #DadLife
	 IT Professional, consumer electronics junkie, aspiring craft beer connoisseur and 4 for 4 Philly sports fan
	 Soccer fan (liverpool fc, Mainz 05, and the CO Rapids) and lighting tech. Tweets will vary between both.
	 Co-founder @HoopDistrictDC. Cover the #Wizards. Disgruntled #Dolphins fan. Wu-Tang enthusiast. Newbie dad. Once had a conversation about kabobs w/ Kevin Durant.
	 NASCAR enthusiast, Astronomy nerd, pilot in training, Atlanta sports fan, Brother of ΑΤΩ at MTSU, Republican, Saved Sinner
	 Innovation junkie. Conservative politics, Boston Bruins hockey, and MMA. Trying to get a little bit better every single day.
	 Razorback fan. Fashion designer. if you follow me you will get lots of Razorback angst
	 25,ct, sports broadcaster, big weather fan, sports fan.YANKEES,PATS
	 Catholic Husband Father FootballOfficial
	 Chef, father of 5.  Most humble man in the world. Amateur funny man with emphasis on amateur.
	 @CRNC Executive Director. @nationals @tigers @umich & long suffering @lions fan. @Broncos & Peyton Manning fan. Quítate tú pa ponerme yo. RT ≠ endorsement
	 Amateur videographer/editor. Guitarist, bassist, vocal impressionist. Star Wars fan and apparently a Karmic Nexus.
	 Crow Wing County reporter, Brainerd Dispatch. Spicy food lover. Twins fan. Future homesteader. Truth seeker. Love my state, my job and my family.
	 Father, Husband, Goofster, poker player, Denver Broncos fan....ginormous unhealthy crushes on @michelleborth @vandiekins22  and @annakendrick47
	 Building @rootscreativek Food Culture Strategist at #HUGGS @gfspecialty founder. Lover of food, nature, creativity & community. Supporter of edible cities.
	 Scruffy-looking nerf herder, awesome dude, Champion of the sun, and a decent human being
	 1. Mom 2. TV Sports Reporter/Anchor 3. Wife of WVU baseball coach @coachmazey 4. A little sarcastic but A LOT of FUN!
	 Raven Nation - Orioles Magic - NECA Obsessed
Sports, Figures, Comics, Cinema
	 Broken idealist. Disciple of despair. Habitual snarker. Videogame and anime otaku. Megatokyo webcomic fan. Member of the Megatokyo 'Mad Cat' Hats (Unofficial).
	 @raysbaseball fan. @AmericanMensa member. Best Lawyers In America 2013, 2014, 2015, 2016. @warrenjfk @bgsu @akronlaw Father of 2 @floridastate grads. #craftbeer
	 LA Kings-Drew Doughty superfan, JMU MRD band geek, frequent road-tripper, scrapbooker, music lover, photo nut and compulsive neat freak. Basically a hot mess.
	 software engineer. polyglot & systems lover. student. writer. hip-hop obsessed. enjoyer of seaside scottish villages. often millennial self-parody.
	 22. From the Mitten state. Anime fanatic. Fangirl trash. Shakarian shipper. Avid Con-goer and Cosplayer. Lolita Fashion addict. Collector of many things.
	 Wife. Mommy. Hawkeye & Bronco fan for life.
	 Husband, Father of 4, speaker, entrepreneur, Kicker in NFL for 14yrs. CBS Sports NFL/college football analyst
	 Father of two, husband to one, marketer, technology guru and home automation/theater enthusiast. College football/basketball fan. Bleeds maroon. #martech
	 Married to @LizzieMae11. Mizzou Grad. GIS Analyst @Volkert Inc. STL Cardinals. MU Tigers. Sports. Weather lover. Outdoorsmen. #Browning #Hoyt #Remington
	 Former USN, Vulcan rider, Patriot Guard Member Proudly Standing for those who stood for us.
	 Denver Bronco fanatic, Boston Red Sox fanatic, avid WWE watcher. Psalm 23
	 Kenobi of the #nonprofit South! A fierce friend and loyal believer in people & their causes. #AmeriCorps PD @ct4nc by day. #StarWars nerd by night.
	 Social Media Director @SparkBrand, #NASASocial Geek & @HootSuite Amb. Born & raised a Husker. Now calls Florida home & promotes #LoveFL for work & play.
	 Investment Professional | UND Alumni | Hockey and sports fanatic | Lover of tennis, golf, guitar, and fitness | News tweets are not necessarily an endorsement.
	 Junior @AugsburgCollge! Aspiring Journalist! MNWild, Vikings, Gophers, Twins, L.A Lakers & Spark fan & 5years fighter of Concussion! To be like LindseyMNSports
	 6 year navy vet, Longhorns/Texans fan, aspiring web and mobile app developer, Rachel's husband, Madison and Michael's daddy. Saved by Jesus
	 Research scientist working on agriculture. Legal immigrant and passionate about science and politics
	 children's librarian, Disney nerd, feminist, loves comics & history & comedy, evening feeder of @tightfittingtux
	 Follower of Christ | Pastor to people | Husband to MK | Dad to Grant and Sampson | Fan of sports
	 Guardian of @twitter , amateur skeeballist, life dogg of @maureenmorrison. Ack, thpppt.
	 Part time streamer, schedule: 3-5:30pm EST M-F, Scientist (not Evil), musician and Pit Bull advocate. Cofounder of #Gaming4Pits (Pitbulls)
	 Hopeless government junkie, escapism idealist, corn-fed Hoosier, and insatiable breakfast food consumer.
	 Conservative. Fanatic of water, boating, water skiing, Patriots, and URI Basketball #pinkstripes
	 christ follower. spanish speaker. feminist. perfectionist. coffee fanatic. cereal eater. music enthusiast. daydreamer. ewok activist.
------------------------------------------------------------------
-------------------cluster----- 6 of 20--------------
------------------------------------------------------------------
	 Musician - Who's hand? DavesHand!  God is Faithful!
	 19 | Musician/Artist | #HAILSTATE19 | #3x The Mixtape Available On Spinrilla 🔥 Snapchat: @Latraviouspitts
	 Musician / DJ / Sound Technician, half of Visible Cloaks
	 Modern Nigerian Highlife musician #EMG
	 Lover of Live Music & the arts. Radio host. @HonestFM podcast producer. New media! Festival YouTuber. Friend me 4 #Periscope ♫ events, photos, news, #musically
	 Reefa Maddne$$ n' Da Village #RMDV ride or get smoked Hip-Hop is my Life Certified Spitta, Workin' Recording Engineer.. sc: shaundillinger
	 "Spilled Pineapples" [the Album] Out Now feat "Rose Colored" #RoseColoredChallenge & The Hit Sensation #Pepsi x Dougie F http://SoundCloud.com/theyloveciti 🍍
	 tits out for harambe
	 Urban Hippie 😎 Flip and spin! DJ for WBTF 107.9 The Beat Lexington #UrbanHippieDJs #urbanhippieatl #trafficjam #ClubBrooklyn #weareUK #bbn #
	 Researcher • Avid Coder • Music Nerd #AllBlackLivesMatter #POCIT #POCinTech
	 MHS band || #alwayskeepfighting
	 Im Raito Neon Lagiacrus #Single,plays music,Immortal,friendly and brave #DragonAlliance #DragonStorm Goal:2,000  Age:18 #OrderOfChaos #OrderOfCorruption
	 new record http://bunnybrains.bandcamp.com/album/for-the-good-times-that-have-gone-astray
	 If ya don't like #GarthBrooks don't follow me! Garth is the hands down greatest entertainer in music SHAMELESS AS A MAN CAN BE #TheGarthExperience @garthbrooks
	 I make voices on internet radio podcasts and make music with my band. Co-host of #1600Dust. #Hearthstone. Bass player. Aspiring novelist. Catholic.
	 Hardstyle☣ | Techno | Psytrance | Dubstep | Deep House |
	 Producer/DJ. | http://uletterv.com | For Work: JRJarrisBeats@gmail.com | For Booking: JRJarrisBooking@gmail.com
	 24. Singer/Songwriter. #SlowDownSmallTown Out Now!!
	 100✖10 Productions CEO, Record Producer, Music Executive
	 | Producer | Credits: Le'Veon Bell, Dakotah Faye, Kashy, Jimmy Astro, BabyShel, and many more! Email: charm.sounds@gmail.com
	 I am a up coming Rapper/Singer/Songwriter. Hip Hop & R&B. Coming out of Clovis New Mexico
Check out my music on
http://SoundCloud.com/bebe1022
	 Drummer/composer. 5 time Grammy winner. Golden Globe nominee. Scored and played Birdman, the movie. New albums The Meridian Suite and Three Times Three out now.
	 Wannabe YouTuber/Artist/Voice Actor/Singer who is ready to make you cringe.
	 DJ // Producer // Artist // Creating @TheWaveVR // A&R @GameChops // #GCxF on @Twitch Sundays 7PM PST booking: grimecraft.mgmt@gmail.com
	 Husband/Father of 4/Musician/Producer/Director/Filmmaker/Servant/ SAVED by GRACE.  Download my new album PYRO free at http://piff.me/f1ca216  #TeamJesus
	 part of @fatal3rrorbass finally getting into this whole music thing.
	 Lead singer, rhythm guitar & composer for Slippery When Wet. Spotify, Groove Music  and more. Fiction Writer  https://t.co/DS02uWZxqh
	 Danimal Cannon - chiptuner/videogame composer and Armcannon - videogame band. http://www.armcannon.com YEAH IT'S BOTH http://danimalcannon.bandcamp.com
	 ...always dressed as if he was on his way to a concert for a band no one had ever heard of. // staff writer for @rmmbrthenight
	 ΔZ #Charlotte #music #travel
	 ''be on the lookout for new music soon'' - me for the past 8yrs.
	 Designer. Photographer. Frequent Concert Goer. My taste in music is your face
	 COMPTON. Mixing Engineering/ DJ #LakersNation
	 Rapper | Artist | WWE Enthusiast | Cantu-Conditioned Curled Charmer | Humble Hustle official music video out NOW on Youtube! Booking: JMitch1769@gmail.com
	 Album Covers, party flyers, graphic design, social media art #springloaded #gettinright #stillatit
	 | Texanist | Humanist | Guitarist | ple·be·ian 1. belonging or pertaining to the common people. @Ride_Austin #atx
	 (-.-) I make Music that keeps dreams alive when your NOT sleeping. #MTVmade #XfactorUSA #SayHey ON |TOUR| @BatteryTour
	 20yr Young Recording Artist from Oakland Ca - Doing what I love to love what I do - #HigherGif #ThingsBetterLeftUnsaid #HG FrancoDollas@gmail.com
	 Associate Editor for http://RedRaiderSports.com of http://Rivals.com | Ribs | cornbread | good whiskey | Will dance if you play Return of The Mack
	 A software engineer who makes games and music.
	 Pretty music about ugly things. Dark cabaret rock from Brooklyn. V Magazine Rebel. Booking: emilydangerband@gmail.com
	 Poet-x-Emcee-x-Producer-x-Artist
I changed the world You just don't know it yet #5thElement #GoldenEraMusic #2StepsAboveTheStars
http://goldeneramusicinc.com
	 song right-er // making a career out of reminiscing
	 24. #CorgiCrew. #ElectricFamily. #KGB. 【=◈︿◈=】         I tweet a lot about music.
	 books & bands ////

forever hunger games trash
	 Tonight I'll burn the lyrics, 'cause every chorus was your name ✨--- ZTA. KA. Herbert Hoover AT. Braves Nation. Sports Junkie.
	 Audio Engineer @ Gilli Studios. IM/AI. Check out my bands EP: https://ironwoodmeadows.bandcamp.com/releases
	 Comedian. Improviser. TWC preffered customer.
	 Rapper/Songwriter/Producer IG:@neek_thechosen1 
Morecordsproductions@gmail.com
	 22. Soul 808. Theatre. Never give up aim high! #mlvyv Merch girl for @weaponxband \m/ Photographer. Interviewer. Music Journalist. @NEWMUSICINFERNO
------------------------------------------------------------------
-------------------cluster----- 7 of 20--------------
------------------------------------------------------------------
	 I officially haven't really done anything yet.... But I have big plans, so just you wait.
	 ...everything. I'm an American - Shia
	 I'm just a soul who's intentions are good...
	 me, myself and ells
	 I get sassy when I'm mad |SCU '20|
	 I'm not happy and I'm not sad.
#IGB
	 I'm the drunkest.
	 I'm making my way in New York City one day at a time. got here by way of Texas, Taiwan, Tennessee, New Mexico, and Kentucky.
	 I let my work and wisdom speak for itself
	 my mama don't like you
	 Strictly by faith that we made it this far.
	 Texas Lutheran University Softball | Pura Vida | I Need A Beer
	 I just want to save the world one animal at a time.
	 I'm the evil motherfucker that doesnt give a shit about your feelings or thoughts. Go fuck a goat. XBL = EvilAlPacino, YT Channel: http://tiny.cc/we3zcy
	 i hate noise but I can't ever shut up
	 My username is really funny if you know what a magnate is, I swear.
	 Bartender, I want to know what love is, BEER ME.
	 kb ❤ • ain't nobody like the one I got •
	 ☆Busty Bitch of the Boreal Valley☆ fgs/tippytaps ☆        ▪ CPEX / P4U2 / XRD ▪ Jin Kisaragi devotee ❄ 
♡☆@PrettiestKam☆♡ won't make my coffee
	 I act in comedy skits. I make music.
	 #MainMain. Always tired. I sell mayo and Ice cream to supermarkets. Whatever, Forever. AB3315
	 The question isn't who is going to let me ; it's who is going to stop me .         #LavGangDeon.
	 Just having a conversation with myself lol @day1lifestyle
	 I'm still waiting for my hogwarts letter • 8.26.15 // 7.5.16 // 7.6.16 •
	 I did it all just to floss
	 I am the one they call Ayokunle.
	 Death Before Dishonor..... A dollar & a dream is all i got.... // #HU16 // HOWARD U ALUM //  #R.I.P Unc
	 Big, beautiful and just a little surly. I just want to write something that means something to someone.
	 u can't listen to me talk then go tell my story
	 I'm a normal 1395 year old guy trapped in the body of a 23 year old. I don't have a filter and I'll pretty much spout about anything...You've been warned.
	 allow me to reintroduce myself.
	 On my way to becoming a Doctor of Law.
	 You don't know bout the cases I get Court case, briefcase, suitcase, cases of Cris
	 I am a son of God. I don't own none of the pictures on my profile most of them are from @Shadbase
	 Constantly evolving into the highest expression of myself.
	 I'm just a humble bounty hunter mam'.
	 all these pillows and they want to sleep on me
	 I'm funny. And smart. And humble. BOW BEFORE ME. This is my personal account so, expect shenanigans.
	 Got me feeling drunk and high😇🍾💊
	 I make a mean cup of coffee. Not mean as in tasty, mean as in it will bully you on the playground when nobody is watching.
	 welcome to my random thoughts
	 Nice to, nice to know ya lets do it again.
	 ^the sun was in my eyes
	 DM me to request your personalized apology
	 They say I'm ugly but it just don't phase me.
	 this is my bio, there are many like it but this one is mine! I'm probably your grandma flop. I will be at PressPlay CT.
	 follow me everything is alright
	 I am this generation's Disney
	 Me, myself and I. That's all I got in the end.
	 i held his hand and stared into those beautiful brown eyes 4/4/16.
------------------------------------------------------------------
-------------------cluster----- 8 of 20--------------
------------------------------------------------------------------
	 TeamRoshe M:61 #NT - BigPoint @teamroshe, 
Lakers/49ers/Angels/Duke
	 #TrackNation | @OpTicGaming fan | SneakerHead| Criminal Justice Major | Future Air Force Cadet | WMU '17?| R.I.P. Darryl | R.I.P Ryan |
	 ..Blessed ‼️ #FOE
	 @TroylAlton ❤️
	 HowardU (3.5 gpa) bookings/ djnet91@gmail.com #GENERATIONX
	 Territory MGR @ JH;@DeadEndGameCall Road Crew Member;SC @NWTF_official Board Member;WITO Coordinator! #HuntingIsMyPassion☺ https://m.facebook.com/DebbieOutdoors
	 Leader of @WeGoBzrk
Check out our channel at https://www.youtube.com/channel/UCKmIfz6G593AYw3pXK-YVdg
	 Kappa Alpha Order | 1 Peter 1:7 | Golf, Syracuse basketball, and the Buffalo Bills.
	 Bills, Sabres, proud member of Bills Mafia in NC, DaleYeah
	 CoD Player for @eXcessHQ || Nature Enthusiast
	 Mavs Fan For Life #MFFL
	 Blake Richmond. Spending the rest of my life with Laci Culberson!! WE ARE ENGAGED!!!! #VFL #GBO Oh, and I'm #Batman
	 #Team Happy, #Team Dark Skin, #Team Only One, #TeamArmySoldier #Team FUCK YA THOUGHTS AN YA FEELINGS!! Now Team Follow Dat Ass BACK!!
	 GWCC⚾️ probably @ dutch bros or Chipotle rolling you a fat one. (burrito)
	 Darrel Howard • Class 2017 • WS Football 4️⃣2️⃣ • Philippians 4:13 • VP2 | GTOWN KLL • #LackOfWorries #HeartOverHeight #ThumbsUpMovement
	 CoD player for @GamingClear Sponsored by @Cinchgaming @NoScopeglasses @wolfgrips
use code Clear for a 5% discount
#MorethanAteam #KILLLAKILLFOREVER tK supporter
	 Laid back & Speaks My Mind. Works for CME wrestling. Los Baja Platanos all day! ^^   #TeamGay #Indiegamedev #TeamDominican #CMEPulse 
https://t.co/qwg0SkPCM2
	 ✌️& ❤️ PDX
	 ~SPOILERS~TV&Twitter Addict~
#Hannibal #ScreamQueens #Bates #AHS #ACS #OGs #Greys #Scandal #OITNB #OrphanBlack #TWD #TVD #Wentworth #Shameless
	 #Chicago landlord tenant lawyer, Israeli, single, Aquarius, uncle, fantasy NFL, & founder of http://telavivapartmentagents.com. #Hoosiers #Illini $FANG long
	 #THECRUSHER on #MightyMed Martial Arts Wizard and World Record Setter. 2015 Guinness Book of World Records. Skol!!!
	 #PoliticalRevolution enthusiast & campaign manager for #Berniecrat @votemundy for Ohio's 16th CD #Mundy2016  #BeTheBern #GotBerniesBack
	 Texas Tech Football | WC Warrior ➡️ ARC Beaver ➡️ Texas Tech Red Raider| Can't rest now... my journey has just begun. #PissedOfForGreatness R.I.P ALEX VEGA ❤️
	 ~RIP Deandre F.~ LB for ICC #HWBT #HitSquad #JUCOPRODUCT
	 Some fear death, others pray for it. http://www.theamericandreamny.com Contact Info: scumbagBLANKO@gmail.com
	 Striving for the best in everything i do .. #KingsDoKingsThings #DALLASCOWBOYSNATION #SANANTOINOSPURSNATION
	 Artist•Minnesota guy•ANIMAL•#SaveKesha•IG: thegreenheartedrabbit
	 Husband, Father of 3
Hawkeyes 4 Life Admin @hawki4life
1998 QC High/Long Jump Champion, @usatf Natl Competitor
@molinehoops/Football All Conference
	 ca cheetahs |hebron 17'| sm4w 16'NCA&World Champion
	 Unca Baseball ➡️CVCC Baseball
	 #MadeInThe90s #SacramentoHipHop #TeamScorpio #FeelFree http://Facebook.com/fr3edombandit #TeamReverb
	 ❤️~Texas State Strutter~❤️
	 yes I bitch about my favorite team losing. #goms #gohawks #Ewu
	 Daquan King Arnett-Pauldo Pro boxer. Orlando on my back with the world in my eyes! #King #IamOrlando Daquan_Arnett Email: ArnettDaquan@yahoo.com
	 #Alhamdulillah #JetLife
	 #TeamScorpio♏️ #ASOT✌carefree living ~ positive vibes
	 Seattle Seahawks Fan | Washington Huskies Fan | Portland Trailblazers Fan | Number Retired by The @Seahawks | Huge @chopchop_15 Fan | Seahawks News | #GoHawks
	 Retired USN CPO, Nec 8425 Served 1stBat/1stMarDiv.DS/DS, combat corpsman, USS Newbedford, USS Nashville, USS Lexington. #Jewish, #NRA #2A #Trump #Animals #Dogs
	 CHS cheer❤️. basketball, tennis
	 23 #GatorNation #Reds #Falcons
	 NASCAR Enthusiast // Tennessee Vols // Seattle Seahawks // Crazy Cat Lady // Nerd // Jeremiah 29:11
	 | Keene State '18 | #PPW #JustWaitOnIt | Jeremiah 29:11 | Keene State Hockey #| 9.20.15 | #SHHHH |
	 September 8-18, 2016 at Expo New Mexico! 
#MeetMeAtTheFair #SeeTheFair #SmellTheFair #TasteTheFair #HearTheFair #TouchTheFair
	 ♎️ Cody Haines|Buffalo NY to Patterson CA|716 to 209|Sub6|Hades|Dual citizen|PHS Junior|Martial artist|Musician|Competitive gymnast|R.I.P. E ❤️
	 Poker player and NBA/MLB junkie #KingsAllDay
	 Marine from Baltimore Maryland #RavensNation #Orioles #HeatNation #RIPseanTaylor Get Boards Never surrender to fear
	 GO CHIEFS, ROYALS, THUNDER. Somewhere drinking a Boulevard.
	 Ohanna means Family & Family means Noone gets left behind but Loyalty makes you family not blood..#DC✈️ATL #CAU20
	 ⠀⠀⠀⠀⠀⠀⠀⠀South Metro Firefighter ⠀⠀⠀⠀⠀⠀⠀Katlyn Nicole ♡ 02.06.15 ♡ ⠀⠀⠀⠀⠀⠀⠀⠀⠀⠀⠀⠀⠀12.29.15
	 TL in #JCPS, mom of #onlyWBT, #GatesTAC, @HSGKentucky Fellow, cofounder @KYEdvolution/@jcpsforward, #ecet2/#ecet2ky/#t2t, @KAHPERD '13 Elem #physed TOY
------------------------------------------------------------------
-------------------cluster----- 9 of 20--------------
------------------------------------------------------------------
	 Showcasing independent artists, small businesses, and creative minds in the Garden State | Get listed: http://www.jerseyindie.com/contact/
	 improv classes, worksops & shows in San Francisco. http://www.endgamesimprov.com
	 Follow this account for geo-targeted Banking job tweets in New York Non-Metro. Need help? Tweet us at @CareerArc!
	 Empowering Adoption of the Microsoft Cloud and Office 365
	 Places To Go & Things To Do in #Dayton OH
	 We're a full-service literary agency representing clients in commercial and literary fiction for children & adults as well as innovative nonfiction.
	 Comedian, writer, and a singer in many showers worldwide! follow my comedy twitter page: @georgefrank_
	 We specialize in website usability and accessibility.
	 Tweeting news and events from the Delaware County Libraries in PA
	 Investing in the next 3 Billion @khoslaimpact   (#India + #Africa)
	 Upstate Veteran Business Network is designed to strengthen the business relationships between Veterans through activity, accountability, and acuity.
	 Sync inventory across channels & ship orders fast! Multi-channel ecommerce automation for retailers. Get our FREE #Amazon eBook: http://bit.ly/1MDvc1g
	 Improving daily. Striving to positively influence others. Sharing life with @erinbrooke14 | #Colossians323 | Operator Selection & Training Systems at @ChickfilA
	 Road trips and tents // Whisky and campfires http://collinstraka.com PA transplant to SLC
	 A lifestyle brand Raised on Saltwater®. What makes you Saltwater Raised®? http://www.facebook.com/saltwterraised https://Instagram.com/saltwater.raised/
	 Follow this account for geo-targeted Customer Service job tweets in Alabama. Need help? Tweet us at @CareerArc!
	 The Office of Diversity and Inclusion aims to cultivate and sustain an inclusive campus that strives for academic excellence through diversity & inclusion.
	 If its J-newsy, it's in the Houston area's 108-year-old Jewish Herald-Voice.
	 Foodlink is a regional food hub serving 10 counties in western NY. There are many opportunities to get involved to fight hunger. Volunteer. Donate. Advocate.
	 The Wretch in Amazing Grace / I help people create anything you see or interact with.
	 The MIAMI Association of REALTORS® is the nation's largest local Realtor association. #Realtors #RealEstate #SouthFlorida Like Us on FB: https://t.co/GOkSl1P3kc
	 NY,Puerto Rico,RD Contact 646-322-3700
Twitter @djlanye
http://facebook.com/Djlanye
	 American Family #Insurance & industry news, trends, events, story ideas & more. Our #media relations team tweets from our HQ in Madison, WI.
	 I sell the American Dream in #YorbaLinda as I recycle knowledge & repurpose wisdom via YouTube Videos, Audio Podcasts & published words in pursuit of epiphanies
	 20 years of selling the best guitars, amps and accessories on Earth. Call us at 516-626-9292 or email us at sales@themusiczoo.com
	 Top 3 Control, #bsquad, #belieber, halo till i die. #turnt #Swaggie twitch partner, we stream out here 8-10pm est weekdays :) Need insurance?
	 Adventures finding low airfares and hotel room rates using miles, points and cash. On http://BoardingArea.com since 2008.
	 Your Las Vegas Fitness Model. Professional Elite Companion.
	 Hendricks County ICON is a twice-monthly publication direct mailed to 38,077 homes in Hendricks County Indiana.
	 This account is for all the latest information on DY XC & track&field 2016 spring track ACL champions 3rd place @ 2014 All state cross country championship
	 We travel to seek other states, other lives, other souls   #HamptonU19
	 The Coachella Valley's newest micro brewery and taproom with a new 2nd location in Old Town La Quinta. #TastetheSunshine
	 Our mission: to ensure that quality, life-saving medical treatment is available to NC breast cancer patients who need it most, regardless of the ability to pay.
	 Access is advancing how the world manages information with the very best service. We are the second largest information management company in the world.
	 We're a family owned, full-service #JohnDeere Dealer in Northern Illinois. Follow us for the latest farm equipment news, special offers and more.
	 Come to me all you who are weary and burdened, and you will find rest. Matthew 11:28. ~PSU 2020~
	 A catalyst for a global Indiana. Learn more about our programs and services on our website.
	 The Best Speedrunner Ever to Stay Retired
	 City of Bowling Green, KY - Official Twitter
For requests for non-emergency service, please call 270.393.3444
	 Simplify and optimize your video conferencing & unified communications network with real data and analytics! http://www.vyopta.com/blog
	 Promoting & Following DonaldJTrump
	 Confidential, affordable therapy w/ professional, licensed therapists, wherever & whenever you need it. Tweets by Molly. #TherapyForAll  #TherapyAnywhere
	 MidwestHipHop is now @FreshRecordsllc #1 HipHop Blog in the Midwest for all submissions email freshrecordsllc@gmail.com Founded: @RealKingLewis
	 Representing FIRST Tech Challenge Teams throughout Indiana. GO INDIANA FTC!
	 Demystifying the Data that is generated by the government every week, month and year  Followed by 31 Fox News/Fox Business contributors #PJNET  #1A #10A
	 #1 Madden league site. Home of the first ever Madden league RedZone channel and live play-by-play and video production for league games.
	 GOD uses the PAIN in our lives to TOUCH others ☝☝
	 Principal @Hallmiddle. #PublicEd is a vehicle for social justice. Equity, creativity & play = institutional transformation. Ready for #GSPD2017 on 2.1.17!
	 Clean energy market dev. & commercialization acceleration. #Microgrids. Design and policy matter. Boston & Royalston, MA roots. @masscec employee. Views=own
	 Proudly representing Surfside Beach, Garden City, Murrells Inlet, and Burgess in the South Carolina House of Representatives #scgop #tcot #gop #myr #horrycounty
------------------------------------------------------------------
-------------------cluster----- 10 of 20--------------
------------------------------------------------------------------
	 Wife, Mother, Grandmother, Catholic.  #CommercialRealEstate Central Jersey  #Clinton2016  #ImWithHer
	 Wife, mother of 2, jr. high librarian
	 Native New Orleanian, Sports Fanatic, Pop Culture Enthusiast, Political Junkie.
	 Kimberley Anne “Rikka” Campbell. Voice actress, healthcare IT worker. Visual novels, magical girls, Lalafells and Pokemon. Los Angeles transplant.
	 Beach bum,  musical performer, running fiend, healthy lifestyle advocate, amateur 📷, Newport Beach, USA
	 28/chicago. 
dogs, bikes, writing, baking.
	 Christian, Husband, Father, Constitutional Conservative, Patriot, Recovering Republican, 12th Generation Mayflower, ENEMY OF THE STATE       مسيحي   كافر
	 I'm a One God Apostolic believer and follower.  Husband, father, Gospel Conveyor, Worshipper, Singer, Song Writer, and Servant. Radio Station Producer
	 Dad, husband, nerd, forklift driver.
... Zangief, you are bad guy. But this does not mean you are /bad/ guy.
	 cooking, comic books,mma,full time nerd. Enjoy your life.
	 Integrative Medicine Dr,  Hormonal Health Expert, Fertility Specialist, Thyroid Pro,  LGBTQ Maven, Trans Healthcare Aficionado, Visionary, Leader in my Field
	 Salon management Morher, stylist, motivator, and still dreaming for more,
	 Code witch. Ruby Hero. Speaker, mentor, activist. @GreaterThanCode panelist. 'Notorious Social Justice Warrior' --Breitbart. http://patreon.com/coralineada
	 Sculpting, Pokemon, Undertale, Earthbound, Lizards, Cartoons.
	 Greetings Friends from the land of Woody Guthrie, Will Rogers, Oklahoma Football, Russell freakin Westbrook, Religious Nuts and fracking earthquakes.
	 Mistress Elena Croft: 
Dominatrix, Sadist, Performer, & BDSM/Sex Educator. 
Host & Event Organizer @ExitChicago_    @BondageA_Go_Go & Croft Kink Productions
	 Producer, screenwriter, musician. God. Family. Texas. USA. Bourbon.
	 Christian, Conservative, Cycling, #Chargers, #1OWA, #Hawkeyes, Blues Music, Trucks/Bonamassa/SRV, #CCOT, Job Hunting
	 #CISO at @TheEconomist, CISSP, dad and photography geek.
	 Mummy and Wifey
Student Nurse
Alan Todd Singleton 
Roderick Robertson
	 Jeeps, adventure, and giraffes
	 Doctor of Oriental Medicine, seeker of peace, beauty and balance, gardener, yogi, runner and tennis goof-off
	 Primary interests: physics, mathematics, computer science, video games (esp. CS:GO) & eSports. Currently working as your friendly neighborhood physics teacher.
	 Progressive liberal, humanist, atheist, and altruist interested in politics, science, artificial intelligence, and gaming. #p2
	 nurse, movie lover, trivia queen, beer sampler, disney fan, traveler, new mom
	 @TrophyGriptape, Rockstar Bearings, Mental Limited Skates, Harold Hunter Foundation - DCShoes, Mandinos, Stance, Diamond Supply Co.
	 #Beer Drinker & Socializer from All Over.  #craftbeer #vabeer #dcbeer
	 Riff Ram Bah Zoo - Lickety, Lickety, Zoo, Zoo. Who, Wha, Wha, Who. If you don't know the rest, please proceed with caution. #RiffRam #TCU
	 Designer, Father, Step Pepper, Music Lover, Video Gamer, Dayton Flyer, Go Outer, Have Funner
	 Father, learner, reader, educator, coach, AVID-supporter, & movie-buff who is trying to grow a little each day!
	 Mom of 5...K-5 interventionist, believer in strong public schools, teacher professionalism, and developmentally appropriate learning.
	 Soccer dad that follows Spurs Ajax, and the Croatian National team.  Father to three wonderful kids and one tolerant wife.
	 Weather, Gilmore Girls, and booty enthusiast.
	 Poet, musician, filmmaker, performer and host with the belief that the arts can make the world a better place.
	 Triple F Empowerment Inc. (Ms. Steph's Science Club founder), STEAM Educator, Scientific and Spiritual thinker, SyFy Fan, Singer, Songwriter
	 Redskins, Wizards, Hokies, Capitals, BBW admirer
	 Event Planner, Horse Lover, Bird Whisperer, Dog Sitter. Trying to help conquer millennial unemployment. LGBTQ. RU Alum 2013. Chronic Migraine #spoonie
	 Indigenous, single momma to awesome son, career woman, UW alum, Seattle U law school grad, huge sports fan, ADVENTURER!
	 All things Disney, sci fi, Stargate, Arrow, Dr Who, Clara, Muppets, GoT, Sherlock, musical,DC/Marvel. All children deserve food and healthcare.
	 Too many LPs, cd's, bottles of wine. Not enough live music - trying to do better. Husband, dad, worker, record hoarder, stage 4 cancer survivor. Life is good!
	 Advisor and Instructor at #USF/ Fan of the #Magic, #Bucs, #Rays, & #USF (Love the life you live. Live the life you love)
	 b-school prof, slow cyclist, regatta junkie
	 Coding, cats, cheeseburgers, Cavs.
CWRU '17 Computer Science.
	 Politics, Foodie, Lover of the Blue Heeler and a opinion about everything !!!
	 60y/o M, Married 40yrs, 5 kids grown, Follower of Jesus for 38yrs, former LPN, 12 yrs, semi driver 13 yrs Bass Player & Jesus Freak! Welcome along for the ride!
	 Christian, teacher, librarian, potter fan, gleek, theatre nut, person
	 Proud Momma; serious Bama fan: Roll Tide!!; #MAGA; Constitutional, Natl Security, & Fiscal Conservative; Harvard, Rhodes College, student of life
	 Feminism; Sour Patch Kids; motherhood; casual profanity.
	 Artist, anal whore, prepper.
	 Dad,2 daughters, animal lover,equal rights  #prochoice,#actonclimate,#restorevra #Uniteblue
------------------------------------------------------------------
-------------------cluster----- 11 of 20--------------
------------------------------------------------------------------
	 It's hard to put it into words
	 Husband, father, patriot, no bs, will call u on yours, free thinker try it sometime.
	 Life is short, love one another and pray for world peace. :)
	 Live for today. Pray for tomorrow. Plan for the future team unc team Cleveland team Eagles team lebron
	 Looking to live natural,  improve myself,  help others,  make the world a better place. Health, Essential oils,  whole foods #eatgreenandclean
	 And maybe home isn't a place, but simply two arms wrapped around you.
	 self love. goal-oriented. crowned. IG: Daunwun
	 It's not about how others view you, it's about how you view yourself. UTK '19 http://lanadelclarkk.tumblr.com
	 Call of Duty player trying to make something of him self
	 ♡ ¦ iDance, Act, Model, Stlyist ¦ Just remember this : I keep my business, my business , only my success will leak in these streets
	 Break your heart and beat your high score… [cosplayer/artist/model]
	 You are my focus, my anchor, & the anthem of my soul
	 pronounced 'win' - like a window or jane doe. important tweets about the meaning of life.
	 It's time to kick ass and chew bubble gum
	 Don't ever underestimate the heart of an intramural champion
	 Summer's in the air and
Baby, heaven's in your eyes
	 Don't let people treat you like a cigarette, they only use when they're bored and step on you when they're done.Be like drugs, let them die for you
	 All that we see or seem to see, is nothing but a dream within a dream - Edgar A. Poe #ORGANIZEDTHREAT
	 nothing lasts forever.
	 PCB changed my life ❕ Book me For your next Party !
	 give a little love. // go utes // ΠΒΦ
	 Know it well not to ever forget
	 Affordable Tech Nerd, Sports Fanatic, Go-Getter. Don't Dream Your Life, Live Your Dream! Subscribe to my new YouTube channel: http://youtube.com/c/PeaJayTheGr8
	 You can plan a pretty picnic, but you cant predict the weather. | Pro-Black | 10:28 | #NCCU ♏️ #ALLBLACKLIVESMATTER
	 future zookeeper, I'll school you on any animal facts. when you find your passion, chase the hell out of it. jcc '17
	 make moves. stay LIT. stay YOU. stay BOSSY.
	 Fuck all y'all we ignore feelings here 🙏🏾
	 || To grow old & wise, you must first be young & stupid. ||
	 Listen to the kids, bro
	 started not to give a fuck & stopped fearing the consequence • It's lit ✨ #ODU20
	 #MainJanes #Dayon #Married #Motivated Not a single Fuck should be given today! Dont Know Me then Dont Judge Me... #Team Follow Back Holla!
	 superficial with a rotten soul | Harrison'18
	 He who angers you, controls you.
	 Genius is nothing more nor less than childhood recaptured at will. -Charles Baudelaire
	 Spreading laughter, love and light since 1964 ☘
	 tweet your tweet and mind your business .
	 A friend to the friendly, a nerd, not unwilling to call you on your s***. Mind the Avi.
	 Nationally Qualified Competitor! Life is too short to NOT chase your dreams!!! Do what you love. Stay humble and never settle! YouTube Channel: PeeWeeLifts
	 CLCC'16⚪️ R.I.PCLS R.I.PCMS Don't procrastinate, there's no time to lose. -Proverbs 6:4. http://swaggkingz.bigcartel.com
	 There are no ordinary moments and always enjoy the little things. In transition from Cedar Rapids to Des Moines.
	 Yesterday is history, today a gift, tomorrow is a mystery   @maggiemouat
	 Your greatest fear shouldn't be of failure. It should be of succeeding in life, at things that don't matter.   snapchat Billy-ills IG Billyills
	 Focused on my focus.
	 Keepin' it country
	 Trust, no one. Make, yourself happy.
	 Any time you have an opportunity to make a difference in this world and you dont, then you are wasting your time on earth.    Glenville State. Miranda ❤️
	 The true sign of intelligence is not knowledge but imagination. - Einstein
	 Be safe, think twice, call your loved ones, don't let anyone feel unwanted. Much love to the ones you've lost ♡ Sc: Lauryn_Creque
	 Don't Believe The Hype
	 || great is your faithfulness ||
------------------------------------------------------------------
-------------------cluster----- 12 of 20--------------
------------------------------------------------------------------
	 Nigerian. Howard University. Speak it into existence. Miss ASA of Howard University '16-'17
	 The official support organization of UCA Athletics, helping fund the academic and athletic endeavors of UCA student-athletes.
	 iKick footballs for Ave Maria University. Proverbs 6:4-11.
	 University of Arizona Alumna, Interests: Foreign-Policy|Economics|Politics|Law & History| Business is an activity of life! Retweets ≠ endorsements.
	 @BostonCollege professor teaching and studying leadership. Dad and husband. Advocate to #BeBetter
	 EMU  Cleveland-Michigan
	 Texas highschool football coach. Ex UNT DEnd. Chasing a ring and living the dream. Married to the game and a great woman who understands....
	 I'm 24 years old and a graduate from Ole Miss. Sports are my life. Hotty Toddy!!
	 Communications director for @NorthwesternU School of #Education and Social Policy. @SESP_NU Formerly @Chicagotribune. #exercise #health Two-time Ironwoman.
	 Senior Guard at Robert Morris University Cali Native instagram: ryanbsmall
	 MLIS student at DU.
Reference Intern at CU Health Sciences Library.
Voracious reader.
Avid moviegoer.
	 McGlone Academy, Denver, CO Innovation, Kids First, Learn to Learn, #happykidslearnmore #TeamMcGlone
	 Caltrans District 2 - Counties of Shasta, Siskiyou, Trinity, Tehama, Modoc, Lassen, Plumas, and parts of Butte and Sierra.
	 23. University of Northern Colorado Alumni. She is clothed with strength and dignity, and she laughs without fear of the future. Proverbs 31:25
	 I do makeup things and engineer things, in that order. WVU Alumnus.
	 Husband. Father. Friend. Chief Strategist at Lone Star College-Tomball. Adjunct Faculty at UH.
	 College Life
	 father. entreprenuer, http://ampliofinancial.com Purdue political science graduate
	 Equipment Manager for the best football program in the country '][' #TUFB #UnfinishedBusiness
	 Vice President for Student Affairs at Toccoa Falls College. Serve others with joy and without expectation. Proud Red Raider and Texan. kgassiot@tfc.edu.
	 Oklahoma State Men's Tennis SID
	 Instructional Coach at @DerbyMiddle. @Google & @Nearpod Certified Educator. Creator, #growthmindsetEDU! Making a splash in the deep end of the education pool!
	 Twenty-Two. UNC Alumnus. Future Corgi Parent.
	 Certified Functional Strength Coach -Mike Boyle Strength & Conditioning -Movement As Medicine
	 Digital Forensics/eDiscovery by profession, music and beer lover among other things, proud @BloomsburgU alumni
	 | ΔΓ alum | sociology & public admin | sfa | currently in the middle of a quarter life crisis |
	 Senior at Mattanawcook Academy, cheerleader, crazy about journalism #WJMC2015 alum, #WJMC2016 intern, #GMU2020 hopefully
	 #Vegan #Recipe Critic @nutrition_facts supporter Graduate of Long Island University College of Pharmacy #Diabetes Coach
	 University of Michigan / RC 2018
	 University Intern Supervisor; Third grade teacher NC; Former elementary principal and assistant superintendent (retired) GA
	 Northeastern's 2014-2015 MOHA | RA, CA, HA | Northeastern Univ. Candidate for a BS in ChemE 2016 |
(Co)founder of Special Spirit @ NEU!
https://t.co/oNU6htFC8S
	 Student-Athlete & RB at Booker High School
	 Sass, Class, Smartass. Junior Dietetic Intern
	 Just trying to be the man God expects. Former 9yr Pro Bball Player & Satch HomeSchool Head Coach/Bball Skill Trainer, John Lucas Enterprises staff Member
	 Trying to live life like the rich kid I was truly destined to be. Proud Alumnus of Michigan State University! Writer for http://BlackSportsOnline.com
	 Port Arthur | Gram State Univ. | Groove | #RainHTH
	 https://t.co/45AXmTO0KJ Kenyon '97. Pursuing Ph.D. at Institute of Higher Education @ University of Georgia. Cyclist, fly fisherman. https://t.co/BXclsXbNGL
	 Wesley College Football #98 DT/DE
	 #SmartBrownGirl. APSU Senior, May 6 . Jesus is Bae. Future Grad Student. DST is the ONLY way. Wayment.. did that rhyme ??
	 WVU Alumni. Grad Student. Football Coach. Film Critic. Music Connoisseur. Nessie Hunter. Famous Historian. Political genius.
	 We are the Mizzou Athletic Dept. #MizzouMade program. Look here for athletes involved in the community, academic events and career programming.
	 Fifth grade checkers champion • ΔΦΕ
	 2015 Region 3 5A Champions -- 2015 State semi-finalist-- 2013-2015 district champions -- School record 73-13-2 (64 shutouts) -- Playoff record 13-3
	 Owner of King QB Academy/ Private QB Coach
	 Sapiosexual, college educated (Morgan state university)
	 College living should be as innovative and exciting as college itself.  THE VERGE fully loaded college living!!  828.254.6237  thevergeasheville@achliving.com
	 2015 Oswego Speedway SBS Classic Champion. CIO for State of Maryland Treasurer's Office
	 || M.A. Candidate at School of Foreign Service of Georgetown University || GRASS || Tabula || Between Tbilisi, Kyiv and D.C.
	 Executive Director of Athletics &
Head Men's Basketball Coach 
Indiana University Northwest
	 Founder of ADQ Da Mafia🐶~Presbyterian College Alumni #cdm #334frye ✂️🐶
------------------------------------------------------------------
-------------------cluster----- 13 of 20--------------
------------------------------------------------------------------
	 let all that you do be done with love  #FindACure4Lupus #Mom
	 Research Fellow/a bit much at @MMFA. Views/Celine Dion jokes are mine. Drag name: Bae of Pigs
	 The princess is here
	 Ca$h. Ca$h. Ca$h. Ca$h. Ca$h. I might be your DAD. FREE VONVON. FREE BEEZO DEUCEGANG SNIPERGANG FLYGANG  1️⃣7️⃣0️⃣0️⃣
	 five feet three inches of pure political science driven attitude ..... i am so done.... art hoe.... just wants soup #freepalestine #blacklivesmatter #nodapl
	 Montreal Canadiens/Dallas Cowboys/Houston Astros/Houston Rockets/Houston Dynamo. I brew my own beer. My daughter yells Go Galchenyuk! GoHabsGo!
	 Although she is but little, she is Fierce #FutureMrsJones #Tamartian #GrindHard SC: PinkisHerthing
	 24. Graphic Designer | Blogger | Writer | Editor | Gamer, TV Junkie I'm just a girl trying to find my place in the world ♥ #Cancer4Life ♥
	 Indiana girl living in wondrous Portlandia. House full of teens, creatively working & always looking for shining moments. Now is the time to do good things.
	 Actress @JTA_talent 
(LA Office 310.270.8453) [instagram: caitlin_a_burke]
Do you know karate? Cause your body is kickin.
	 you might find that bitch on here 😂❤
	 free spirit✨
certified cruelty free/vegan makeup artist
	 she's okay not knowing; she's young and the world's wide open.
	 ♠️♠️Closeted Married Sub Gay #Sissy looking for a Real Man to serve. Not into Findom or interested Gurls #sizequeen #chastity #sissyfaggot #gaysex♠️♠️
	 Somewhere lost between Luke's blonde hair and Harry's green eyes
	 on the road to getting my life together • 21 • Ava Renee over EVERYTHING • UTA
	 Author of NYT best-seller GIRL IN PIECES | Delacorte 2016  | @TheSweet16s | Earthships! |  Somewhat angelic
	 Not your typical blonde. Instagram//sydneylarae
	 Mother of a curious, energetic 8 year old, who is too smart for his own good. Love Photography. Trying to make healthier choices in life.
	 IG:@x.makeupdoll.x ❤|That sweet girl you will fall in love with|College Girl|SC: PrettyScorpio93 #PinkMob
	 Carguy at #jeffbelzers. #crossfit is my tension reliever. Husband to the greatest woman on earth. #prouddad. #yoga on Sunday
	 Rest easy baby girl    #LongLiveParis
	 Your long lost cousin at the cookout... http://phon3zchillspot.tumblr.com http://h3adphon3z.bandcamp.com  headphonez79@gmail.com
	 ur best American girl
	 Mrs. Cadwell ♡
Former rockstar, current professional napper.
Baltimore girl living the San Diego life, dreaming of Nashville
	 neighborhood #hope dealer. Voice Actor. D[M]V born. #11Six. Regular girl w/ morals. #buttercup's mom. •|||||||• life. #gearhead. #infertility blogger. †
	 A regular degular shmegular girl from the Heights (Dominican New Yorker) 21 years young intersectional feminist
	 Dad to an awesome kid. U of North Dakota. The only person you are destined to become is the person you choose to be. RWE
	 im a queen with or without you. sc| hvkrm
	 idk just give me a puppy • LSU '19 • insta: carlyycatherine
	 Member of the Carmel Fire Department. 3 beautiful children and the greatest wife in the world!
	 Ashley. 28. A makeup nerd and avid zombie and hello kitty lover!!
	 RIP Grandma
	 Southern Belle in the City that Never Sleeps. My life is Devil Wears Prada: Legal Version. Some call me the Scarlett O'Hara of NYC, like its a bad thing.
	 regular ass black girl.
	 #NeverTrump #TheResistance #FemaleEngineer
	 ☄goddess☄
	 Tisha Bennett Sanders, EdD in Early Childhood, homeschool mom, lover of learning. #ecechat #reggioplc #kidlit #reading #parenting #homeschool #paleo
	 BCM Megan
	 22 years young |Avid Hiker and Adventurer| |Lowe's #48 Chevrolet| |Taken| |Spontaneous adventure seeker| |Duraflake|
	 Let the top down, california is my birth place.
       ♥
	 Colleen Evans•Joshua Evans ❤️joshleen obsession❤️ identical twin• @danifishkin1
	 Senior | Maypearl | 17 | February 26, 1998 |Feminist | Brooke ❤️
	 Half assin' it since 98. SC: faithhlee
	 Girl you're not nice you're rude
	 Feminist KILLJOY who takes everything personally. #unapologetic #unforgiving https://vine.co/v/e16Y5IPZTgP
	 Cook extraordinaire!
	 @nytimes bestselling author of AUDREY STYLE, JACKIE STYLE, ARE YOU A JACKIE OR A MARILYN? and WHAT WOULD AUDREY DO? Write for @VanityFair
	 Glutenfree girl, puddle jumper, daydreamer, believer in social justice, cupcake baker, home schooling mommy
	 Unfriendly Black Hottie 🇩🇴🇩🇲
------------------------------------------------------------------
-------------------cluster----- 14 of 20--------------
------------------------------------------------------------------
	 Hey All! My Name is Shannon I am 33 Years old I love Wrestling, Soap and Movie Fan here!
	 Obsessed with endurance sports, living better, and teaching. Also enjoy music & terrible dancing.
	 moderation is for cowards. CU'19 #gonavy ; Joshua 1:9 ; I also love a guy named Daniel.
	 There is beauty in your horror, romance in your death http://amzn.to/1W9amx5 #romantichorror #darkfantasy #PNR #books
	 23. I love turtles & the ninja ones too. Always late to everything.
	 Consultant, Strategist & Mgmt -- I love Bacon - CyberDust ID: DodgyFinger or email: DodgyFinger@gmail.com
	 I love la☀️
	 snap me adorecass
	 nlmb | ttyn | @Lala_Rodriguez_ is my fav
	 I LOVE JESUS, and I love to sing!!! 😆🎤
	 I luv hugs and sour gummy worms and a wittle bit of Matthew Espinosa- Timmy's broadcast 1/1/16
	 SCSU | Journalist | SCSUTV | WSIN | Overtime Radio | Across The Board | I like hockey.
	 I am the one in the middle. : ) HUGE country music fan!! Fan of Chicago Bulls, Chicago Cubs, Chicago Bears and Chicago Blackhawks!! Go ILLINI!!!! MANILOW fan!
	 vana/tea - 24, they/he/she. - 15/15/15 never forget. artist (?), likes dogs & coca cola & cheesecake.
	 Yooo! Check out my new 100 Barz Video, baby!!! (Link in bio). Thanks for your support! Love y'all, but JESUS loves you more! ❤God. ❤Ppl.
	 I love saltine crackers, sardines and hot sauce. But never together.
	 Love my family and my Spartans! and Detroit sports...Bleed GREEN and WHITE! Former Nat'l MSUAA /Austin Spartans Board Member #SpartanMom 517512
	 \\i'm always in the mood for pizza//
	 i really love live music, my boyfriend & jesus
	 Conservative, duck hunting is my passion. Oil Patch Proud. I live in California but my heart is in Idaho! #God #Guns #Family #CCOT #2ndAmendment #TCOT
	 Director of sales at Fruit of the Loom I have 2 awesome grown sons i luv beaches boats pools and relaxing drinks
	 I might be 26 but i am a big kid at heart i love to sing and dance i love you tube
	 I love country music and Blake Shelton! He followed on 6/15/14! I love The Voice. Audra Mclaughin, Craig Wayne Boyd and Gwen Stefani follows me too!!
	 Love Trance, Love being a geek, Love writing code, Love Elder Scrolls Online and Love Interactive Fiction, Former US Army, 1996-2005,,, Airborne!
	 I like to watch WWE and NFL . collect video games,comic books workout listen music.A big fan of R-Truth also like the New Day and Dean Ambrose and AJ Styles
	 I hate the factory model of edu.
Make it learner centered, learner led, leaner paced.
Father; Career educator; Edtech nerd; Pahara NextGen; CIPeducator
Teach me
	 Attorney. Currently practice in Civil Litigation. Love Starbucks, sports, Olympics, travel, piano, horses, pets, my iPhone. Advocate of cancer research/cures.
	 I'm a 29 year old working a Union retail job.  I love photography, I'm passionate about life, politics, social justice & equality.  I'm creative, Fun  oh & gay.
	 Christian, Lawyer, Official @LFC Member! love Daniel Sturridge, Brandon Marshall, Derrick Rose, Patrick Kane, Richard Sherman and Russell Wilson n Jimmy butler!
	 God || R.I.P Grandma Freeman & Sandy || ♓️ ||Baking ❣ || FIU'18 ✨ || i love turtles. ‍||
	 I'm friends with you for your dog
	 Social Media Sales Consultant @gaggleamp I like to ride bikes, boards and eat delicious foods. Music is essential along with boats, family, friends.
	 Filipino. Sings. Loves Hawaii.
	 Wife, Mother, Sister, Daughter. Scleroderma survivor. I like to travel, go camping and have fun! I enjoy watching the Buffalo Bills play! I am very blessed!
	 19. My dog, my boyfriend, an close friends are my life. Est 4-23-97
	 A follower of Jesus, husband & dad of 3, Blue collar Conservative, tough enough to be an Electrician crazy enough to love it,I like MMA,Music,News
	 I like movies || visual development & graphic design
	 Its all about M O N E Y ! duhh . a passion of mine is writing n my love is a good story! Tune in ❤️✨ #AuthorofTrustInAMan #BF; Liliana Lav ♥ Muah
	 Registered Dietitian, SNS support healthy schools w/Fuel Up to Play 60 & Dairy Council of AZ. Love family, food, photography, books & travel. Thoughts are mine.
	 Outgoing, caring, love the BRAVES, loveable, blunt.
	 I have a passion for 2012 and 2014 Stanley Cup Champions Los Angeles Kings
	 enjoys chamber music and tenpin bowling
	 Harry Potter and monogram enthusiast. Lover of giraffes. I don't do well with inclines. SDSU '19
	 Married mother of 2 . Obsessed Dave Matthews Fan! I love messing around with photography. My two favorite places are NYC and BI.
	 I love talking about politics, football, and some random thoughts. Winner of NY Times Upshot Cup.
	 Marquette University 2018| Communications major |MarquetteRadio host| Blogger| Sing, Rap, Write| strong faith  |basketball enthusiast. I love cooking too
	 Writer, editor, strategic communicator. @bitb's husband, Daisy dog's daddy. I like my customer service good, my copy clean and my coffee to be Coke Zero.
	 Love them video games, hockey, Transformers and Marvel.
	 Microbiology, host-pathogen interactions, systems approaches. Trained Italy, UK, US. Prof @Rutgers. Love my two children, bacterial pathogens, macrophages too.
	 Two regular guys who collect all 80's toys and beyond. GI JOE is #1. Also love Transformers, TMNT, & NECA. Enjoy toys/collecting, movies, comics, bop culture.
------------------------------------------------------------------
-------------------cluster----- 15 of 20--------------
------------------------------------------------------------------
	 Digital reporter/manager of digital media for @WBTV_News in Charlotte. Husband, dad, love of all things @ClemsonTigers and @Patriots #WebNerd
	 @Penn_State alumna; PR Account Exec at @SuccessComGroup; Cheese enthusiast. Tweeting mostly news
	 Reporter @aldiadallas, @dallasnews. Covering #Hispanic issues. Formerly: @AP_Noticias, @ElNacionalWeb (Venezuela),@columbiajourn, @lacatolica
	 #ALBANIAN | On-air weekdays, 3-7p, on Philadelphia's @965AMPRadio & Sat. 9a-1p/Sun. 10a-3p on New York City's @923AMP
	 ArtsWestchester is your connection to the arts: theater, dance, visual art, music and more. Publisher of ArtsNews monthly newspaper.
	 Weather updates from Emmy Award-Winning Meteorologist Chris Dunn.
	 @WSJ. cover tech cos like @facebook. @reuters alum. medill. south floridian. tips: deepa.seetharaman@wsj.com.
	 Filmmaker of Short films: @UncoveringEden #SophieLearnsToSwim - Contributor to @shortoftheweek - Producer/Cinematographer at Hearst - @delish
	 Host of The Final Cut movie review show, Staff member and reviewer on http://WeLiveFilm.com plus nacho lover. #SupportIndieFilm
	 Freelance writer & broadcaster, play-by-play for @tulsa_oilers, former announcer with Harlem Globetrotters
	 Reporter at @WISH_TV | On air weeknights at 10 p.m. and 11 p.m. | @DePaulU Grad | Story idea? | Email me vi.nguyen@wishtv.com
	 23 years old, Sports journalism/reporting and broadcast journalism. Straight outta Compton with Rella 2/25/14
	 Writer for @axs, @Urban_Cashmere, and CBS Eat. See. Play. Other writing published on @GoodMenProject and more. Formerly of Inyourspeakers and Examiner.
	 Historian of race, slavery, and freedom in the Atlantic World. #twitterstorian by day; sports fan and clown by night.
	 Local. News. Matters. We cover the Inland Valley. #LocalNewsMatters
	 Army Vet, 17+yrs civil service, Reporting on news movies food  guns family and anything else thats catches the eye.
	 KTRK abc13 reporter. animal lover. grammar nerd. instagram: kaitlinmcculleynews
	 Media Maestro: AP, News 12, Telemundo, Univision, VOA, NBC, Imaginus. http://www.doseofnews.com 
Retweets are not endorsements.
Bye, adios, ciao, 回頭見
	 Proud broadcaster of @Al_ESPN01 and future captain of a Co-Ed volleyball team.
	 Mother. Bartender/Waitress. I bartend at #FullThrottleSaloon, Watch past episodes of FTS on http://TruTV.com and current episodes on Destination America!
	 25. '15 CSUB grad in journalism. Former EIC for @csub_runner. Work for @BakersfieldCali. I also enjoy pro wrestling, sports and music. Sup /west/ - EGO
	 Entertainment News for a Spanglish World. Tweets by: @rub3n_roxx Contact: ruben@entertainmentrocks.com
	 NY theatre Stage Manager and Director who also follows NASCAR and politics.
	 Bay Area sports/traffic reporter @iHeartMedia. Host of Gold Faithful #49ers radio show. @PFF Analyst. @RotoWire Contributor. Rocker. Mexican food eater.
	 Plebeian, Living|Arts @BostonGlobe, Senior Editor @buquad prev: @njspotlight, @WCAI_npr, @WBURExtra and @muckrock
	 Asst. Digital Editor, @NewsCPR. Formerly @KUNC. Still in the business of Jim!
	 Entertainment News, Trailers and Headlines
	 I do journalism-y things @ThePittNews and @PGHCityPaper. Waiting to have a St. Bernard named Winston and make pasta. ''One of the worst, most dishonest people''
	 Arts & Culture editor @eastbayexpress.
Sarah.Burke@eastbayexpress.com
	 Writer for @lastwordonsport. Covering Notre Dame football.
	 Social By Day, Socialite By Night. Determining the Final Word in NYC Fashion, Beauty, & Lifestyle 
Email: info@thesocialny.com 
snapchat:thesocialny
	 Work in media development. @UChicago + @ChicagoHarris alum. Former: @etribune, @citizensarchive. Views mine.
	 Photographer-artist-gamer-cosplayer-nerd/geek. Posts photos all day, every day. Wife of @SpyHI, daughter of @LindaNagata http://www.dnwphoto.com
	 Writer @NextGenClimate. feminist. formerly @LinkedInPulse, bylines: @thedailybeast, @motherboard @bitchmedia, @MedillSchool 
Lucyvernasco@gmail.com
	 Phoenix growth and development reporter for @azcentral. Downtown arts kid turned journalist. brenna.goth@arizonarepublic.com
	 Real Estate Consultant, former Radio Talk Show Host on 98.9 FM THE ANSWER Sundays at 9 am, and Real Estate Instructor at Hondros College of Business.
	 WCU 2017. Flyers writer for @PHLSportsNation/@PHLFlyersNation and @PhillyFanLife. Sparking controversy everywhere I go (7-7-2).
	 listen live on the North Texas Sports Network 
http://n-txsports.com
	 Every morning I deliver the news. - Jack White
	 Real life ATLien. Writer, muse for hire: @Billboard, @PaperMagazine, @HighSnobiety, @VibeMagazine + @BET.
	 Artist, journalist. Feature staff writer and co-editor for Freedom Fighters of America= http://t.co/rlgLVix2wZ | Member: http://t.co/JkuvrXReFy
	 Morning News Reporter @NBCConnecticut. @HofstraU alum, Jersey girl, country music fan, amateur photographer & nature lover. If you have a story let me know!
	 Live news updates, conversations with reporters and your chance to participate behind the scenes. Tweets by @kq2 staff.
	 ex Africa/Asia/DC journalist, Franco-American now working on docs + podcasts, teaching media, feeding kids and worrying about world  https://t.co/FqpErhytMw
	 .@eepublishing climate reporter, formerly @rollcall. Hungry for scoops. Thirsty for farmhouse ales. Happiest on a yoga mat.
	 @wcmessenger reporter, bicycle enthusiast, freelance bus driver and proud Texas Tech alum.
	 BEST OF NYC-NY MAG.Seen on Martha Stewart,Today Show, and WITH Nordstrom, Bump Club, & MommyCon. evangelist of: Theatre, cocktails, horror movies. Foodie. HI.
	 Editor/Podcast Producer, @CQRollCall Have reported/called home US, Europe & Middle East. Co-author #81DaysBelowZero RTs not endorsements.
	 ED of @MetcalfURI at @GSO_URI, advocate for accurate, frequent environmental news coverage, novice songwriter, in b/w genres, pragmatic possibilist
	 Co-founder/co-director @Reproaction. Panelist @ToTheContrary. @Rewire_News and @NationalNOW alum. A mom and always doing laundry. Be awesome or don't bother.
------------------------------------------------------------------
-------------------cluster----- 16 of 20--------------
------------------------------------------------------------------
	 artist . web & graphic designer . print shop owner @whattheblank_ . #heyblackgirl cofounder. god in disguise
	 Commercial Real Estate Broker/Developer | Bruz Industries CEO | #neverhillary
	 Graphic Designer Major | JMU '20 | Designer associated with @Lucky7 @DesignsFour
	 Founder of Author's Social Media Support Group #ASMSG http://www.asmsg.com/, #Author of Kicker http://bit.ly/15lNBaM, #USAF #veteran, #woodcarver, #traveler
	 Yung & successful #teamfaded #PurpleHearted
	 Cyborg milestone achieved. Agile Methodology. L1 Cache filled. Updating to quad core, two slots. Stand by...
	 Founder of the Jay Brookinz Battle League /// Beat Battle Purveyor /// Indiana Music Ambassador  JBBL ROUND 6 | Mar19th at The Hi-Fi
	 Graphic Designer at San Antonio Winery & Stella Rosa Wines.
	 Co-founder of Fundstrat Global Advisors, providers equity research. Our conclusions are based on analysis not opinions. @fundstratSMID @gianarikas @talleyleger
	 CEO & Owner of http://PapiChuloRADIO.com. Host of The Spotlight with Papi Chulo. papichulo@papichuloradio.com
	 Head of tech & #marketing for #CloudAccounting firm @hpccpa. Previously co-founder of @cloud_acctg (now part of HPC). I also play the cello.
	 Professional costumer, mother of two tiny humans, new but enthusiastic gamer, gemini to the highest standards of procrastination. Avi by @sexytuna
	 Software Engineer by profession, | Modi's admirer | Doing little bit whatever I can do for my loved country india
	 Software Engineer in South Florida interested in space, electronics, robotics, and software engineering. Rustacean and hopeful polyglot (real and computer)
	 Unbiased research and objective data on ed tech market for higher ed. Publisher of SIS Market Report, Ellucian XE Upgrade vs. Workday Migration #EdTechResearch
	 CVESD Executive Director Technology and Instruction, SDSU Aztec
	 Keeper of a @gatehousemedia Graphic-Monkey Enclosure  | @blogcritics Writer | Weekly Columnist | Dude |
	 Tech / coffee / food
	 Marketer 💡 TV Host 🎤 Fashionista 👠 @DoPolls • Life is change. ∞ Growth is optional. ✰ #GrowthHacking • #Marketing • #SocialMedia • #Fashion • #Foodie
	 Brown Enterprise Building a Dynasty. Consist of Ron Bee Clothing & Bee Ladies, EYE CANDY MODEL AGENCY, RE$PECT THE GRIND, Brown Enterprise & More,I Am Ron Bee
	 Leaditor @IdealAffinity @FourEqualSides 
DM'S ARE OPEN FOR PAID EDITS ONLY
	 PR/social media consultant, frmr San Antonio City Council Member, advocate, volunteer, passionate about equality, innovation, tech, most importantly...#USC Mom.
	 Director, Talent Management, Command & Control Technologies, Comtech Telecommunications Corp.
	 Married, with 3 kids. Member of Technical Staff @Docker - Interested in cloud, distributed computing, software development.
	 Director of Networks at @TheCR. Applying community models to organizational structures. Mom & coffee enthusiast. Doula in a past life.
	 For those who strive higher, I offer branding services for businesses of one. Be your own kind of brilliant. @BrandNavigating @WhiteBearMrktg
	 Comedian | Filmmaker | Digital Media-ite. Deputy Digital Director for @HillaryForNC. Pro nosher.
	 Director of Photography | Photographer | Visual Marketing Specialist #VideoMarketing
	 Theater Mgr. & Ltg. Designer for 40 years at McHale PAC in Logansport, IN. Member of USITT.
	 Sr. Network Engineer @Twitter. No, I will not fix your computer.
	 Full Service #WebDesign, #Development & #Marketing #Agency. #HubSpot Gold Partners. @ New Perspective #Web Solutions, We Turn Clicks Into Customers!
	 Non Profit Professional • Consultant • Podcaster #FRMSCRTCH • Brand Ambassador ( LYFE1987) • #Flint • Alpha1906 • [thoughts and opinions are mine]
	 Founder & Disabilities Services Coordinator
Motivational  Speaker
 Julianna Rose Childrens Fnd.
 #PediatricStroke #cerebralPalsy #TBI #PossibilityOfPossible
	 Lead Engineer/C.E.O of The Mummie Depiction; Metal Bassist Computer Scientist;
	 Sean Johnson is a partner @digintent and @founderequity. Professor @KelloggSchool. Very pale. Instagram: intentionally_
	 20 ,employed , jerseyboy #futurefirefighter
	 Business Marketing major  #Mizzou18
	 Creating a Bolder Future growth hacking via paid ads daily, I happen to be a horrible speller & a Fantasy Football Junkie, Run Webinars? Click Below...
	 Mighty Muffler • Ace Transmissions • Eagle Racing Engines • BruceBilt Performance • Allstar Graphix • Five Star Hyundai • Voodoo Technologies • Romans 12:14-18
	 Owner of the link building company Link Fish Media, Inc. and co-founder of SEO Chicks, not actually English, ignorant menace, got wiring loose inside my head.
	 Account Director, Recruiter @EngroPartners | @UF Florida Gators alum | Helping build tech, marketing and sales teams in NYC | Thoughts are from this brain only
	 Co-Owner & EVP @Smarties. CEO of Baleine & Bjorn Capital. Vegan investor in disruptive companies⚡️ Let's talk food production & sustainable, smart business.
	 Film Director | The Trap NY CEO | Blogger for http://VixenVarsity.com | 346 | Interviews/Videos NoMercyTV@NoMercyTV.com
	 Founder & CEO
	 SQL DBA and sometimes #SQLSatBR organizer.
	 ||: ΦΜΑ | ΦBr | Drummer for Λ| @dearadamus | ODU'16 | Aspiring Audio Engineer | Shop Assistant/Audio Tech at Craftwork Sound :||
	 Business mentor, executive, keynote performer, author, singer, dancer, lover of beauty. I'm helping raise the vibration of the world http://BruceCryer.com.
	 Developer, Member of WordPress Accessibility Team - #wpA11y Documentation Team Lead
(Shorter than you expected) https://t.co/1zxL3rd51L https://t.co/VUOhZVB8LD
	 owner/ operator of ICE (Impacting Character Esteem) Clothing. MND/ ZAR ♡
	 Founder of Leakrew [@Leakrew] | IG: abhargava
------------------------------------------------------------------
-------------------cluster----- 17 of 20--------------
------------------------------------------------------------------
	 Theatre historian and director, Phillies phanatic, nerd extraordinaire. Gadgets and gizmos aplenty. 100% personal account. Opinions/jokes entirely my own.
	 Veteran sports journalist. Sports slot at Tulsa World. I wish I was a better guitar player and golfer. I adore my nephews. Opinions are my own.
	 Elementary Tech Teacher now IRT, @briarcliffes 2014 TOY, toes in the sand...book in my hand. Tweets are my own
	 I am a Multi-Media Sports Journalist for San Angelo Standard-Times. My opinions are my own. Sports Hotline: 877-404-6716 or sports@gosanangelo.com
	 Sometimes I have views. They are my own. That's how views work.
	 Director of Advocacy for the National Coalition for Maternal Mental Health. Tweets are my own. #MaternalMentalHealth #PostpartumDepression
	 Believer in the Good One. Husband to Ashleigh. Jackson's Dad. GM @ThompsonSpdwy. Exec VP @OTBpromos #Blessed #LivingTheDream Views are my own.
	 Change agent in public service ● @UCSBalumni  @CFAA ● justice ● community & solidarity ● #DataDrivenGovernment ● I♡2Dance ● Mexicana ● Tweets are my own
	 #DevOps #Agile #Cloud #TechSales #CTO #Architect #Author - #DevOpsForDummies #Blogger  #Inventor #Disruptor #IBM #DistinguishedEngineer. Tweets are mine alone.
	 Digital Promotion Director @CentralCollege | @TerryBranstad alum Loves to cook like @RachaelRay | Believer in the @Cubs | Opinions are my own | #GoDutch
	 Assoc. Prof., Emory School of Medicine · Director, Phase I Clinical Trials, Winship Cancer Institute · Opinions are my own · #oncopharm http://bit.ly/VDcZcL
	 Program Manager on the Windows Insider Engineering team at Microsoft. Tech enthusiast.  #WindowsInsider

Opinions are my own.
	 GM @ Honeywell. Husband, Father, UMaine grad, Boston sports fan, guitar player, concert goer. I work at Honeywell, views are my own.
	 Opinions are my own. #OnWyoming.
	 Futbol fanatic, travel enthusiast, and a foodie at heart. Marketing Manager at @SoundersFC & @LondonU graduate alumn. Orgullosamente tapatío. Opinions are mine.
	 My research and advice at @Gartner_Inc, helps clients tell stories their customers care about. Views are my own. Retweet does not mean endorse.
	 @WorkingAmerica London born, union proud. I speak for myself, no one else.
	 @foxandfriends Head Writer. Carolina Panthers fan. Views expressed are my own.
	 Committed to quality public education for all kids. Connecting public, private, nonprofits for positive social change. My tweets are my own.
	 Chief of Staff to @SenJohnFKeenan at @MA_Senate. Former Army Captain. Iraq Vet. USMA '05. HKS '12. Raving moderate. Kid from the Bronx. Views are my own.
	 Husband + father with a day job that involves wearing ties, but also working on making business more of a force for scalable public good. Views are my own.
	 Harp's Mom || @Beats1 on #AppleMusic || #HustleBowTie || #JamlaRecords || Opinions are my own and not the property of nor endorsed by any corporate entity.
	 young, fly and flourishing publicist • afrolatina ♌ • proud heliophile • all views expressed are my own
	 Head of Marketing Innovation and Business Strategy @ OABC, bestselling author, keynote speaker, yada-yada-yada. Opinions are my own. I like croissants.
	 Transplanted Michigander, CMU grad, lover of dogs, beer, and good times; hater of hipsters. 

Opinions are my own, obviously, and don't reflect any employers.
	 Sleepless Writer/Creator. Director of Global Consumer Products for Power Rangers (@powerrangers) & Saban Brands (#sabanbrands). Opinions are my own!
	 California #Employment Lawyer with Fisher & Phillips.  Regional Managing Partner, Sacramento, California.
 Posts are not legal advice. RT not an endorsement.
	 phd candidate in public history @ mtsu. i study visitor studies, appalachia, games, and sports history. i like soccer and hank hill. tweets are my own.
	 Unapologetic Latina - ASU Sun Devil - Catholic Democrat - Politóloga - #FreePalestine - Tweets My Own
	 Works in digital & content marketing. Lives for oceans, travel, yoga, music and a good story. Opinions are mine.
	 || IU Law & Public Health || Health Law Scholar || Taylor University Alum || Opinions are my own http://www.linkedin.com/in/joelabenson/
	 Headline Writer @FoxNews. Burrito connoisseur, news junkie, animal lover. I laugh at my own jokes. Opinions expressed are my own.
	 NO MORE Ambassador. Member of the YWCA community. Views are my own.
	 Brand Comms/media consultant. Loving mom, former TV news gal & @mcdonaldscorp exec. Opinions are mine; retweets aren't endorsements
	 Beard on the run. Geek, maker, tech guy, music lover, photographer, gamer, congoer. I like making things and telling stories. Opinions are my own.
	 Previously @Trulia | Founder @CambodiansInTech | Proud @Cal alum | Opinions Are My Own
	 I'm a reporter at WPBF-TV in West Palm Beach. Even after 25 yrs on the job, I still love telling stories. Links & RTs aren't endorsements. Opinions are my own.
	 Communications Director for @KellyAyotte for NH, @SenatorCollins alum, amateur photog, Mainah. Tweets are my own.
	 A Philly educator. Opinions are my own. @TAGPhilly @CaucusofWE @USchoolPhilly
	 design . sports . fashion | views are my own
	 Digital at Verve Label Group ✨   I like music. // Opinions expressed on this page are my own.
	 Senior Director of National Affairs, @DrugPolicyOrg & @DrugPolicyAct. No More Drug War. Fewer people behind bars. More whisky & bacon in my mouth. Views my own.
	 Sweating it out in Washington, DC! Tweets are my own-- education, food, and politics.
	 My tweets are my own opinion.
Mother of 3 amazing children and grandmother of 4 even more amazing grandchildren. Public School Parent Engagement Extraordinaire.
	 The Board of Health and the Public Health Division for the Town of Needham. RTs are not endorsements.
	 Somewhere between South Dakota and Arizona is where I ride. Thoughts and statements are my own!
	 PhD candidate in @waterscienceUWM Applied microbial ecology in recirculating aquaculture/aquaponics. Music nerd. Metalhead. Cyclist. Views are my own.
	 Media Producer @Singularityu https://www.youtube.com/channel/UCglYNR2_f3pUL0Ff9d_FkkQ, http://SneakLab.com and http://TadBarker.com All opinions are only my own
	 @GoCamels SID, Graphic Designer | Sports fan | Isaiah 40:31 | Tweets are solely my own | @WCU '14
	 Husband, parent, Middle School educator, advocate & community volunteer. School Board Member. Tweets & blogs are my personal viewpoints. https://t.co/1d3NwN6wvw
------------------------------------------------------------------
-------------------cluster----- 18 of 20--------------
------------------------------------------------------------------
	 #SMM #analytics at @JCPenney. I enjoy whiskey & two wheels, usually not at the same time. No hay reglas, sólo oportunidad.
	 I'm still figuring out if the whatchumacallits work ⠀Tumblr: http://iftheyletusbealone.tumblr.com ⠀⠀⠀⠀Instagram: http://Instagram.com/kat.gutierrez
	 what's drives you & motivates you? ⠀⠀ ⠀ ⠀⠀ my work: || http://vsco.co/mvgicspells || https://flickr.com/interfectvm || http://ivizualise.tumblr.com ||
	 Buisness Email: AnubisStreams@gmail.com Twitch: https://www.twitch.tv/AnubisStreams_ 
http://discord.gg/BJM4rr6 
Internet Personality
	 Grandpa, Army vet, creative self-starter striving where minimalism meets code to craft delightful sites. I prefer reliable, useful logic to wonky decoration.
	 Society, politics, sports, jokes. I'd love to, but I'm busy.
	 Because the man deserves a fan club! That's why! Louie is a great humorist along the lines of Andy Kaufman. He plays a convincing baffoon! (Hint: Satire.)
	 I live in Las Vegas now, because the South wasnt weird enough. Writer of fictions, MFA @ UNLV
	 Traditional artist from TX, i mostly just retweet crap and vent here; https://t.co/L71YRARI5o
https://t.co/ANTbqF0RmT
banner by:https://t.co/xtqcPYQZDg
	 I make fancy lattes and sing for @MirrorEyesMusic at the same time
	 Maker of silly videos at @BattleGeekPlus and @ChannelAwesome Producer. Business email: ryan (at) http://battlegeekplus.com
	 I make dumb jokes about video games and anime. Also sports.
	 A podcast hosted by @BarnabasPiper, Ted Kluck, and @RonnieJMartin in which they rant about important and unimportant stuff in a [relatively] happy way.
	 Some guy who likes games, YouTube, art, and ponies. HUGE Guitar Hero 2 & Sunset Shimmer fanatic. Avatar/header by: http://bubblestormx.deviantart.com
	 Hi, I tweet about Music and Video Games in between spaming about Kanye
	 Dr. Yesim Yilmaz Demirdag Allergist & Immunologist & Vegan. Tweets here are for educational purposes only.  https://t.co/KB4JlfkAqy, https://t.co/6PT2HLSbYT, https://t.co/OYEE4tjHgt
	 Jokester, musicster. These are my personal and my professional tweets. Distinguish as suits you.
	 I play games. Occasionally I make videos about games. I often talk about games. Take a guess what my hobby is.
	 I'm Paul Alan Clifford, author, church tech trainer, & creator of http://churchtechtalk.com. Get free, daily tech videos at http://TrinityDigitalMedia.com
	 I like to tell stories about brands and sports. Most Tweets are in English, alguns em Português, pocos en Español. I write for @ForbesBR + @meioemensagem
	 used to dabble at youtube , rarely ever interact with nature , hobbies include eating and surfing .. the web , also love dogs more than people
	 I dedicated myself to everything i do. #Officialhunnets
	 I'll most likely be found playing with Rubik's Cubes, playing FPS games, driving my MR2, taking pictures, or nerding out in some web development :)
	 70% of my tweets are about Drake. Dance | Theater | Film | TV American University
	 All games, all the time.  Except for the bits about movies.  (Follow @tomwchick for boring personal stuff).

http://patreon.com/tomchick
	 Role-playing, video-games, anime, bar hopping, hanging out with friends.
	 I am a beauty blogger and YouTuber! http://theyeballqueen.blogspot.com / https://www.youtube.com/channel/UCGQF-GZ2oWfgb1NN3QtJJlA
	 Tweeting pictures and other stuff related to the best toy brand ever, Kenner! We are fans and not affiliated with Hasbro or Kenner. Email: KennerToys@mail.com
	 i say stuff that come off the top my head. also post thing i see^_^. see the world way i see it. i also make cute things like hats, accessory and also costume.
	 I don't play girls I play Xbox. #txst20
	 Engagement Producer @IndyStar. Yeah, I'm the one who reads the comments. Move fast and break stuff.
	 PR, marketing, social media pro. Paleontologist wannabe. Pop culture junkie. Nomad. Singer. Photographer. Writer. Artist. I live tweet TV, because why not?
	 I collect Hot Wheels, urban vinyl, and other cool toys.
	 I'm a live streamer over at http://twitch.TV/BananaTM_ I mainly play league of legends. @Memphismayfire follows me
	 Actor (AEA/SAG-AFTRA); Cancer Survivor; Career Coach & Writer for @Backstage; Producer @TheSeeingPlace. I adore bourbon & say things like drats & egads.
	 Linus is the dog in the picture. Professional writer/comedian. Winner of 2013, 2014, 2015 National Comedy Gold Medal.
	 @Youtube Partner. I Will #Game For Food and #Montage For Likes! Editor Extraordinaire.  I Live Stream Here - https://www.twitch.tv/oseekso/
	 Designer at https://t.co/2a3R2GIoB4, event producer, Geek&Sundry & DefectiveGeeks writer, host at OtakuMovieAnatomy! Shop my store at https://t.co/P9NiyBdUNJ !
	 i ❤️twerk I'm a Pisces and I just keep it  on all social media platforms   #MermaidGang   shapchat/IG:prettyboiwill92
	 Digital media producer @GoogleIdeas. Formally VICE + VOCATIV. I cover the bizarre and weird cultures of our world.. @CulturalFacts + a foreign language lover.
	 I like Rooster Teeth and Pokemon too much. also coffee. and books. #KeepMovingForward
	 Moderator, bounces around streams, and occasionally gets frustrated at games. Stream; http://twitch.tv/redlead33 Words: https://www.wattpad.com/user/RedLead33
	 I play music and watch TV; sometimes I sleep.
	 My name is Ruben, and I do stuff sometimes. Music stuff, GG(Chipp) stuff, Food stuff, Film+Theater stuff.
	 Some guy who makes bad jokes. @Rachelwaaa's wife ❤
	 Faux Seattle Hipster living in LA making online videos. TheFlama | PeopleBeLike | PeroLike | BuzzfeedAlumni I always want pasta and Pho
	 22 • FLHC • Worst jokes imaginable • Black Lives Matter • HHI • Kyle Young is my actual name • I don't have a cool job.
	 Hey! I'm a dude who plays a lot of video games. Moderator of Nicki Taylor's at http://twitch.tv/nickitaylor
	 I never know what to write in my bio. I eat sandwiches? Oh god. That's all I have.

https://thepit-nyc.com/artists/tracy-mull
	 Sarcasm, #booknerd, efficiency, eccentricity, logic, and always, the Oxford comma. I do professional stuff sometimes.
------------------------------------------------------------------
-------------------cluster----- 19 of 20--------------
------------------------------------------------------------------
	 Procrastination is the art of keeping up with yesterday.                 
  P.I.C:@AThugWasHere!!🔫
                             Future Nail Tech!💅
	 Open-Minded, Truth-Seeking Constitutionalist                #1 UofL Fan in Florida!
	 . . .                    I just wanna write out my feelings & tell stories through photographs.
	 Rescue Dogs Rock!!!!                                  

Instagram ChezMable
Snapchat ChezMable
	 Warren Township High School Boys' Soccer                  2012 State Champions!                                    2003, 2006, 2011 State Finalist!
	 the sky is the limit ..                                     Shoot Til Your Arms Fall Off
	 Proud Owner of @theremixsniping              Sponsored by : @noscopeglasses @fatal_grips
	 english teacher and dad.                                                                         also @heyremnostalgia & @prgrphs.
	 Do something with your life  that will make others want to be you.      Pisces ♓
              snap: jamesisblack202.    secretly stalking you
	 National Delegate for Donald Trump 2016   RNC Platform Committee                                            Michigan Conservative Coalition BattleCry2017
	 Bass @thetruthinhc.           Instagram - gregisdead.                 Snapchat - iamyoung_jesus.             Support 325
	 You miss every shot you dont take                 8/30/15
	 ~Mikey~Avy~Drew~Hazzy~Mas~Harp~
~July~                                                     ~April~                                                    ~07/21/15~
	 ||#TrackNation|| 
Class of 2016
                                    

                I/XI/XVI
	 860 Mafia                                                             
RIP Johnny  Ble$$ed!                                                RIP Vito  1/1 Free G
	 do what i please kinda gal
 ¯\_(ツ)_/¯

                     sc: kelseyhargrave
                                                             
▫TX
	 '96 Come Winter, I'm Out in Public #087            Snapchat: Ninosheroes
	 Follow IG & SC: Abel_zube                                
Apply yourself to supply your wealth!
Care.Free.Living.
	 Papio-Lavista '17                               #ChiefsKingdom
	 Otsego Class of 2018                    
Snapchat: HMB24812
	 Untamed★Artist.Poet |20|♍ IG:@fashion_cocainee                                                                 Beautifully Unapologetic♡
	 An agency built to innovate.           
Champions of personal growth.
⚡️ #hustleandgrow
	 BROOKLYNBORN||CSTATLIVIN||@FirstClvssEnt||brax124@gmail.com *inquiries only*               Finesse Or Be Finnesed
	 It's beauty in the struggle, ugliness in the success.                      

                                 Lakers, Ravens, Dodgers.
	 Disney Annual Passholder💳🎉                                        Follow Me On Snapchat: MannyBlaaze
	 If you have chemistry, you only need one other thing - timing. But timing is a bitch.                                     snapchat - joshuaborgmann
	 FOR BOOKING
BOOKDJKASTONE@GMAIL.COM                                             
Ig: DJKASTONE
Snap: DJKASTONE
	 Syracuse University '19    |     ΘΧ     |         

An aggressively average production.
	 #VSU19                                             Accounting Major                         #DreamNation                                 SC:jarrettt41
	 cole world        
mx | 956
	 Football:Safety&OLB
Hardwork Pays Off
Back in OAK,CA✈ 2016  
April 26th.   
    👑Queen Jasmine.Noble.                             💍
	 Niagara University '18                                   Major: SPM  Minor: MKG
	 ~~Proud Army Mom!~~                    
~~Proud Republican!~~                                          ~~Proud Texan!~~                    
~~Proud American! ~~
	 Went to 1st Sawyer concert 11-6-15 
Fav musician is @SawyerFrdrx 
Scott Burwell Holloway
                        http://jw.org
	 I like to tweet about sports.
                                 Oh and Rap Lyrics                            
                Beer enthusiast    (snob)
	 ✈USAF✈                                                               
 SC: esr_0504
	 ~Miracles start to happen when you give as much energy to your dreams as you do to your fears~ Sc:xx.tyraxx                           |#TRACKNATION|
	 Pockets swole                                                      SC: markowoola
	 jonathan michael mowery                        courage doesn’t always roar
	 Snapchat:borker                                             #libra♎️ #FABM
	 25 | Valuer of All of Humanity                                             My identity is mine to define.
Future Atty
	 It's a bad day, not a bad life.                       
●Thomas Reger●                           VI○III○XV
                      ▪  ▪  ▪  ▪  Alden '15 ▪  ▪  ▪  ▪
	 Don't pray for an easy life, pray for the strength to endure a difficult one                                    #UH20 Biotechnology
	 St. Cloud State University! 5 O's. 1 voice. #GOHUSKIESWOOOOO                                   Banner and avatar photos by @MissMaddieMac
	 Sports, fitness, free thinking, self-reliance. Taco truck/hot wing connoisseur.                                    #mississippi
	 stay weird ❂                                            

  @j_blake10
	 Melanie/21/Las Vegas                                                      Matthew Myers
	 good for health, bad for education                                (they/them)
	 Dance with me.                                      
Namastê. ♥
	 Class of 2017. Kicker/Punter. Windermere, FL. wmackenziewps@gmail.com                              Hudl : http://www.hudl.com/athlete/5592001/will-mackenzie


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_30_lda_bow_topics.txt <==
Topic: 0 
Words: 0.030*"music" + 0.022*"editor" + 0.019*"writer" + 0.014*"thing" + 0.013*"like" + 0.013*"lover" + 0.009*"blacklivesmatter" + 0.008*"rock" + 0.007*"progressive" + 0.007*"favorite"
Topic: 1 
Words: 0.021*"member" + 0.018*"america" + 0.014*"school" + 0.012*"proud" + 0.010*"life" + 0.008*"conservative" + 0.007*"writer" + 0.007*"2017" + 0.007*"district" + 0.007*"endorsement"
Topic: 2 
Words: 0.042*"media" + 0.030*"social" + 0.020*"music" + 0.019*"marketing" + 0.015*"writer" + 0.014*"director" + 0.013*"film" + 0.013*"photographer" + 0.013*"manager" + 0.013*"lover"
Topic: 3 
Words: 0.050*"game" + 0.031*"artist" + 0.019*"video" + 0.018*"comic" + 0.013*"book" + 0.012*"songwriter" + 0.011*"singer" + 0.010*"design" + 0.010*"writer" + 0.008*"follower"
Topic: 4 
Words: 0.043*"like" + 0.029*"director" + 0.024*"real" + 0.012*"soccer" + 0.012*"host" + 0.011*"estate" + 0.010*"podcast" + 0.009*"founder" + 0.007*"enthusiast" + 0.006*"alumnus"
Topic: 5 
Words: 0.049*"business" + 0.016*"inquiry" + 0.015*"entrepreneur" + 0.014*"technology" + 0.009*"teacher" + 0.009*"director" + 0.009*"page" + 0.008*"development" + 0.008*"twitter" + 0.007*"shit"
Topic: 6 
Words: 0.021*"college" + 0.019*"student" + 0.018*"designer" + 0.017*"booking" + 0.016*"graphic" + 0.016*"public" + 0.013*"university" + 0.011*"feature" + 0.010*"education" + 0.010*"artist"
Topic: 7 
Words: 0.044*"life" + 0.019*"writer" + 0.016*"product" + 0.013*"work" + 0.011*"manager" + 0.011*"live" + 0.010*"laugh" + 0.010*"thing" + 0.009*"love" + 0.009*"short"
Topic: 8 
Words: 0.058*"people" + 0.040*"thing" + 0.017*"change" + 0.016*"love" + 0.015*"life" + 0.014*"work" + 0.009*"think" + 0.009*"self" + 0.008*"help" + 0.007*"social"
Topic: 9 
Words: 0.064*"live" + 0.042*"life" + 0.023*"time" + 0.021*"snap" + 0.019*"dream" + 0.010*"long" + 0.009*"senior" + 0.008*"learn" + 0.007*"help" + 0.007*"easy"
Topic: 10 
Words: 0.062*"instagram" + 0.055*"snapchat" + 0.023*"bless" + 0.012*"follow" + 0.007*"tech" + 0.006*"lose" + 0.006*"good" + 0.006*"certified" + 0.005*"food" + 0.005*"service"
Topic: 11 
Words: 0.020*"author" + 0.016*"tell" + 0.014*"writer" + 0.011*"reporter" + 0.009*"story" + 0.009*"editor" + 0.009*"speaker" + 0.007*"wife" + 0.007*"founder" + 0.006*"lover"
Topic: 12 
Words: 0.017*"community" + 0.016*"american" + 0.012*"care" + 0.011*"health" + 0.010*"writer" + 0.010*"night" + 0.009*"bring" + 0.007*"member" + 0.007*"college" + 0.006*"love"
Topic: 13 
Words: 0.136*"love" + 0.029*"like" + 0.021*"know" + 0.017*"life" + 0.015*"probably" + 0.012*"peace" + 0.010*"jesus" + 0.009*"hate" + 0.008*"baby" + 0.008*"music"
Topic: 14 
Words: 0.040*"want" + 0.018*"producer" + 0.015*"word" + 0.014*"baseball" + 0.013*"writer" + 0.010*"wrestling" + 0.010*"love" + 0.009*"president" + 0.008*"life" + 0.007*"music"
Topic: 15 
Words: 0.065*"husband" + 0.058*"father" + 0.030*"alum" + 0.021*"proud" + 0.016*"snapchat" + 0.010*"insta" + 0.009*"tweet" + 0.008*"lawyer" + 0.007*"follow" + 0.007*"veteran"
Topic: 16 
Words: 0.041*"opinion" + 0.020*"fuck" + 0.016*"tweet" + 0.014*"view" + 0.011*"information" + 0.010*"express" + 0.009*"weather" + 0.009*"thought" + 0.009*"right" + 0.008*"employer"
Topic: 17 
Words: 0.057*"good" + 0.025*"life" + 0.018*"time" + 0.013*"stop" + 0.012*"half" + 0.010*"vibe" + 0.010*"princess" + 0.009*"2020" + 0.008*"face" + 0.008*"look"
Topic: 18 
Words: 0.016*"founder" + 0.014*"media" + 0.014*"social" + 0.011*"chief" + 0.011*"blogger" + 0.011*"digital" + 0.010*"partner" + 0.009*"major" + 0.009*"youtuber" + 0.009*"gamer"
Topic: 19 
Words: 0.031*"heart" + 0.022*"free" + 0.019*"mind" + 0.015*"happy" + 0.012*"meet" + 0.011*"soul" + 0.010*"time" + 0.010*"writer" + 0.010*"love" + 0.009*"life"
Topic: 20 
Words: 0.030*"stay" + 0.025*"best" + 0.011*"follow" + 0.009*"reader" + 0.009*"humble" + 0.008*"writer" + 0.008*"young" + 0.008*"world" + 0.008*"gold" + 0.007*"true"
Topic: 21 
Words: 0.032*"official" + 0.031*"twitter" + 0.031*"class" + 0.024*"2016" + 0.014*"account" + 0.013*"check" + 0.012*"track" + 0.011*"producer" + 0.011*"team" + 0.009*"youtube"
Topic: 22 
Words: 0.067*"sport" + 0.022*"year" + 0.016*"hard" + 0.016*"coach" + 0.015*"football" + 0.012*"come" + 0.012*"champion" + 0.011*"work" + 0.011*"basketball" + 0.009*"alumnus"
Topic: 23 
Words: 0.039*"write" + 0.027*"player" + 0.014*"book" + 0.014*"lover" + 0.012*"bitch" + 0.009*"play" + 0.009*"light" + 0.009*"writer" + 0.009*"movie" + 0.009*"pizza"
Topic: 24 
Words: 0.051*"university" + 0.030*"state" + 0.025*"love" + 0.020*"texas" + 0.014*"wife" + 0.012*"mother" + 0.010*"baseball" + 0.009*"friend" + 0.009*"family" + 0.009*"girl"
Topic: 25 
Words: 0.023*"beer" + 0.015*"coffee" + 0.013*"craft" + 0.012*"music" + 0.012*"lover" + 0.010*"black" + 0.010*"sport" + 0.010*"travel" + 0.009*"sleep" + 0.007*"patriot"
Topic: 26 
Words: 0.012*"world" + 0.012*"music" + 0.012*"sport" + 0.012*"high" + 0.011*"journalism" + 0.010*"school" + 0.010*"time" + 0.010*"fanatic" + 0.009*"enthusiast" + 0.009*"student"
Topic: 27 
Words: 0.042*"news" + 0.024*"geek" + 0.012*"nerd" + 0.012*"human" + 0.010*"sport" + 0.010*"tech" + 0.010*"editor" + 0.009*"lover" + 0.008*"event" + 0.007*"endorsement"
Topic: 28 
Words: 0.093*"tweet" + 0.064*"follow" + 0.040*"need" + 0.031*"account" + 0.031*"help" + 0.016*"geo-targeted" + 0.016*"@careerarc" + 0.014*"know" + 0.012*"high" + 0.012*"king"
Topic: 29 
Words: 0.023*"writer" + 0.018*"lover" + 0.016*"bear" + 0.015*"online" + 0.014*"raise" + 0.012*"lady" + 0.012*"music" + 0.011*"future" + 0.010*"cool" + 0.009*"beat"


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_30_lda_tfidf_topics.txt <==
Topic: 0 
Words: 0.051*"life" + 0.037*"live" + 0.015*"miss" + 0.012*"gold" + 0.011*"proverb" + 0.011*"love" + 0.010*"tomorrow" + 0.010*"problem" + 0.010*"everyday" + 0.010*"journey"
Topic: 1 
Words: 0.037*"love" + 0.022*"youtube" + 0.021*"come" + 0.013*"soon" + 0.011*"talk" + 0.011*"check" + 0.011*"radio" + 0.010*"channel" + 0.009*"host" + 0.009*"mess"
Topic: 2 
Words: 0.036*"bless" + 0.024*"baby" + 0.021*"light" + 0.019*"stop" + 0.018*"happiness" + 0.016*"break" + 0.012*"kind" + 0.011*"mama" + 0.011*"remember" + 0.010*"joke"
Topic: 3 
Words: 0.027*"high" + 0.027*"fuck" + 0.021*"baseball" + 0.021*"school" + 0.019*"football" + 0.013*"princess" + 0.013*"easy" + 0.012*"rest" + 0.012*"commit" + 0.011*"year"
Topic: 4 
Words: 0.027*"bitch" + 0.018*"fall" + 0.014*"chill" + 0.011*"adventure" + 0.009*"angel" + 0.009*"austin" + 0.008*"cold" + 0.008*"chance" + 0.008*"boss" + 0.008*"protect"
Topic: 5 
Words: 0.024*"tell" + 0.022*"like" + 0.021*"cool" + 0.013*"soccer" + 0.012*"long" + 0.011*"psalm" + 0.011*"brother" + 0.009*"story" + 0.009*"people" + 0.009*"kinda"
Topic: 6 
Words: 0.018*"media" + 0.016*"social" + 0.016*"marketing" + 0.013*"digital" + 0.013*"director" + 0.010*"founder" + 0.008*"manager" + 0.008*"content" + 0.007*"consultant" + 0.007*"communication"
Topic: 7 
Words: 0.130*"snapchat" + 0.072*"instagram" + 0.021*"2020" + 0.015*"livin" + 0.012*"wait" + 0.012*"follow" + 0.011*"gonna" + 0.010*"army" + 0.009*"guitarist" + 0.008*"life"
Topic: 8 
Words: 0.023*"designer" + 0.022*"game" + 0.019*"video" + 0.018*"photographer" + 0.016*"graphic" + 0.015*"shit" + 0.013*"queen" + 0.013*"stuff" + 0.010*"artist" + 0.009*"comic"
Topic: 9 
Words: 0.011*"singer" + 0.010*"dancer" + 0.009*"change" + 0.009*"believer" + 0.009*"teacher" + 0.007*"dreamer" + 0.007*"songwriter" + 0.006*"educator" + 0.006*"possible" + 0.006*"fear"
Topic: 10 
Words: 0.030*"stay" + 0.020*"hard" + 0.018*"trust" + 0.014*"humble" + 0.012*"hell" + 0.011*"work" + 0.011*"speak" + 0.009*"truth" + 0.009*"devil" + 0.009*"...."
Topic: 11 
Words: 0.021*"class" + 0.019*"2016" + 0.018*"money" + 0.017*"track" + 0.015*"feel" + 0.013*"varsity" + 0.012*"girl" + 0.011*"field" + 0.011*"worth" + 0.009*"question"
Topic: 12 
Words: 0.020*"forever" + 0.012*"hate" + 0.012*"beer" + 0.010*"developer" + 0.010*"sport" + 0.009*"hold" + 0.008*"software" + 0.007*"lover" + 0.007*"train" + 0.007*"craft"
Topic: 13 
Words: 0.030*"insta" + 0.021*"university" + 0.017*"state" + 0.014*"basketball" + 0.013*"student" + 0.013*"2019" + 0.013*"arizona" + 0.011*"president" + 0.011*"ohio" + 0.010*"athlete"
Topic: 14 
Words: 0.039*"snap" + 0.031*"happy" + 0.020*"better" + 0.019*"thing" + 0.019*"laugh" + 0.016*"happen" + 0.014*"matter" + 0.010*"weird" + 0.009*"sweet" + 0.009*"life"
Topic: 15 
Words: 0.018*"r.i.p" + 0.011*"legend" + 0.010*"college" + 0.010*"valley" + 0.009*"regret" + 0.008*"tryna" + 0.008*"summer" + 0.008*"actually" + 0.007*"swim" + 0.006*"hollywood"
Topic: 16 
Words: 0.019*"reporter" + 0.018*"news" + 0.016*"endorsement" + 0.011*"retweet" + 0.011*"editor" + 0.010*"anchor" + 0.009*"mommy" + 0.008*"opinion" + 0.008*"sport" + 0.008*"competitive"
Topic: 17 
Words: 0.015*"blacklivesmatter" + 0.008*"smile" + 0.006*"forget" + 0.006*"champ" + 0.006*"deep" + 0.006*"road" + 0.006*"iowa" + 0.006*"trap" + 0.006*"stylist" + 0.005*"ready"
Topic: 18 
Words: 0.022*"christ" + 0.021*"follower" + 0.021*"jesus" + 0.015*"junior" + 0.015*"husband" + 0.014*"pastor" + 0.014*"nice" + 0.013*"father" + 0.010*"cute" + 0.009*"church"
Topic: 19 
Words: 0.014*"softball" + 0.011*"champion" + 0.011*"alumnus" + 0.010*"plan" + 0.009*"packer" + 0.009*"green" + 0.009*"heart" + 0.009*"rise" + 0.007*"2015" + 0.007*"interesting"
Topic: 20 
Words: 0.039*"twitter" + 0.037*"account" + 0.036*"official" + 0.035*"tweet" + 0.030*"follow" + 0.027*"need" + 0.019*"help" + 0.016*"@careerarc" + 0.016*"geo-targeted" + 0.014*"page"
Topic: 21 
Words: 0.024*"booking" + 0.023*"artist" + 0.020*"producer" + 0.017*"music" + 0.014*"contact" + 0.013*"writer" + 0.011*"email" + 0.010*"feature" + 0.010*"filmmaker" + 0.009*"songwriter"
Topic: 22 
Words: 0.012*"friend" + 0.011*"mind" + 0.011*"feminist" + 0.011*"chase" + 0.010*"taco" + 0.009*"perfect" + 0.009*"straight" + 0.009*"away" + 0.009*"family" + 0.008*"love"
Topic: 23 
Words: 0.019*"vibe" + 0.016*"positive" + 0.015*"streamer" + 0.011*"twitch" + 0.011*"leave" + 0.010*"youtuber" + 0.009*"different" + 0.008*"okay" + 0.008*"middle" + 0.008*"welcome"
Topic: 24 
Words: 0.023*"2017" + 0.011*"weather" + 0.011*"author" + 0.010*"daddy" + 0.009*"self" + 0.009*"source" + 0.009*"information" + 0.008*"update" + 0.007*"book" + 0.007*"progress"
Topic: 25 
Words: 0.017*"inquiry" + 0.012*"ride" + 0.011*"business" + 0.011*"catch" + 0.010*"eagle" + 0.009*"wing" + 0.009*"deal" + 0.008*"mother" + 0.008*"r.i.p." + 0.007*"chicken"
Topic: 26 
Words: 0.037*"probably" + 0.020*"dream" + 0.018*"pizza" + 0.014*"i'll" + 0.013*"2018" + 0.012*"time" + 0.012*"world" + 0.012*"dude" + 0.011*"jack" + 0.011*"town"
Topic: 27 
Words: 0.011*"lose" + 0.011*"volleyball" + 0.010*"dallas" + 0.010*"cowboy" + 0.008*"best" + 0.007*"miami" + 0.007*"dead" + 0.007*"dance" + 0.007*"ranger" + 0.006*"team"
Topic: 28 
Words: 0.048*"know" + 0.041*"want" + 0.025*"real" + 0.017*"peace" + 0.012*"estate" + 0.011*"wish" + 0.009*"magic" + 0.008*"believe" + 0.008*"favorite" + 0.007*"sorry"
Topic: 29 
Words: 0.035*"senior" + 0.031*"good" + 0.018*"sleep" + 0.014*"half" + 0.011*"great" + 0.011*"grace" + 0.011*"simple" + 0.010*"lady" + 0.009*"rich" + 0.008*"life"


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_30_mean_cluster_samples.txt <==
------------------------------------------------------------------
-------------------cluster----- 0 of 30--------------
------------------------------------------------------------------
	 Encryption for Windows and SQL across the enterprise. Physical, Virtual and Cloud. FREE EVAL: http://www.netlib.com/evaluate.asp
	 Where do you summer? #ISummerAtEataly
	 A Better Philadelphia Through Technology. Tweeted by @torresluzardo @christopherwink @zackseward. Part of the @technical_ly network, we organize @phillytechweek
	 Cherry Advisory - Sharing Insights on Analytics, Omnichannel, Retail, Business and IT Strategy and Supporting Philly Sports with Passion!
	 One of the world's leading independent PR & Digital Marketing agencies w/offices in SF|NY. We've led the digital revolution narrative, work with iconic brands.
	 we out here, we doing big things
	 Under Reconstruction: Straight A's is a men's magazine providing the latest trends in dating, sex, business, style, sports, and much more.
	 Office of the Governor's Texas Film Commission serves the film, TV, commercial, animation, VFX & video game industries in TX. @TXAFC member. #FilmTexas
	 The Haas Institute for a Fair and Inclusive Society @UCBerkeley advances research, policy, and communications in order to realize a world where all belong.
	 Business Development, Coaching & Empowerment, Publishing Initiative, Speaking, & Training . . . sharing abundance with clients & readers!
	 Oak Creek Whitetail Ranch is the premier Midwestern Whitetail Hunting destination in the country. Call 573-943-6644 to set up your hunt. https://t.co/JhiNuZm6QP
	 Product of the Bull City, @wingateuniv and @ufjschool.
	 HOMEWERK Tour on sale now | tickets at http://www.leyouth.com
	 Make Impact Happen. The Think + Do Tank for Practical Idealists. We help people who believe in a better future make a bigger #impact #socent
	 Work Don't Stop
Official Cypher Circuit Member
651 🚙  605
	 Building great websites for almost 2 decades.
	 Velodyne LiDAR provides a full line of sensors capable of delivering the most accurate real time 3D data on the market.
	 Whatever sprinkles your donuts. SC//IG: hannah_haynes3 September 5,2013
	 values led -- providing competitive intelligence to retail, eComm & Fortune 500 companies w/ our on-demand suite of data, expert analysis & interactive tools.
	 CloserIQ connects top sales talent to #tech companies. Join today and find a #sales job you love.
	 Helping Lawyers & Doctors Create Trust With Their Audiences. Author of #SocialMediaDebunked, #Share27ways, #OptimizeThis, #LessonsFromTheDojo & #AskDrABook
	 Your cheerful, live virtual receptionist. Top 5 Best Small Company to Work for in the U.S. for 4 years running.
	 Industry-leading provider for services procurement and external workforce management.
	 A Natural, Handmade, Shea butter base body butter handcrafted for dry skin, lips and sensitive skin.
	 A community of friends gathering to make the world a more morally sound place to live. Directed by: Sherine Green
	 Full Time Realtor® licensed since 1999. Coffee, Travel, Seahawks Sea Gal of the year 2007.
	 At Memphis Athletic Ministries, we work to develop youth in inner city Memphis into Christ-centered adults.
	 Hello! We are now on Twitter, Game Continuum will be an indie retail store dedicated to bringing gamers the best deals & services for today and tomorrow.
	 Glory to Arstotzka
	 Wealth And Health
	 Dolce Boutique is located online- website revamp is currently in effect. look out for http://Dolceboutiqueatlanta.com and Morena's Closet!
	 States United to Prevent Gun Violence (SUPGV) is a grassroots network of 31 state affiliates working to make our communities and families safer. #GrassrootsGVP
	 Providing compassionate support, therapeutic services, and guidance to over 5,200 at-risk children & families in our Los Angeles community.
	 Limousine Connection - 40 yrs Limo industry - LA / Santa Clarita / Worldwide Tweets by @KirkJaco 800-266-5466. Operator Of The Year! IG: LimoConn
	 Global community pioneering the future of fintech: @ThinkRiseGlobal @ThinkRiseLDN @McrThinkRise @ThinkRiseAfrica @ThinkRiseTLV @ThinkRiseMum @ThinkRiseVLN
	 A nationally recognized organization dedicated to innovative approaches to #literacy and #education.
	 Informatica LLC data management solutions,Powerful, yet intuitive,cloud-based data integration and management. http://www.informaticacloud.com
	 #PledgeCents is Bake Sale 2.0 - preferred #crowdfunding platform for +1k schools. Raise funds for any PreK-12 need! +$600k raised. #edtech #EveryCentCounts
	 SEAMAAC, a non-profit organization (since 1984), serves #immigrants & #refugees of the #Philadelphia region through #health, #educational, and #socialservices.
	 The most current, point-of-care clinical information resources, featuring DynaMed Plus, the next-generation tool designed to decrease time to answer.
	 Facilitation for making better decisions by using my Research and Investigative Skills to find Truth.  https://www.linkedin.com/in/earlthumphrey
	 ideas & production, a motions of the people, rawfoodmovement
	 LETS takes an intersectional approach to support young adults w/ mental illness through peer support, education, advocacy, storytelling, + prevention.
	 North America's best-loved pet insurance. Our passion is pet health.
	 Station 6: 20688 Ashburn Rd, Ashburn, Virginia 20147 | Station 22: 19485 Sandridge Way, Leesburg, Virginia 20176
	 Swerving in Cursive...: ATL to the Bay...: Your Favorite Trappers, Favorite Trapper:... ANCIENT MISFIT...:
	 Official page of the Art of the Deal PAC, a grassroots Super PAC founded in July 2015. Contribute to help defeat #CrookedHillary!
	 Academic Programs International (API) offers study abroad, intern, volunteer, teach, work, high school, and gap year programs around the world. #ispyapi
	 CREATIVE DIRECTOR OF  NRVS WRCK CLOTHING - LIVE LIFE OUTSIDE SOCIETY

HIGH WRECKAGE PROJECT COMING SOON.
	 Yes Health is a mobile #diabetes prevention program blending technology with real-time advice + encouragement from a team of expert health coaches #stopdiabetes
------------------------------------------------------------------
-------------------cluster----- 1 of 30--------------
------------------------------------------------------------------
	 God-Fearing. #FreeRell #TG #CMT #NCSU
	 5☆★☆★☆ #CNAtion Leader and #1 source of CNA based comedy! For my comedy be sure to like http://facebook.com/FrankoThePen
	 Don't give up, don't ever give up - Jimmy V Deuteronomy 31:6 ☝️ #ChiefsKingdom #GoSpursGo #ForeverRoyal
	 #DJ in #Chicago. Former Marylander and Alabamian. #GraphicDesigner, #WebDeveloper, Fledgling Board/Card #GameDesigner and aspiring psychopath. #FeelTheBern
	 Georgia Dawgs Denver Broncos #NYY #SFG #NYK #NYR Firefighter Buddhist #2A  @USCCA & @NRA member Libertarian ΜΟΛΟΝ ΛΑΒΕ III% Ideals are peaceful, history is not
	 Driven, motivated, intelligent, and beautiful! #teamsexxy #teamindependent #teamgrindin #teambeautiful #teamiphone #teamleo ♌❤ Need I say more????
	 good vibes☀️ #lifetogether
	 OGN. GWAPGANG. #500 #199Scrilla #TRiPFam Email:GwapLifestyle@gmail.com -Booking/Feats SoundCloud:$trapkovic InstaGram:@Strapkovic_GWAP.LongLiveKiLLAKAM
	 God first. CEO of @_whistleteam #Burgmade ☀️ #PBM #CKES✳️♠️ #UCF18 Can't stop won't stop!
	 #lovelife #safeamerica #Directionerforlife
#imwithher #dreamscometrue #lovetrumpshate #Notmypresident #antihate
	 CAU. Media, Pop Culture & Entertainment Enthusiast. •Seek to be worth knowing, rather than to be well known• #RIPDJFABO #TexasBama IG:DanielPorter SC:D.Porter1
	 Fast~N~Loud Muscle cars R.I.P Kountry keenan and Eric #Broncos #RipCity
	 2014 Ford Mustang 5.0 owner #NoEraPenal #Mexico #Lakers #Pokes #Cowboys #Barca
	 SmoovieLuciano | #WelcomeToNoopyville | R.I.P. Amp, Noopy G, & Ira G | #GFXDesigner | 9/20/14 ♠♪
	 #OvO YungChampagne errting errting. big fan and follower of Drake and his music. @WordOnRd @Drake #Paradise #vft6
	 Official Twitter of the River States Conference / Formerly #KIAC (1916-2016) / http://RiverStatesConference.com / Member of the NAIA / #ReSpeCt
	 now: @NatlGovsAssoc x @NLC | past: @pewstates x @BrownUniversity x @Morehouse |
	 Ja'Corey 20 United States Army | Houston Texans #Bullsonpadre | Spurs #Spursgang SC: A1Armstrong
	 @fought20 @gravesbreanna @savannnaaaa_ @swafford_13 @andrewstamper2 💍💜
	 Lucky & Bad  FC: 3497-1497-2585 http://www.youtube.com/ErasthamusGames 
 
            @HelpImEthan = private account
	 | #TeamHEAT | #RavensNation |
	 Currently in the pursuit of Wealth & Happyness. Artist | Internet Marketeur | #ClashOfClans #CowboysNation | http://ReverbNation.com/BiggUU254 | @BeenTrillmatic
	 | Sagittarius ♐️ | Future ❤️ |
	 Brendan Ritchie | Content Creator For @WeAreDooMClan | #RGS For Life
	 30 | Atlanta Regional Tournament Director @AmericanGolf | Stassi's Mommy | Auburn Tiger WDE | LPGA | Guest Analyst @PGATourLive
	 #SnowGang❄️ |NCCC Basketball | LongLiveMeek🙏🏾|
	 23 | Chicago | Gamer | eSport enthusiastic |  LoL Team Liquid Fan (Formaly Team Curse) | Season 4 Plat | IGN: Baek In Ho | #LiquidBurn #TeamLiquid #eSports
	 Bringing back #thehobby one follower at a time. #Collect with us! We combine Shipping! Buy your #memorabilia #autographed cards here! #TWD #UFC Fan!
	 (D((M))V) #RavensNation
	 Send good vibes, get good vibes L.O.A☀️ Clemson Tigers #RIPCape
	 Football brought us together, friendship keeps us together | Also visit @NASCARFemale @NHLFemalecom @NBAFemalenet @MLBFemalecom @MLSFemale @EPLFemalecom
	 Gamertag - L The Beard L | #XboxSuperfan | #AchievementHunter | Twitch Streamer | Podcast Member @btbgamecast | #SupportSmallerStreams
	 •Event Host •RapSinger •GhostWriter •135mil+ Views #FlyAmerica #TheScribes #FreeTC #SU
	 #blacklivesmatter
	 Business Owner. Graphic Desiigner. Photographer #EaglesAreTrash #BeenHoppedOnTheClevelandBandwagon
	 #TruuSay #TaaeGotDaSaySo
	 #NHL (#LAKings,#Penguins) /#CFL/#NFL(#HTTR)/MLB (#Cubs masochist)/#boxing/#vinyl/#cigar nerd. TWEETS MY OPINION ONLY/RTs NOT (nec.) ENDORSEMENTS
	 The best KL in the world. A Kut Above!!! #MobileKL #SMOOTHSZN
	 Afro-Latino | #BlackLivesMatter Intern | Pro-Black Enthusiast | Libtard | Unapologetic GBM
	 Manny the Ram: Ram Jam podcast, fantasy League commissioner & owner. @Lakers @RamsNFL @Dodgers, @LAKiss_AFL @LAKings @AtlasFC @lafc @starwars
	 Artist | Trenton,New Jersey |Bookings,Features,etc.-kingdiligentmusic@hotmail.com #RipZy #SeekDreams #WelcomeHomeRab #FreeBamVegas
	 #Dawgs #Falcons #Braves #ClinchCountyPanthers #XFiles #TheTruthIsOutThere #TheWalkingDead
	 #BLACKLIVESMATTER #GSU18 #StateNotSouthern
	 The ABA Section of Litigation serves 55,000 members! Follow us on Facebook (https://t.co/120c1Bv7Dp) and Instagram (https://t.co/5VoAPJsqtI).
	 Art collective from Camden, NJ IG:@TheSuperPoorKids email:thesuperpoorkids@gmail.com
	 Husband, Father, Football Coach #MTZFootball #DoYourJob #WinTheDay
	 @TBLightning @TBBuccaneers @FSU_Football ♡
	 CREATE...EASE Suffering...EVOLVE #Filmmaker #Storyteller #Actor #SAG #AFTRA #HumanrightsActivist #Environmentalist ...create without permission
	 Building the #HomeLoan #DreamTeam of Top Producers, Top 40 under 40 #MortgagePro, Top 25 Most Connected, #Mortgage Geek, NMLS 261659; http://www.joinMFS.com
	 Ms. Twitaholic ❤️ IG: @Savvy_Princess #BenzMafia #Aubtourage #MambaArmy #BritneyArmy
------------------------------------------------------------------
-------------------cluster----- 2 of 30--------------
------------------------------------------------------------------
	 YouTube and Twitch nerd.
	 Part Time Beer, Music, and Film Snob. Full Time College Bum. Dont Be A Cunt. Snapchat/IG: MikeAM32
	 Cricket Commentator & Anchor with @SuperSportTV @CPL @IPL etc. 13 years of First Class cricket in Aus, Eng & South Africa. 
           Based in Los Angeles.
	 Forbes Top 20 Women On Twitter | StatSocial Top-100 Social Media Influencers | Helping Brands on Social + Twitter Party Host #Persicoper #DonnaMarieScopes
	 Dyslexic, comedian, singer-songwriter, 2 amazing kids. 1hr special on Hulu and have been on VH1, Comedy Central, TruTV & Netflix. Host of Perfect 10 podcast.
	 screenwriter | Most recently: #The33, starring Antonio Banderas and Juliette Binoche. Next: The Long Road Home.
	 Now at @cnnmoney
	 santa's comin tonight tonight
	 Mornings 6a-9a on @Q923Waterloo! Tweets are for entertainment purposes only || IG: theslatershow || SC: slatenite
	 The online voice of the Columbus Symphony, led by Music Director Rossen Milanov. Social media monitored daily.
	 I make videos. http://youtube.com/brandenscottstewart
	 Daily film music news by http://FilmMusicSite.com, the largest online film music resource covering movie, video game, musical and television soundtracks.
	 i play cod occasionally ;), also play a lot of destiny,check out my twitch channel http://twitch.tv/alpha_tg
	 I work seven days out of the week, go to university n never have time for video games anymore. They/them.
	 CLE artist & host of Erie Effusion 80's Retro Radio show Sundays 6-8 pm on WRUW 91.1FM or http://WRUW.org.
	 The evolved dating & relationship podcast, w/ your hosts @dantenero @maramarek and @harryterjanian Ripp Patrice Oneal
	 This is where I talk about video games [INFJ] ♂
	 Morning radio host on K104--Weekdays from 6-10 AM. Listen live http://k104online.com. @Woodmanstudio @K1047
	 Born in 88, gamer since 92... Favorite games are Borderlands & Call of Duty. Moderator for @GirlGlitcher https://www.youtube.com/c/glitchingqueen
	 IG:fluffyflykid
Vine:fluffyflykid
Youtube:https://www.youtube.com/channel/UCOZveLDuJ2T1yfwZL3o2uKA
	 Writer as an addiction. TV Producer. Connect gang is back ching ching look at me kickin'em with a brand new track ching ching
	 Live Tues.-Fri. 10 a.m. to 12 p.m. on @MSGNetworks & @WGR550. Hosts @AndrewPeters716, @craigrivet52 & special guests on @BuffaloSabres, hockey news & analysis.
	 The Valley's Hit Music Station! @ElvisDuran @RyanSeacrest & @jackspade316
	 Highlighting sports and the athletes in Southern Nevada from youth through adult. Mondays 6-7pm. Live http://WWDBCorp.com and YouTube @SNSportsNews
	 Streamer - Entertainer - Competitive gamer for @Teamallegiance http://Twitch.tv/Lassiz - Sponsored by: @Battleriff, and @Loneriderbeer
	 Morning Meteorologist for CBS46 in Atlanta and host of 'Atlanta Plugged In' (airs 12:30-1PM). Weather geek, foodie, wife, & mommy to 2 toddlers (age 3&4)
	 100 mil video views! Porkchop 'n Flatscreen (#PCFS), Chubby Mermaid  Illustrator, Animator, Musician, Storyteller. http://youtube.com/xykes http://emezie.com
	 I FOLLOW BACK so plz hit the botton HOUSTON TX all day #WILDHEART superduperkyle (GO GET DOCTOR ON ITUNES @joshleviworld) (http://youtu.be/Kh1c54BrTqM) go watch
	 We follow back all fans! #1 For Today's Best Variety and home of @murphysamanjodi in the morning. Celebrity Gossip. Contests. Giveaways. Family News.
	 Header pic from my iPhone 5s from my afternoon walk in St Anthony MN Proud supporter of Nora Roberts and @HallmarkChannel Go #Hearties
	 https://t.co/EMBQIxLNUz of https://t.co/XAPn5grxPO, KUTT 99.5, News Channel Nebraska, 93.7 The Ticket, DJ, host of the @SpillSportsShow. You can often find me in a Hawaiian shirt.
	 Emmy Award Winning: AM Anchor & TV Host #TheNine & #LetItRip WKND -Fox 2 News. I Tweet Life #BTS in #DETROIT TV *Never a Dull Moment*!! #SNAPCHAT:👻MeOnSnapTV
	 Titanfall 2 Competitive Player. ImpuLse Gaming. 
https://www.youtube.com/ThatGuyOptimize
https://www.twitch.tv/thatguyoptimize
	 #Actress #Writer #Producer Former #Host of #NickJr. & #RadioDisney #VO http://www.hillaryhawkins.com
	 Host of The Spot Boston based webshow speaking on social issues and social change. 

Website: http://TMTV.World
	 radio/TV dudes, podcasts, Rob on WXYZ Action News at 10 on TV20
	 I co-host Graphic Content at @Hyper_RPG. I'm a partnered Twitch streamer, comic enthusiast and a pretty serious roleplayer
Inquiries: bronzegirlgaming@gmail.com
	 lawyer, actor, fit model, 6 minute 6 pack creator, vegan 🌿, host & producer for @afterbuzztv & @bhlonline http://imdb.me/shakasmith 🇯🇲🇹🇹
	 Guided Expeditions into Sexual Consciousness http://www.facebook.com/theerinelectra https://www.youtube.com/channel/UC9-nw2wuoxrShbRX36sLgxw
	 drunk toddler...uhh my ubers here | watch my videos!! https://m.youtube.com/channel/UCIhklytTKsahD9RMwzmFsxw
	 My Names Nahun, Or Excelate! I make COD and GTA V Videos • Player For TeaM ReDaX
	 A conservative podcast focused on connecting grassroots conservative Republicans.  Hosted by Lynn Sebourn
	 Scripted Programming @Fullscreen. Producer @OutfieldMovie! Co-Producer @CampTakota. Lover of indie movies, corgis and live comedy. Views are mine.
	 We screen current, relevant & award-winning documentaries in the Spring & Fall, at historic Theatre Three, in Pt. Jeff, & the Long Island Museum,Stony Brook.
	 Just another dude who plays the hardest games on the hardest difficulties live for your viewing pleasure on YouTube!
	 Politics of the United States for the People of the United States SiriusXM Channel 124.  Retweets are not agreement or endorsement.
	 Barista ☕ & Live Streamer on TwitchTV | Email: TonicaTheDK@gmail.com
	 Youtube: https://www.youtube.com/user/DmanUnt2014 
Business Inquiries: DmanGamingBusiness@gmail.com
	 Philly/ LV, Film/Music/Politics/Faith/Food. write for @CinapseNews and co-host @cinepunx and lackey for @TIHCFest Pastor's Husband, I don't follow back ever
	 Reporter @KGWNews 4&7pm • YouTuber • host on @987TheBull & the Station Break Podcast • Lover of sports, social, tech, travel, sarcasm & puns Snapchat: cassidyqb
------------------------------------------------------------------
-------------------cluster----- 3 of 30--------------
------------------------------------------------------------------
	 Class of '14 Success is the only option. Philippians 4:13. LV✈️NJ
	 Sometimes a story has no end... (Lauren/6)
	 Love looks not with the eyes, but with the mind, And therefore is winged Cupid painted blind - William Shakespeare. Dana♡
	 8123 • pure in heart, poor in spirit • Ⓥ
	 20 something wandering in the void. I need to know I can still make explosions. Trying to steer clear of the mean reds. *Always* measure your life with love.
	 My Personality is Me, and My Attitude Depends on You
	 As long as we believe, anything is possible✨
	 A lion doesn't concern himself with the opinion of a sheep
	 slight attitude problem. #fuckitgang curl pattern of the fucking charts.
	 ♥Don't wanna sleep cause we're dreaming out loud♥
	 We're all mad here..
	 Once I had a high score of 5 million on Temple Run/ Lemon/ WWJD?
	 ♡ It is what it is  🇵🇷🇩🇴🇮🇹
	 University of Alabama ΔΔΔ   we'll burn that bridge when we get to it
	 Tuna no crust... life's short make the most of it. Jessica Benningfield❤️
	 Don't be surprised if the world hates you - 1 John 3:13
	 Claiming election is rigged is dangerous!  Hope we still have a country Nov 9th
	 A stone age man forced into this high tech bewildering world. In a quest for the fire of creativity that gaming has brought to my life. https://t.co/aWAVoyT6xJ
	 never half-ass two things; whole-ass one thing
	 You and I are not separate. It's just an illusion wrought by the magical lens of perception.
	 lookin for revengeeee
	 Those shoulder pads are really boss man
	 if you're born poor its not your fault. if you die poor, it is--- soot
	 you are now about to witness the strength of street knowledge.

let's go caps. let's go wings.
	 "Nature is a language, can't you read?"
	 What once was, will never be
	 Just a random goofy guy wanting to create, learn new things and meet new people.
	 The inability to think correctly is detrimental to freedom.
Musician, Logician & Researcher
	 There is some good in this world, and it's worth fighting for.
	 live for the nights you can't remember, with the people you won't forget
	 you miss 100% of the shots you dont take , SOMEWHERE YOU NOT
	 No room for fear, Full of faith and Coffee
	 The people's champ must be everything the people can't be.

Snapchat: Cainathan67
	 Italian / Insta: mike_giorgianni / Train Insane or Remain the Same
	 be the kind of person your dog thinks you are
	 Let bygones be bygones. Resentment gets old.
	 ⚜ What's understood, don't have to be explained !💯💯💯
	 Sometimes you have to loose yourself before finding The right path.
	 you're ripped at every edge but you're a masterpiece
	 || What the mind can't remember, the heart will never forget ||
	 | sc: aimeeo_014 | red demon soccer #14 | forgetting what lies behind but straining forward to what lies ahead -Philippians 3:13 |
	 We are all just prisoners here, of our own device. CBC❤️ http://Instagram.com/haley_duckett
	 It don't matter. None'a 'dis matters. -Carl Brutananadilewski
	 can't stop won't stop; queen ; style
	 Telling dirty jokes, eating dirty rice... what else is there?
	 Art teaches nothing, except the significance of life. -Henry Miller #autodidact #bibliophile #insomniac #pitbullmama & Volunteer Coordinator for @NashvilleLit
	 If you never did, you should. These things are fun and fun is good.
	 You won't believe what happened click here
	 a good friend is like money in the bank. But never the reverse //sc: acpavone
	 They're pissed off - Banny Roo. I know useless amounts about film.
------------------------------------------------------------------
-------------------cluster----- 4 of 30--------------
------------------------------------------------------------------
	 wild at heart
	 Speaking as a child of the 90's
	 sdohs
	 not-so sensitive cancer
	 puta linda
	 jake
	 phone home, someone
	 lesbehonest
	 Cool guy on the streets, meme master in the sheets.
	 116. Unashamed Believer. Chilean. 22.
	 New to this. Full time hideous
	 Blessed
	 not crazy. #DezCaughtit #SFAalumna
	 Los Angeles
	 tweeting into a void
	 Dreamville
	 self made.
	 King of crindge faces.
	 Highly annoying
	 old soul, young spirit
	 21
	 alright
	 What's next?
	 New Hampshire ✈️ Florida
	 Senior at Bourbon.
	 €REATIVE MINDED INDIVIDUAL
	 mind of mine
	 woof
	 chandler
	 in between inspired and uninspired
	 what lil shawty say?
	 biochemical sentient lifeform
	 Performance @automattic
	 Seceding from whiteness.
	 Papi... that's uhhh daddy right?
	 Cracked a good joke once.
	 all things wristwatch.
	 soul shaking mind blowing conversation
	 Father First.
	 splash
	 emotionless at times.
	 based boy. wave child. nigerian. utk. rip mike.
	 the chosen one
	 dog mommy
	 Lord of Winterfell
	 floating...
	 chill out
	 Salve Regina Nursing
	 sad human bean
	 savage attitude with a heart of gold
------------------------------------------------------------------
-------------------cluster----- 5 of 30--------------
------------------------------------------------------------------
	 I drink coffee, dream of mountains, make music, love Jesus, and enjoy life. Hufflepuff, apparently.
	 I really like Jesus, The Boston Red Sox, sweet potato fries, @thedaveydave, nail polish, my puppies, and UT football. I don't like clowns or the Yankees.
	 I make costumes! SO of @fruitdogmelanie business: @quescostumes vent: @damagedmaw
	 I'm pretty bad at everything I do || ❤️ @Treekii's biggest fan ❤️
	 City or desert, I like cars, good food and adventure. I miss the Shanghainese chimpanzee pal of mine in the photo above. Circle me on Google+ as well!
	 Brad Engler - contributor @ http://www.crashburnalley.com - MiLB/Philly sports fan. Songwriter- Buy my music on iTunes or Amazon. I'm good at singing. Really.
	 19. Vocalist/Guitarist/Songwriter for @FiveStarSecret. Fluffy animals and good tunes make me happy.
	 opinionated | cat lover | opinionated about cats | opinionated about opinions
	 Loving Life, The Walking Dead, Selling Younique, but most of all Norman Reedus @wwwbigbaldhead http://bigbaldhead.com
Visit & Shop my Younique page!!
	 I'm Wrestling  Fan/Comic Books Fan/Rock&Metal Fan/Tim  Burton's Fan/Horror  movies #Oi4k
	 26. I like coffee, wine, books, Supernatural and Lord of the Rings.
	 I stay indoors and eat far too much pizza.
~Anime~Games~Sci-fi~Comics~Art~
Always looking for interesting friends. :)
	 I like to Puckin Farty!!! life's a garden... dig it! love YOUR teams (Bucs, Steelers, Pens & Panthers) screw the rest!
	 I love GOD, my kids, music and life! I am a writer for http://www.centerstagemag.com  and love everyone I meet :)
	 Just a friendly wolf from NH who loves punk rock, collecting records and pizza! AD @Punkwolf85AD
	 All bout Facts.. love the Knicks, Yankees, Panthers. Watch wrestling, enjoy madden and love the lovey depressing rap.
	 A Late Night Favorite For Delicious #Pizza, Subs, Wings, Hoagies, Calzones & More In #Buffalo Call 716-877-7747 (Newsletter Signup http://bit.ly/1UZiEm4 )
	 I love writing for kids, eating Krispy Kreme doughnuts, playing guitar, and being a mom.
	 I love sports, mostly #MLB. @IBWAA member. #Mets & #NYGiants fan bc I enjoy pain. Editor/sportswriter for @FanDuel. Check out my ebook: http://buff.ly/1W7oMgD
	 gracias a dios...... I help Pro's who throw punches,spirals & shoot orange balls save money SC: Pollito3400 IG: Gr3gNice #nba #Nfl #mlb #boxing
	 Likes: music (especially @joshritter and @punchbrothers), YA/SFF/history, writing, yoga, wonderful people, and tea.  Don't get married without me.
	 Meteorologist Vanessa Richards. See me Sunday-Thursday mornings on TWC News. I love weather, my fur children, and husband fellow meteorologist Matt Stevens.
	 Addicted to video games and hanging out with the kiddos. Probably out hunting Pokemon or reading a book...I'm kind of boring. :-)
	 I write, edit, and draw. I enjoy #sense8, #Daredevil, #DanRad, #Sherlock & #Husbands. I demand full civil rights. I vote.♡
	 I love lamp.
	 obsessed with sunsets, coffee & my baby boy, Kye ~ @_josetorres14 ❤️ Northwest Vista
	 Sup mush, I'm a dude that farts out cartoons and retweets to many things!!
	 Parkour and Mix Martial Arts are my very life here. I'm a pretty lax guy that enjoys hanging out with family and friends. Follow and enjoy m8s!
	 ΦΣΣ; Joe Kelly enthusiast; corn dogs are pretty awesome; I play with E. Coli for fun; i'm probably at panera; Zach Boychuk follows me on twitter
	 I tweet a lot about traveling, pop culture, and food.  If that's the sort of thing you are into.
	 Yes, I root for the Cincinnati Reds, Detroit Lions, and St. Louis Blues. No, that doesn't make a lot of sense.
	 I'm from FL. I love the New York Mets Dallas Cowboys and the NY Rangers Love to workout and read the bible.
	 black haired female likes waffles and news II umd '20
	 I like sorting socks and watching paint dry on a Sunday afternoon. I am also a template texter. Vamos!
	 My interests: People at Work #IOPsych, #analytics, #AI, #rstats, the measurement of human abilities #psychometrics, and #beer. Oh, and  world peace.
	 vegan dreamer, crossfit obsessed & I try to do handstands everywhere & anywhere
	 #SchmittyTheWeatherDog. I love fashion, weather and visiting schools to get kids excited about science & weather. #STEMStar
	 I'm a mom of two who loves the Packers. Tampa via Milwaukee. I'm not superstitious, but I'm a little stitious. Engaged to @StainlessWizard.
	 I like pizza, running, and eating pizza after running. Pls unfollow if you hate Celine Dion. / snapchat: mranalletta
	 nail stylist, motography, origami owl designer. love my Jeep Wrangler hard rockfollow my instagram koolpx98
	 I listen to music and spend my days on YouTube instead of doing homework. MHS to EMU. mongerCORP. Monster Truck.
	 I make films at @1UPGG. Creator of Rebirth, Rivals, Faith, Against All Odds, & Roads. | D2E2#11374 | Supported by @_mandarapp | Damian@1UP.studio
	 I'm a fan of Connor Higgins, iced coffee and The Maine.
	 I used to play wood block and triangle for The X-Pensive Winos.
	 Stitch, Im good at very few things and a master at nothing - Palm trees make me happy - 1/4 of @PaintedWest ••/•/• https://itun.es/us/PEYX6 SC- Jesse_boyle15
	 Daddy, husband, loves camping, NASCAR, and beer.
	 Likes: Wife, Family, Cyclones, Bulls, White Sox, Golf, Beer, Pizza and Cheeseburgers Dislikes: Vegetables and rude people
	 Hundredaire, eccentric, malevolent. I make videos for the interwebs and such. I also like bacon and small puppies. Lulz
	 I like food
	 Loves: running, cycling, food, coffee, beer, SQL Server, books, punk rock, tattoos, the woods, and adventures. I was not meant to stand still.
------------------------------------------------------------------
-------------------cluster----- 6 of 30--------------
------------------------------------------------------------------
	 20. Welcome to the Asylum of the Lone Wolf. Enter and you shall see. This is just the beginning.
	 Be the energy you want to attract. #GeminiWoman
	 Carve your name on people's hearts not marble.
	 Don't Tread On Me #MolonLabe #2A
	 Pour yourself a drink, put on some lipstick, and pull yourself together. - Elizabeth Taylor
	 Make the most of what you have.
	 how you gonna win if you ain't right within ❤ 040316
	 Do what makes you happy-me
	 So you just gunna bring me a birthday gift on my birthday to my birthday party on my birthday with a birthday gift.
	 Stop setting yourself on fire for someone who stays to watch you burn|Gym rat to Planet Fitness
	 have courage and be kind.
	 good opinion haver.
	 Keep your paws off my manga Steve
	 Ehhh that's bad bitch to you
	 .Live & Maintain. 17
	 | if you obey all of the rules, you will never have fun, so break them | joseph raul herrera |
	 fight me
	 Filipino Editor & Graphic Designer  Always Be Yourself & Never Somebody Else. Be free  Stay free
	 from State Farm. Don't judge me if you follow me.
	 please sleep responsibly #COYS
	 it's a beautiful day, don't fuck it up. aspiring entertainment and pop culture journalist.
	 23. The less you care, the happier you'll be.
	 Always keep one foot in the past. Your head in the present. And your eyes to the future. ~John Smith     sc| philpetrina21
	 Rise #RaiderNation, Rise! The autumn wind is coming! THERE IS ONLY ONE NATION!
	 Fit it and Hit it
	 fuck you want ?


supermax collision
	 Anything that has power over you is teaching you how to take your power back.
	 Rest Easy Russ. ODU #blacklivesmatter
	 Never settle for shitty coffee, shitty friends or shitty men.
	 Getting fatter by the minute
	 Film maker, Hockey player, and lover of music.   "Don't start a fire if you aren't willing to stomp it out"
	 Be your own happiness
	 The way is not the way. I understand the fury in your words, but not your words.
	 starve the ego, feed the soul ~ 🌞 @karly_shelton
	 just fuck me up fam. parody account
	 don't hurt yourself. #gsu20 #statenotsouthern
	 love yourself before anyone else
	 be fearless in the pursuit that sets your soul on fire // 18 //
	 shaq aka juice nokobe please say the nokobe
	 Just doing my thing. Trying to keep things simple, and make the most of everything
	 don't lurk
	 it's 2016, be free
	 Gotta keep livin. L-I-V-I-N 
#wildstyle #Boomer
	 rowlett hs / keep it sassy
	 Entertain my faith. //don't fall in love with the moment and think you're in love with the girl//
	 theatre. design. fitness. repeat.
	 You Don't Want ZERO Problems Big Fella!
	 have courage and be kind. @lt_baby24 ❤️✨
	 Feed the focus & starve the distractions #twentySixteen
	 Florida Gator. Business Analyst and Project Manager (PMP). Trust your own instincts.
------------------------------------------------------------------
-------------------cluster----- 7 of 30--------------
------------------------------------------------------------------
	 ambitious.21.student
	 8/30/13 - Philippians 1:21 ..
	 Philippines 4:13. #MorganStateU ♔
	 Maryvale '16|sc Hayley.beddard
	 worth a Hy dollar • Murray state 2020
	 | Woods '20 | Owls Cheerleading | ΑΧΩ |
	 UK 19' Check out my GoFundMe. @allie_horton12
	 22 and boomin   Armstrong State Alum IG:dshaquille_
	 74 days without a disintegration. Still not over Macho Grande. Let's go #Hashtagging.
	 Former VAHS Student. | 18 | UWM
	 $$$ | TMHS VARSITY #21 ⚾️
	 KSU '20 ; Brielle C. Oliver ; whatever I do, I'll be the best at it
	 wrhs '18
	 happyhappyhappy | THS 17
	 EAHS '17 ♌️
	 21 years young. Only speak facts.//Stylish// CollegeBoundBlackMale
	 Pittsburg State 2020
	 18•animal lover•Bobcat Ice babe❄️🐾 #TXST20
	 Riley Rebecca | HBU '20 |
	 my personality in 140 characters or less | class of '16
	 19. College Girl. | PSALM 46:5 |
	 GMU 👽
	 through with my miserable youth ❁☼➵ sen '15 | tcnj '19 | ΣΚ
	 6'4, #TXSU19 | MovingInSilence
	 17| Looks White But is Really Mixed (Mexican) | Temple Varsity Baseball #22 | sc:phinkle23 #TXST20
	 19 ✌ | Pilot ✈
	 18 . Employed . #MSMU19. Putas, putas everywhere.
	 20 looking like I'm 35 but act 12
	 17. SC: Keepitbluee_yhu IG || Keepitbluee.yhu Ndy❤️Ky #TrackNation
	 abby • 19 • ♉️ • my boyfriend is lit
	 18|SoCal|Coffee|Werk|☯
	 Monster's U '19 | for here or go?
	 17 | SC: Charlesw33 | TTU '20 | Never forget, It could all be worse ✌️
	 NEVER SATISFIED #JSU19 IG: olasthegreat |Future ESPN Analyst| FayCo, Ga raised me #blessed
	 sdsu '19 ⭐️ comp sci geek
	 don't worry be happy | bhs '18 | insta: allysonlazarre_
	 17 years of professional wrestling like nothing else!
	 Mercy Radiologic Technology | MSU '18 ❁❈❂❁
	 22/Sagittarius Mermaid at UCSB
	 20yrs. ♁
	 Headed towards greatness. #UNT19
	 A nineteen year old with lower back pain ⚡️⚡️
	 softball || 7.18.16
	 #DallasCowboys 10-1 #UH 19 🐾🐾 ✭
	 |•NRHS Cheerleader•| C/O 2016
	 Just another young black male trying to be successful |YouthDistinction | #NewLevels #PV20
	 #SHSU17 | IG: @chloeetaughtyou | Romans 8:31 | Bookworm| ❤️|
	 Thomas Jefferson riding a grizzly bear freestyle with dueling machine guns drinking PBR out of a beer helmet. The Ohio State University Class of '17.
	 Cuban ~ 22
	 Sophomore. sc: will.doolin3
------------------------------------------------------------------
-------------------cluster----- 8 of 30--------------
------------------------------------------------------------------
	 Chairman of The Democratic Coalition; formerly Chair of Keep America Great PAC, National Finance Chair of Draft Biden and LI Campaign Chair for President Obama
	 The tree of liberty must be refreshed from time to time with the blood of patriots and tyrants~Thomas Jefferson
	 Homophobia is 유GAY웃! #funny #SPOILED #rude #NICE #friendly
	 Free Thinker | #Buddha | #MuayThai 4 Life | #RealEstate | Active Life Enthusiast | #Entrepreneur | Motivator | Love & Compassion!
	 Anthropologist, mostly Bolivia | on St Louis: @slsproject | on fossil fuel politics: @energy_politics
	 American Family Agent since 1996.
	 Fighting injustice and destroying demonocracy. 
Nicknames include: Libby, Commie, etc...
	 Liberal - Feminist - pro-choice -pro LGBTQ
Petty and shady af.
Just want people to stop being such pieces of sh!t
	 Sarcastic Conservative. US Army Vet. Fan of Packers, Brewers, Badgers, the U of Miami, God, my wife. Not necessarily in that order. Oh yeah...#NeverHillary
	 Love the sense of history, community and forward movement in 'nooga! Former chair of SLEEP in FX, VA.
	 Transportation planner, advocate of walk/bike/transit, loiterer and jaywalker, D7 resident, wannabe Nederlander. ^opinions mine^
	 BoccaPura™Purifying the Planet 1 spray @ a time. Support OBAMA Human Rights, Animal Rights Live Eco-friendly #Hillary2016 @SenWarren We are ALL One!! PEACE
	 Conservative, US Army Veteran. Worried for my children and grandchildren living in this post constitution period. They will fight the battle the liberals start.
	 Resisting escalation of unpunished horribles by Crisis Profiteers. Abusers of Privilege. Bribers. Liars. Thieves. https://t.co/y9hwlpPPg7
	 Mom & Dad both US Coast Guard World War II Veterans Proud man-made global warming denier Member of the vast right wing conspiracy Proud deplorable
	 Engineer/project manager with a passion for travel. Advocate for STEM & women. Love the Wisconsin Badgers, Society of Women Engineers (@SWE_President) & Theta!
	 PROGRESSIVE Independent; RN LCSW; No-GMOs; Election Integrity. PEACE; Social Justice; Human & Animal Rights; ANTI-NSA Surveillance. *NO LISTS!*
	 Chapter Services Specialist at @alphasigmatau. Born to raise hell. Feisty. Feminist. Free Spirit. AΣT.
	 Louisville native, forever with her. Fmr: @AlisonForKY, @HillaryForIA, @vademocrats
	 Queer guy with a straight eye. Jersey Native roaming around the D[M]V in a Camaro blasting @4everbrandy #TransBlackLivesMatter
	 Fighter of & advocate for kidney disease, lover of life, mashed potatoes, & dessert. ♥ Shine your light while you got one ♥ #AreYouMyType? #ShareYourSpare
	 Advocate, booster and supporter of the common good! Senior Advisor @UnitedWay Former Pres/CEO @unitedwaydaneco
	 Physician-scientist. Passionate about helping #patients through #telemedicine. Geography should not dictate quality of care. Neurologist/Epileptologist.
	 Make America Gay Again
	 Retired Army living the dream in
  Kentucky  #bluegrassbanjoplayer  #RomanCatholic  #usarmy #BBN #IBEW #GoDucks
	 Award Winning Digital Safety & Responsibility Events. Creators of Digital Consciousness™ via Public and Permanent™. Nonprofit Organization.
	 Support MilitaryCharities#SOV#SOT#PTS #Mission22, #Operation300 #ISRAEL, Christian, Conservative, YOGA ~U.S.Masters Swimming~ #SOFREP #ΜολονΛαβε #tcot
	 Veteran. One all-around kick-ass dude. Kentucky boy in Texas.
	 Educator, Activist, Advocate
	 RAN defends forests, communities & climate through non-violent direct action, organizing & education.
	 #ProudAfricanAmerican, #Feminist #PoliticalJunkie, #LGBTAlly & #ProudLiberal. ❤️History, Writing, #SamCooke & #TheBeatles. University of Denver alum #ImwithHer
	 do the right thing, lead by example and remember to look around and say WTF! husband, father, USAF vet, SoCal native, Boise fan and CAPS LOCK will happen...
	 Veteran Local,State & Fed Lobbyist. Expert in Trade Association Advocacy. White House Alumn. USC MPA ✌Loyola Cub 😼. Author.Speaker #entrepreneur #advocacy #RCG
	 Dark roast coffee and good vibes supporter. #TempleMade2014.
	 Libertarian. Retired software engineer. ex-Signal Corps. Life member @ARRL, @NRA.
	 The Patriots and ASOIAF are my life. 

Certified Captain America trash. 

Scientist, Nerd, Mommy.
	 #Raleigh, NC lawyer. Devoted Tar Heel. Loves: Zumba, makeup, and loudly singing twangy songs. Hates: The #opioid epidemic.
	 2017 Virginia Lieutenant Governor Candidate #FairfaxForLG 2013 Virginia Attorney General Primary Candidate 48%+ of Vote & Washington Post Endorsement
	 A NEW Party Representing the Working Middle Class using Common Sense & Innovation. Read. Rally. Tweet. Believe. Talk. Fav. Engage. STEP UP...or not.
	 Labour Left. CLP officer & 2015 agent. patient advocate for ppl with severe asthma promoting patients as equal partners in policy & research
	 Indica strained ocean conservationist, writer & fool. #OregonCoast #PeaceAndLove #OceanHealth #Indica
	 From the jailhouse to Morehouse to the White House! Juvenile Justice Ambassador @Antirecidivism • Columnist @Jjienews #50Mil™ • Pitre@AfricanInAmerica.org
	 Lesbian. Big-heart. Emotional poet.  Awakening sensitive.  Love animals, children, people, nature, and music. Known to attempt left turns on red.
	 Christian,conservative,Pro Life, Pro Israel, pro 2nd amendment, JESUS IS COMING SOON, ARE YOU READY?
	 Queer activist. DNC LGBT Advisory Board. MBA. Lover of wine & beaches, Buckeye football & euchre. #WeAreLEE
	 Right Wing Conspirator, Bitter Clinger   Copy/Speechwriter,Tennis...er...player #UPPUSA #Vet #TeaParty
	 Working to improve our democracy & protect the fundamental right of all Americans to participate in the political process.

media@campaignlegalcenter.org
	 An activist fighting to protect people and the planet from the greed of billionaires and corporations.
	 Co-conspirator of La Maison du Rouge. Empowering Women, Shattering Taboos, and Reconstructing Egos.
	 REPS all Industries - Represent, Educate, Promote, & Supply to Make America Safe Again
------------------------------------------------------------------
-------------------cluster----- 9 of 30--------------
------------------------------------------------------------------
	 Coffee and robots consume my life. @team3184 alumni // UWRF // Pre-Law, Political Science, and International Studies. Feminist with a blog and a cat.
	 The official Twitter page of The Lakewood Scoop (TLS). Also on Facebook & Instagram.
	 tommy chong retweeted my photo
	 WTAMU 19' Constant sports tweets. everyday ordinary people do extraordinary things. I hate losing more than i love winning. #teamTexas2014 #teamUSA
	 Neuroscientist at Saint Louis University. Tweets typically about science, with forays into Bicycling, banjos!, India Pale Ales, baseball, politics, and food.
	 Joyfully married, living in Hollywood, CA. I write and design stuff for the enjoyment of others. I block accounts that tag me with links to author services.
	 Acting. Laughing. Breaking the rules. ✨ Instagram: http://Instagram.com/ashleysharpe
	 26. Socal. All the NSFW TMI shit Facebook doesn't get to see. Also cats. Real thoughts. English/日本語
	 I do comms for @Verizon in #DC, but I tweet for myself. (Nu)Whovian & Bokononist. [Boilerplate disclaimer language.]
	 I tweet about bad jokes, GIFs, fishing, weather, sports and video games. I also use caps lock a lot.
	 fuck private tweets; Solo but never A̸l̸o̸n̸e̸; I ᴅᴏ ᴡʜᴀᴛ ɪ ᴡᴀɴᴛ ᴡɪᴛʜ ɴᴏ ғᴜᴄᴋs ɢɪᴠᴇɴ. Virgo♍️ by day, Pisces ♋️by night. #lunarium
	 PhD. Religion, Science Fiction, Technology, Globalization. My Twitter feed is a an eclectic collision of my nerd/geek interests, politics, and academia.
	 37, Gay, geek, muscle man in training. 18+ only please, sometimes I RT NSFW.
	 Senior Game Designer @netherrealm. All my tweets represent me and not WB or NetherRealm. Standard disclaimer. Whiskey, Games, Steelers, Cubs, Metal = Like
	 Gamer, unapologetic asshole, swear like a sailor. I probably don't like you. Romaxton#1785 @HowToPriest ❤️
	 4 cosplaying sisters and their tweets. we live tweet at cons ✨ #sistersenshi #outersenshi #sailormoon #cosplay ✨ find us on instagram @sistersenshi
	 24 yr old @combatzone pro wrestling royalty. I say funny, pompous, witty, and cute things on days that end in Y.
	 Listen up, fives. A ten is tweeting.
	 #BBN #GoPackGo #KnicksTape Ig: boogiebright RT's are not endorsements
	 15 | ROBLOX Developer and Graphics Designer. Make sure you guys follow https://twitter.com/TheCrustRBX !
	 I am your Onee-Chan in this twitter page so be respectful baka!
	 Social Media Editor at @Refinery29. Previously @thebolditalic.   I'm mostly here for the creepy guys.
	 Follow Me on Twitter You're Follow Would Be Amazing.
	 Hi, I try to write code but sometimes I write tweets. Idk, it happens
	 Hello... is it my tweets you're looking for? I will not spoil Star Wars for you.
	 introvert, allergic, @themileus
	 The official Twitter page for the Clemster. DOB 7-24-94/ Class of 2012
	 Investment Grade tweets. #MSU
	 The official Twitter for my blog, plus I live-tweet a book every Sunday at noon CST. Patreon at: https://www.patreon.com/AlexPenname
	 Comedian, novelist, DJ, actor, smartypants. Opinions stated here are not necessarily mine because I don't know what I'm talking about. Trolls get blocked.
	 Deputy Inspector Tommy Ng, Commanding Officer. The official Twitter of the 5th Precinct. User policy: http://bit.ly/gGmduQ
	 Just a Cosplayer, who likes to vlog her con experiences!!  ((Header by Cerulean Photography Profile by Happy Pause Photography))
	 ^0^ Me ^0^  Team #TBATs Team #PhlEd One of the #WhitesAgainstTrump All tweets=my own
	 Bits and pieces about the series This is Not a Conspiracy and Everything is a Remix. For infrequent email updates: http://bit.ly/1FdoRIg
	 Writer, editor, reformed and recovering broadcaster. I still work in fitness on the side. I tweet about stupid things and sports.  #Hokies #Caps #DCSports
	 Microlocks & Keychain | eBay & Poshmark Follow my main account @KushCupcakes
	 NASA trained Internaut. From Hell's heart, I tweet at thee.
	 Student. Navy Vet. Occasionally posts ranty Fanposts on Raw Charge. ⚡️Fan
	 Follow & tweet about #HighSpeedRail, #Infrastructure, #Photography, #Cities, #UrbanDevelopment,#AdventureTravel; tweets are my own
	 profile pic: @MelissaBenoist; header: @ashleysinclair0
	 Moptwo is Social Media with substance. Post, organize and share links from the Web and follow other user pages! Moptwo: publish your world. Sign up today!
	 Official twitter account of LTPD Records recording artist TH3 SLK| owner of DLIR|Co owner of Espri Music Program. Th3slk@gmail.com| Features/Booking
	 i wanna fuck nozomi | matching with @Percy_Pierrot | all bad tweets made by @redjujufish
	 Twitter is dumb. bphs tho
	 Brand Strategy @ Twitter | I Love Everybody... and quiche... and dad jokes.
	 (ADULT CONTENT. HIGH-FREQUENCY TWEETS.) Anything you've heard about me is probably true. 

3DS Friend Code: 4785-8487-4250
	 Justin Bieber and Emblem3 they are my purpose
	 I tweet about things I may or may not be obsessed with and use hashtags and bad language unnecessarily. Every tweet is an adventure and these are mine.
	 I tweet a lot about Community, Star Wars, Doctor Who, The 100, Teachers, Agents of Shield, Arrow, and The Flash.
	 Th official twitter feed of conductor Alan Gilbert. If a tweet is signed AG, it's from Alan. Unsigned tweets are from his team.
------------------------------------------------------------------
-------------------cluster----- 10 of 30--------------
------------------------------------------------------------------
	 | Avid Gamer | Competitive @Halo Fan | | The ^PW on the @readyuplive Twitter | |       @rul_mako Company Leader        | |   Only wear @astrogaming            |
	 NY|23 http://God.Family.Ministry
SC: j.v03 
IG: Stoopkidd__
Romans 8:28
RIP ✨Janeesa Lynn✨ 

                          D U N L A P
	 libra. plump & pretty. ✨IG:@pieces_of_mee #UNCG19                                                                Snapchat  | shawnna_nicole
	 Snap: jmill_30 | Insta: jmill103097                    Future Iowa Hawkeye
	 I'd rather be in Vegas.                             Come on you Spurs.
	 YouTuber, Pug owner, Pizza lover ❤️!                       Business inquiries: steph.matto@gmail.com
	 I talk too much... But you should listen.                               #TwoWay #HiMelvin MakeTheTrapGreatAgain #GuccisKid
	 22/ she/her/they                        Dumb bird.  Makes stuff sometimes.               My business-only twitter is: @cffcostumes
	 There's something to be said about keeping some kind of mystery in a world that feeds on exposition.                                  
    **Insta/Snap: @WanLuv
	 The voice of NGCW!                                            CEO of Tsuyo Wrestling and owner of the Tsuyo Broadcasting Network on http://Twitch.tv!
	 If you don't like me blame God for the packaging.   The Love of my life @aleksandracewka                             Team #Cancer
	 A Trip Around The Sun                           
Mgmt:kc@hourglassprojects.com
Personal/Collabs: xanwowproduction@gmail.com
	 Lyford High '17 
T&F sc//ivanv_15          
#ThunderUp #PackerNation                  
Hopefully a future roadrunner
	 Oconee County Warrior Football                    2015 8-AAA REGION CHAMPS!                   Fear the Spear! Go Warriors!
	 I hate pears. Just eat an apple already.                               A self operated official fan account
	 Weekday Morning & Noon Meteorologist News6 WKMG-TV (CBS) Orlando @news6wkmg / tbridges@wkmg.com                              http://Instagram.com/troybridges
	 Be light in a too often dim world ||                    @Stevenjets manager
	 High and Living Life.                           23    #HighLife    #HakunaMatata     Cancer♋ http://instagram.com/d0ntae
	 God is #1♡ ♢GymRat ♢Leo ♢College Freshman ♢inked WA Rebel ♢I'm My own Team                                
Next Event: Freaknight #BeDifferent
	 Chicago x Louisville.                                                   Creative Process.                                           The Come Up: Open Mic Series
	 when the going gets tough you have to get tougher. 2016 STATE CHAMPION.                          @lauryn_adrienne
	 im a clueless 14 year old that plays call of duty
SND ☆                                                                      
Duo : @TroyScruFFy
	 • 20 • College Student • Crazy Adventures • Pizza                                         

♥ RIP Joseph Chavez & @Xavier9051♥
	 Extraterrestrial American Patriot.
          VietNam Era Vet.
 Is this my home? 
       Sometimes I feel like I came from                        somewhere else.
	 http://instagram.com/elinelsonps                               
Snap: elinelsonps
                                http://Facebook.com/Elinelson.pinh…
	 Soccer's life⚽ #OTF                                              sc: AshCash_24
	 Hawaii ✈ Alabama                                 snapchat: Kpac_1023
	 drake feelings w/ kanye attitude.                  RIP Mom.
	 Let's Not Be Anything More Than Friends Cause' ...I'll Fuck It Up




                     The Baddest Bitches Follow Me'!
	 that's wild...                                                                           Scorpio♏
	 I'm going to miss people not knowing who I am                                                                                              îğ ~ nakfa
	 Breaking News and Top Styles Brought to you by LOFT Live!                   #DearMnJ (Marissa and Julie for your fit questions)
	 Las Vegas SFV Player  PSN: PRO7OTYPE_lost                 CFN: PRO7OTYPE
	 ❤5SOS❤ Syracuse basketball is life                ❤Hey Violet❤ Tyler Oakley❤ YouTube                  ❤Shane Dawson❤  Roman Atwood❤
	 I'm 6'1 and I'm tons of fun                       POTUS 2044-2052 #panthertrain
	 Culinary Student                                             Aka Ghee and Cassafrass
	 Life is really simple, but we insist on making it complicated.                             -Confucius
	 Devoted procrastinator.                                          
OSU 16' Alum.
Laker Fanatic.
NBA Analyst.

#FirstTeamAllProcrastination
	 Copywriter. Blogger. Storyteller.                           http://www.primebeautyblog.net
	 #SHSU18                                                  I mean damn, what would Jeromieromieromierome think?
	 24. Kean '14. Franklin Pierce '16. Volleyball. Living the dream.                                            

Bayonne NJ to Rindge NH to Miami FL
	 Life is too short to be angry or afraid.                   
 
How to gain knowledge: shut up, watch and listen.
	 I guess ill never know where harvard gets me                #UT17 | Fall '14 | ΑΦΑ | ΕΙ
	 Assistant Coach, San Antonio Spurs.                     20 years of NBA coaching for Gregg Popovich, Rick Carlisle, & George Karl. INSTAGRAM: NBAcoaching
	 Where Music & Sports collide.                                 Promotions Manager                                     Texas will always be Home.
	 Faith, Family, Friends                                    #WTD
	 I hate everybody equally, don't take it personally              Luke 6: 27-35
                                                 Seniors 2016 #fisy #fbgm
	 c/o '16 ➡ #TXST20  
    
                             criminal justice major                                       
                  ig:abbyog_
	 Rolling doobies & touching boobies                                               
4/22/95-10/31/14
	 Independent queen working for her throne. Jamerican. #AASU ♎️ #Falcons.                           Rest easy, Ireasha
------------------------------------------------------------------
-------------------cluster----- 11 of 30--------------
------------------------------------------------------------------
	 #artist working in #soundart #film #painting Fellow of @AmAcademyRome, alumnus of @SciArc, Co-founder of @DustHQ
	 Game developer. Music encyclopedia. Upbeat curmudgeon. #ADR1FT http://threeonezero.com
	 Bartender.DJ.Promoter.
Jack of All Trades. Free Agent. 
PhD in debaucherous arts.

Instagram|Snapchat @juantonthesoop
	 Social Media/Visual Consultant @LifeReimagined Institute. I can take anything and Spin It Social...that's my brand! Former Photo Editor @NYTIMES
	 Artist | Gamer | Makeup enthusiast | The California man the police were warning you about
	 Art & Culture @TwitterNYC and Founder/Chief Art-Wearer at Artfully Awear. http://www.artfullyawear.com
	 Professional photographer, video producer (fetish/horror/damsel in distress/fashion/art nude/pinup/boudoir); tech geek; I love working with creative people.
	 (Nonalcoholic, it's a nickname.) Artist for hire. @ or DM for commission work! Geek, gamer, MST3K lifer. Cancer survivor. Feeling the Bern.
	 Founder of Plasma Magazine | Creative Marketing | Photography | Graphic Design | Product and Brand Design | Creative Mind
	 I draw pictures.
	 Cosmic-type Visionary
	 Dentist, Beauty blogger & Makeup artist! I suffer from chronic pain due to Thoracic Outlet Syndrome & it affects me everyday.  More on: https://t.co/Fs9Xwrr8nG
	 Dream in color & in rhyme. From a peasant, to a prince to a king. OP Spr '12. I started the @ChurchOnTheDrum. I'm the @FlyPaperMag Editor.
	 Advanced Placement Sound and Visuals is an art production company based in Pittsburgh. CEO / leader @Khalilluminati
	 Jewelry Artist/Instructor
	 void. 
bookingdoloartist@gmail.com
DOLO.
	 NFL free agent #longsnapper. football coach. Twitter quality engineer. Creator of @HatTrixMusic
	 Videographer // Photographer // HBIC @Blindfoldmag... Me@jacquelineromano.com
	 artist: multiple media
	 Indie Filmmaker| Writer| Director| Creative Consultant. #livelikeitcounts #filmismytherapy
	 Digital for @TammyforIL.
	 senior @ MV | blue '98⚽️ | 〽️ichigan man | HTTR
	 Creator of Sweet Blasts & Promethean Dreams limited edition art photography by night. Corporate and Lab Photography by day.  Boston based coffee addict.
	 Interior designer, stylist and freelance writer for money. Wine drinker, chocolate chip cookie eater and beach dweller for fun. California dreaming every day ☀️
	 #Photographer
	 ''Your artwork is f---ing weird.''
	 PlaySoccer2Give NY Ops Dir, Automated Lighting Designer, Hobby Time-lapse Photographer
	 we can watch planet earth and brainstorm tattoos. sc: briannascott625
	 i am inimitable; i am an original. | a hot mess, distressed, a work in progress. | i'm a delight. | #Hamilton #RENT #books #writing #TWD #Marvel #music
	 Artist luvs video games, anime, pokemon
☆ Tumblr | Deviantart | @circuitrycat ☆
	 scientist, coder, writer; curriculum engineer @Codecademy. @Yale @BarnardCollege alum; maps & creative code
	 Singer/Writer/Photographer. Animal lover.Vegan.Goofball for life. **[Art is to console those who are broken by life- Vincent Van Gogh]** ☮
	 18, Senior. Portuguese. Makeup lover.❤️☺️ Instagram: nessa981 http://ask.fm/vbrasil98
	 Mixed Martial Artist coming up.
	 Winthrop Univ '17. Passionate about photography. Theatre geek. best/worst rapper, self proclaimed hashtag master, obsessed with my hair...
	 Professional Tattoo Artist. Musician/Singer-Songwriter. Model. Ganja Queen. Youtuber. All-around artist. #KimmyTanDragonClan #BlackLivesMatter
	 24 • Chicago born. Creative mind at work. Writer • Reader. vincecasale@gmail.com @pizzathekid_ Snapchat: vinnypizza
	 photographer. street team. musician. teenager. fangirl. 💜
	 Celebrity Photographer #PlaystationNation | YouTube Active | Geeksoe@gmail.com
	 A space to WORK and GROW | Tag us #IndiegroveWorks #beoriginal #coworking
	 Professional Guitar Hero Player and Quickscoper | PHS | Peace, Love, Positivity| Sniper for @TheWiseSniping
	 Avid gamer, Animator, Programmer. It's kind of fun to do the impossible - Walt Disney
	 Colombian-American animator and story artist. I draw the webcomic Hero+Plus and talk about nonsense and anime a lot.
	 25/ISTJ/Visual Artist
	 a 24 yr old artist from 8 Mile in Detroit,MI that works for his label Star Game International.© FOR BOOKING Amirmartenez@yahoo.com #NoPressure #StarGame
	 Engineering director at Space Monkey, PhD student of molecular biology, lover of late-night dancing in grocery store aisles until someone walks by.
	 Social Media Professional | Digital Artist |
	 Junior Designer at @Candorem Tweeter of design, the Green Bay Packers, and happy thoughts. Also, Han shot first.
	 Design for People. Started by @scottstowell. Edited by @alpastoral. Enjoyed by you (we hope). Also, this: http://designforpeople.com
	 Photographer. Musician. Lion. | http://en.wikifur.com/wiki/Abrahm | Telegram: @AbrahmLion | XBL: Abrahm Lion | NNID: AbrahmLion
------------------------------------------------------------------
-------------------cluster----- 12 of 30--------------
------------------------------------------------------------------
	 North Carolina Central University Alum 12.12.15 |Rebel| | RihannaNAVi |...Made in JERSEY !!! Educated BLACK Man
	 2016' Perry Meridian Graduate. IU 2020' 

Junior Gold Qualifier and A Decent Pitcher⚾

Cogito ergo sum.   Post hoc ergo proctor hoc.
QED
	 Quincy University alumni 15'. Full time Water Bender. What's your Ninja Way?
	 ✌️ kennesaw state university ✌ •ΔΦΕ• Namaste
	 SUNY Cortland Alumni PE/Health Teacher & Athletic Director Charlotte, NC #physed #pegeeks
	 18 | music lover | lowkey a nerd | Knox College bound
	 Superhero and comic book enthusiast. UAlbany Class of 2017
	 ΔΖ Alumna. Fort Hays State University. Business Student. Rancher's Daughter. Avid Napper and Shopper. Pow Pow. Best friend of @spudlove_.
	 Mississippi State/Farmhouse Alumni. Meteorologist in Mississippi doing what I love making a difference in this world. #hailstate
	 Flight Instructor, child with Autism,Gadfly, autism advocate, voice of the inarticulate and downtrodden,bete noire of school brd trespassed by same, won my case
	 PGA Professional Emeritus at The Country Club of Scranton
	 Edward P. Fitts Industrial and Systems Engineering at NC State is a top ranked national program.
	 University Recruiter for Texas A&M-Kingsville!!! Bachelors in Arts Communication Texas A&M University-Kingsville Alumni, Sigma Chi Alumni
	 22. NYC. NYIT Grad Student. SJU Alum. Musician. Athlete. I like to think outside of the quadrilateral parallelogram.
	 26 | College Grad! | Working woman  | Red-Head | Left Handed ♥| Music is my life!
	 Pizza enthusiast and possible college dropout......... sc: lyssa.dawn
	 High Jumper. Mentor. Alumni of MTSU. Hopeful. Dream Chaser.
	 Spanish teacher, author & believer in the future of public education. #CI #TPRS #authres
	 I Am Second. Front-end dev. Texas A&M Class of '13
	 Assistant professor in Geology @KState. I study microorganisms and how they relate to geochemistry.
	 grad student doing internet stuff, still workshopping my personal brand
	 20. Biology major @ Tougaloo College. #TC18. Philippians 4:13. R.I.H Jana Leigh 4/6/16
	 I am Dean, College of Fine Arts, Texas Christian University; an art historian; and digital humanist.
	 Hatha Yoga, Restorative Yoga studio. Marta E. Weiss, RYT-500, IAYT, Yoga Educator.
	 Lover of music, dancing, new adventures, and warm chocolate chip cookies. Brooklyn College Exercise Science Class of However Long It Takes To Finish.
	 National Blue Ribbon & Title I Distinguished School & an IDOE ranked 4-Star School. Plymouth Community Schools Doing Whatever it Takes for students & families!
	 Founder & Chairman @OPRFschoolofbiz Progressive Educator School Reform #busedu #teaching #realeducation #designthinker #edchat investigative learning
	 Director of Master @DU_Sport_Coach degree at the @UofDenver. Trying to make the world a better place. #coach #education #leader #online #technology
	 Associate Professor of Art History, SUNY Oswego.
	 Civil/Structural Engineering major at THE University of Alabama
	 Aspiring Kontract Attorney | SHSU Alumna | Howard Law School ⚖
	 #Vegan #Recipe Critic @nutrition_facts supporter Graduate of Long Island University College of Pharmacy #Diabetes Coach
	 Exec. Prod. CHANCE OF A START; Retired Law Librarian
	 College bound Lakeview Centennial Magnet students striving to be their personal best in marketing, finance, hospitality and management. @TX_District11 #WeAreLC
	 Rogue scientist. Olfaction, audition, and autism. Neurotree: http://bit.ly/XGBPo7 Impact story: http://bit.ly/1dA0iXv
	 PhD candidate researching coral reefs through parasite ecology because the small stuff matters. Sharing with students and the public because it affects us all.
	 Grade 4-5 Physical Education Teacher at Main St. School  2011 EDA Elementary PE Teacher of the Year 2009 NYS AHPERD Elementary P.E. Teacher of the Year
	 PhD Cand. Religious Studies & Ancient Med. Studies. Adjunct Faculty. Feminist. Girl Scout. Faire Geek. Website below = header credit
	 Academic hospitalist working to inspire medicine one learner at a time. Ethicist. Humanism seeker #MedEd TUH IM Grad. Assoc Internal Med Program Director FACP
	 if not writing, creating some other way...@SyracuseU @NewhouseSU '15 alum.
	 historian of jails, bail, all things pre-trial. recent US history. assistant professor @uconnhartford @uconnhistory. #endmoneybail #CookCountyJail
	 The Dean of Students at the University of Memphis
	 Adjunct Professor @GeorgetownLaw @ONeillInstitute 
Infectious Diseases & Health Human Rights Lawyer, SJD Candidate 
#GlobalHealth #China 余雪莲
	 BTC class of 2017. Just another person living life.
	 TCU Harris College of Nursing || AOΠ
	 History Major / Vocal Music Minor -- Missouri Southern State University @KelseyDanae17
	 Google Top Contributor, Google Classroom Experts Team, Google Certified Innovator,Google Educast contributor, Instructional Tech. Coord.,Life outside education.
	 Christian. Southern. Republican. Harvard '16. Instagram: andrewpardue
	 UCF Alumni, TQL Logistics Executive
	 7th grade teacher at Lewis F. Mayer Middle School. Army Veteran. 

Goal is to make a difference!
------------------------------------------------------------------
-------------------cluster----- 13 of 30--------------
------------------------------------------------------------------
	 #SHOOKE
	 SGHS ♡
	 Me+Matt
	 @CptSifuentes ❤️ #Crown冠
	 August 4th | htx |
	 sayjrm ✨
	 •USMCsept.12• SEMPER FI #CO16  D.A.G
	 SC: lowclassnerd
	 University of Iowa | #StandWithPP
	 *Inspirational Quote* 
DaddyBern 2016 · TAMUCC ·
@CCFridays
	 |Industrial Engineering | SAMAHAN Production | Soccer ⚽️ | FIL-AM | Anchorage & Barrow, Alaska|
	 CHC '19 ⚾️ #77 DE➡️PA http://God.Family.Music.Softball.
	 Actor 
SAG-AFTRA
	 different from others. sc: pinkfendi
	 •insta: killaakell• •snap: k_isforkelly• | there is power in the name Jesus | PGC *ENMU spirit* IN RUSS WE TRUST
	 psalms 33:20
	 IG: ybarrawill
	 Can not reach my pedistal. ✨ JUN17R
	 SC: dopeassmufasa
	 Neph.Reggie.Lene.Tooley.QuaLouie ; IUP
	 Jamaica, Queens NYC | Iselin, NJ | Davenport, IA |.
	 background in bird law &nbsp;&nbsp;&nbsp;&nbsp;&nbsp;
http://www.quietcosmos.com/
	 BYU Computer Science
	 $$$ #prayerchangesthings 10.11.2016
	 | PP1K | CiscoCollege DB |#JUCOPRODUCT
	 The Petty Queen  

#FCHW
	 BIG RAH DA KING,  KING BIG RAH, C/O 012
	 @brandonfishes14  ♡
	 the pauline kael of @ComplexMag so i'm told // kristen.kim@complex.com
	 matte black with a hint of gold | IG: cstoff14 Austin College Basketball⛹
	 ⠀⠀⠀⠀⠀⠀⠀⠀⠀⠀gt: Medical Bags .. Old enough!
	 J | Matthew 5:16 | VFND '17 | CKG
	 FMOS: _ilovecashk
	 || WPS || Isaiah 54:14 || sc: anth0ny50 ||
	 Probably at the golf course!! ⛳
Senior at TMCHS 
SC: b_lafountain24
	 | 23 |OH| twin |·teddy brown| ▪SMM❤
	 ✨ZTA✨LA face with an Oakland booty✨ M&M✨
	 Philippians 4:13
	 LIFE CRAZY!!!! Cavs2016NBACHAMPS!  IF YOU WANT TO POST A BLOG PLEASE CONTACT Scatteredthoughtsdl@gmail.com
	 @citycollab + @civicdataally
	 FB: Leavenworth Public Library
	 Mobile. New Media. mHealth. VP @ (rb) Media
	 S.S. 4/4/15  🇧🇷
	 @lrader7 | Christopher Newport University
	 Psalm 46:5 • @OUClassof2018 • PLC Alumna • Daughter of the King • Pre-Sonography
	 Braapp!!
	 https://www.customink.com/g/rjg0-00ad-tqh0
	 HHS '20 | 14 | Weeb trash | dead inside | Discord Server: https://discord.gg/8PqdFhQ | Business Email: CalicoStarfishOfficial@gmail.com
	 K$ | M&TD | Selena
	 mchs senior 🕊 🚶🏻
------------------------------------------------------------------
-------------------cluster----- 14 of 30--------------
------------------------------------------------------------------
	 to love and to be loved
	 @igarretttt has a big ego, but I love it.
	 basically I work a lot & try to be half the person Paula Abdul is. PAMILY is life. Matt Goss is my forever MCM. ❤️ met Paula Abdul 10/18/15
	 Veteran Call of Duty player | Halo | EDM | I support @OpTicGaming | Duo @Luxury_Graybush #PLUR @JNKwhitlock is mine and shes amazing  :) 💖
	 loving life and Andy talley
	 Solutions Engineer - BigData. Love my family, golf and solving complex problems. http://www.linkedin.com/in/vasilisvagias
	 mermaid lover & lover of the arts. cg™
	 Demi = BAE  youtubers took over my life |  5/7 + chomdawg I simply love making people smile and laugh anti bullying advocate #MANNNFAM #MANNNFAM4LIFE
	 ⠀⠀⠀⠀⠀⠀We live by the sun. We feel by the moon. ⠀⠀⠀⠀⠀⠀⠀⠀⠀  ⠀⠀⠀⠀XX-VII-MMXIV
	 ♡ Welcome to LaLa Land ♡ Partnered Twitch Streamer ♡ http://twitch.tv/oolala87 ♡ @EA GameChanger ♡ I Love My @MugsTv ♡
	 Professional Firefighter/Athletic Trainer/Multi Business Owner/Relentless Worker. Love my Wife and my two girls! #onelove http://elitelevelprospects.com
	 Loving life and loving my husband, my kids, and my family. I am blessed!! #blessed #livelaughlove
	 Be thankful for what you have today,because tomorrow is never guaranteed  #Live #Laugh #Love OU fanatic  #OUDNA #BOOMER
	 Student Athlete | Highland CC | QB | 6'2 209 lbs |Give Me A Chance What I Love 2 Do |I Love My Junior|#RIPMa |#Exit1
	 I torture you
Take my hand through the flames
I torture you
I'm just a sucker for pain
	 love all different sexy Freaks
	 I'm Jessica I have sports in my heart. Loving my Green Bay Packers, Los Angeles Dodgers, and Tampa Bay Lightning #gopackgo #dodgers #gobolts
	 Avid dog lover, political junkie & proud Obama supporter. Love to bake & I make the world's best dog treats. I tweet when something moves me. Hillary in 2016!
	 Often Called Hanko. Happily Married to my best friend @Lydiadelar. Love God / Love each other / Love the world. johnm@grace.tv / john@gospeltransformation.tv
	 ♡ be your own biggest fan ♡ #khsummerchallenge16 ♡ cheesehead
	 23. love is my religión, Nature is my home  Snapchat: jaquii.ec
	 Vidya | AniMangoes | Love Live! | Doto | Lazy YTer | Basketball fan. Houston Rockets! | PSN/Steam: chinoman1129
just want to be happy
	 I am my brothers keeper #FreeWeebo
	 lover of America and chicken nuggets. rockies #JeepRallyCrew. CU cheer. Jeremiah 29:11 insta:laurenana
	 Forever building walls and keeping people on the other side of them. Cierra is my soulmate. VU Crusader at heart ❤️
	 Blessed to be able to play the game I love! Business Management major and ready to take on the World. Instagram: aspry62
	 VHS Graduate / Real Estate is my Passion
	 (A.K.A. Henry) Don't do love, don't do friends, I'm only after success. CSUN! 20.
	 ⁶𓅓 Walkin,  living legend, Man I feel like Kobe RIP Gavin Grimes 🙏🏽⁶𓅓
	 Miss Illinois Plus America 2015| Ambassador Model For @ThyckTroupe #EIUAlumni #TeamJesus, #Dormtainment supporter, Love me and I'll love you back
	 FMOIG:aurion__
R.I.P Gerren  *ya dirty bird miss you* & 
Petey 3.15.98 - 11.10.15❤ I miss you 
  SC: aurion_92714
 Nasty 18  
#FreeRaww



Married to Shakim❤
	 1 John 5:14. Find ways to love and cherish those who mean the most to you.
	 Love on my mind and fire in my heart #SKYBLUE⛅️ IG: Be_LikeIKE #ThankTheLordEveryday \/\/AŻŻŪ
	 Feeding the mind,body&soul...
#OneLove
	 Live - Love - Laugh. Enjoy life! RT's are well- retweets. Personal account - so don't ask me where I work. #LoveWon married my best friend, after 22 years!
	 I'm Olaf. Reality TV lover. Katy Perry is bae. I love turtles. ASL student. Pokemon. Jerstin. Dustlee. RRBB fam. #TWD #BBCan #BBUS #TAR #CBB #TeenWolf #Survivor
	 I GIVE LIFE TO VISUALS AND BEND THE SHIT OUT OF SOUNDS! THEHOUSEOFTARANTINO@GMAIL.COM #BASHUTAGANG #cliquevodka #teamhot #GφG #iloungeatl
	 Autistic Pittsburghese YouTuber | Very shy & sensitive | Razzbowski inspired | Close friends with Dawko | FNAF & Alpaca Queen #LiviansFTW #livluv
	 I have two personalities, you're bound to like one of them

Houston, Tx.
	 Love God, Family, #Broncos, #Buffs, #Nuggets, #Rockies, #Avs, all CO teams!! 5 amazing kids and a beautiful wife #BroncosCountry #IUHoosiers bball
	 you luv me , america luvs me #HamptonU20
	 let all that you do be done with love  #FindACure4Lupus #Mom
	 I mean I love people, I just don't like them!
	 I'm a German Shepherd that has recently join the furry community in the last 9 years. Love making new friends!
	 love is beautiful and we are beautiful when we are in love
	 Texas girl. Texas over all. Strive to be the best YOU. I like the way I look that much, therefore I love myself ❤
	 Loving and living life to the fullest! My Grandchildren are my world! Member of the MooseBoneGang...ATLF watcher! Love Sue Aikins...LifeBelowZero lover!
	 Alex | 19 | Joshua Michael Peck has made me smile, laugh, cry, blush, & believe in my dreams, but most of all he has made me proud to be a Peckster. Since 2005!
	 ENFP[]they/them[]fl cosplayer[]banner credit: @tfwlawyers []matching icons: @nezumifucker & @nyaomeme[] @nyaomeme 11/08/15 [] i love naoto
	 17 • phs soccer • @Enloe_04 has my heart
------------------------------------------------------------------
-------------------cluster----- 15 of 30--------------
------------------------------------------------------------------
	 Writer • Reformed Adrenaline Junkie • Ex Skydiver, Shark Feeder, + Motocross Racer • Retired Chef • Mom to a Sparkly Daughter • VA • ✈ World #Travel
	 99.1 KGGI FM. Andrew's Dad. XO
	 18 ; Bryson's mommy
	 23. Dad. 9.28.14 @loyabby is my everything ❤️
	 #Husand, #Father, #Audiophile, #Vinyl, #Running, #4HB Married to the BEAUTIFUL @ASHLIEDSHERMAN http://amzn.com/w/10Z4NZTC5BRNM
	 My header photo is Barry Larkin and his wife rollerblading with their dogs.
	 I'm a husband, a dad, a brother and a friend. Just your average guy.
	 New pediatric hematology/oncology nurse, but forever a psych RN at heart. Sarcasm is my second language. Cooking, running, and music are my drugs.
	 Mom of 3 amazing and handsome boys and wife to the most incredible man on earth. I'm blessed and highly favored by God's grace. Success is mine!!!
	 Puerto Rican by birth, Cruzan by home, Lucian by blood.
	 Daughter, sister, auntie, godmom to 6 wonderful kids.  Carolina Panthers fan. Proud VAD of RAF. #TeamBiscuit
	 Ret. USAF, Crew Chief/ Loggie, Space Flight, Love America, God, Prayer, and The Bible!! Love my son Justin and Spirit my Aussy Shpd! America ROCKS!!!!
	 hospitality. coffee. wine. pescetarian. mom of 3 dogs.
	 Father of 2 to the greatest sons! not to mention huge sports fan!! #duke #49erfaithful #sackings #sfgiants...my kids are my everything!
	 certified dog mom💕
	 My hubby and my kids are my life!
	 ❤️ Brycen Keith's mommy
	 Dog mom living in Ohio. Born in Bmore, Raised in PA. #NASCAR #Team20 #KensethNation #Ravens #NFLFanatic. IG-- @kristen_n_co
	 Commercial Transportation Specialist,
SKYWARN Weather Spotter for NWS HNX,
Full time Grandpa to active grandkids.  Yes...Grandpa deserves a nap now and then.
	 Happy mommy of one incredible boy. Reviewing tv shows for http://threeifbyspace.net. Hugger. Overly wordy. Engineering major ...
	 Married to one amazing woman and father of 4 amazing kids.  Proud of my Detroit roots & proud to be a Texan.
	 Sports Med & Concussion Peds/Soccer & Softball Coach/Ex-D1 Soccer & Softball player/Triathlete/Advocate 4 LTAD/Mom of two kids w/ dyslexia/Advocate 4 Dyslexia
	 World's Best Cat Mom
	 Part time sugar daddy. Backup waterboy for the Memphis Grizzlies. sc - manesbruhfoo
	 God, family, school and females.       #WTAMU20
	 21.♉ | Proud Mother of two beautiful kids.
	 MMA, outdoors, spending time with family and friends!! Trying to be the best daddy and husband I can be.
	 Pittsburgh ex-pat stuck in VA. Love all things Pittsburgh. Mom to 4, grandma to 1. Aspiring Body Combat instructor.
	 Husband to @pandiola, daddy to Isabelle and Zach. Michigan-born DC-loving sports fanatic. Musician, teacher, bread baker. Has serious Natitude. 405, E, 10-11.
	 Married. Writer. Oregonian at heart. Scottish soul. Call Texas home. City born. Country raised. Proud Kaniac!
	 Braswell 18' | WR/DB #6 | Doing what My dad couldn't
	 new media stepford wife | currently @droga5
	 Just trying to make my dad proud. ΚΣ
	 Married to the beautiful and funny @MS_cheerTX, two beautiful and crazy kiddos, #Astros fan since 1983, and proud Fightin' Texas A&M #Aggie, class of '97!
	 Independent Consultant for Jewelry In Candles! Retired Military Wife& Sorta Crunchy Mother of Two!
	 Activist, writer, founding partner @Wingpact, mom x4 getting it done #investinwomen #SocEnt #impinv #DubNation #féminisme #ImWithHer
	 that's how I'm livin' baby | s.c- torilynnee | UCF '20 | UA Super5 16-17🔴⚫️
	 Award-winning anchor/investigative reporter @WRDW. E's mom. Dawg.
I believe salt water cures anything: sweat, tears or the sea.
Bio: http://bit.ly/merewrdw
	 -Proud father & husband -Blessed to have a great family and great support -@UPSTBSB HOF, Former prof. baseball player @yorkrevolution @RaysBaseball @Brewers
	 Jesus-Others-You That's how to spell JOY. Differently-abled,  happily married dad, grandpa, Jesus follower, and Mac freak!.
	 R.I.P GrandDad R.I.P Lance IG:Offical_aemiliohaylei
	 Mom, Wife, Paralyzed Veteran, Army Brat, Denver Broncos & Ferrari Formula 1 fan and all-around sarcastic smartass
	 Homeschooling mama of 4. Obsessed with books, music, sewing, and my pet rats. Avon lady. Jewelry in Candles rep.  Team #BlackBerry.
	 Health & Fitness Education-Coaching @ Chelan High School as well as being a Dad and husband is what I do
	 follower of Jesus, Husband, dad, Owner of INSIDE & OUT Total Property Care
	 Washed up Athlete turned Coach, Love my wife Lauren and our 2 children! Supporter of Notre Dame & ATL Braves.
	 Daughter. Sister. Alpha Phi. Medical Assistant. Craft Beer Lover. Mommy to fur babies.
	 mom, k-5 librarian, love donuts, running, MG fiction, indie bookstores, theatre, all things NYC, just being with family & friends. School Twitter: @C_ESLibrary
	 Owner of Toward Electrical Contracting.
Happily married to Jessica since 1999. 
Proud father of Leland.
	 Yaretzy's my baby and wife 💍❤️ // #LongLiveZachary
------------------------------------------------------------------
-------------------cluster----- 16 of 30--------------
------------------------------------------------------------------
	 Im 22♒️ •IPhone User• #PS3 #PS4 #FemaleGamer (Shooting,Horror & Fighting Games) Instagram:Nikesforever_kay21 Snapchat:Nikekay21 #Twitchtv:Kaysochill
	 Snap joice_mara
	 NYC | Snapchat: envynvte | IG: uriah.zing #E4A
	 Follow my Snapchat MTKendal. R.I.P @FASTMONEY_Mike
	 God,Fam‍‍‍,Laughter,Love❤️Music with a Hint of Ratchetness Just An Entertainer #iAct #TeamMann Snapchat justjosh17
	 snap: quinnrenee.907 I'm still sippin this bubbly, cos this shit is lovely
	 Follow me on Snapchat - snapsbyraj
	 #ShutUpAndVibe 👽👅
	 Jigg World . ❤️♉️
	 Paris Hilton's double
	 Snapchat: SonicOwl
	 snapchat & insta- kimberbrownn
	 Long Island, New York ••1/1/15•• insta/snap- kelagelling
	 snap me!!! fab.kswizz :-)
	 http://www.theverge.com covers the future of technology, science, art, and culture. Snapchat: verge
	 2⃣2⃣ IG :BassHeadMiguel SC: BassheadAngel
	 🏀 SnapChat: johnrkovacs
	 Georgia Peach 
R.I.P Brian Jackson & Cheese
Snapchat:  bricheanna91
	 Texas State Bobcat. Snapchat: MarshBurns
	 Stay wild, kids. ☾ ☼ #arsenicfamily XX ♥KW Snapchat: angeliquew_xo #thebeckys #420nurses #tctg
	 some people feel the rain. others just get wet snapchat: desstinni. • senior @ SR • NKU '20 •
	 24 | Dancer | Kinection | Snapchat & IG : Paggynini
	 onto better things//snapchat;brittany_123n
	 /street racer\ snapchat: jcorch13 | instagram-jcorch13 | i like fighting grown men | R.I.P. Slim | R.I.P. Mac | free all my boys on lock | ilovejord
	 Still trying to find myself
snapchat: annali98
	 dad. booking: 1eurogawd@gmail.com Ig: @_eurogawd #soufside | #brooklyn Zero Point $ingularity coming soon...
	 University of Arkansas Kappa Sigma snapchat: clayshook
	 When I was ballin' I was young. 
Snapchat-mr.rightnow
	 Just a black man tryna survive. Brittany Hillz raised E .... IG/SC: e_hell
	 Follow Me! Da Realest Standing! None Of The Norm, I'm More Of My Own #Instagram - #Snapchat MsHollywoodUsa
	 Tagboard is the easiest way to discover social media and quickly share it with your community.
	 Build your own dreams, or someone else will hire you to build theirs. Snapchat: wise.man4
	 21,  taken; follows are appreciated. ^ IG & SnapChat : @CharleyStoned
PSN: Thievez_
	 Ettifaqi , Culé , Inst: @3s3s #Diabetic #Be_optimistic WKU
	 Single but not available

IG / SnapChat: fantastic_ddb
	 mothafucka im ballin | t e x a s | snapchat: clairebenavides | Texas State University
	 instagram: htxmarquise | JigVision™ Photographer | #BTDB | booking/business inquiries: jigvisionmedia@gmail.com
	 Snapchat:Dreamlloudly add me
	 Instagram & Snapchat: Trapeazydope
	 favorite & retweet & show some love snapchat: Darius.thaking
	 ||DA BOYZ ROOM||2015 SAP foosball champ|| Chris Affrunti eats hot dogs in one bite
	 1Up #Gemini #NativeAmerican #SpursNation Snap: Thatkidwinters
	 |Junior at PW|
Snapchat: kennedy_2018
	 The LIFE is so exciting❗⚡️ 
#teamScorpio  I #teamHEAT I IG: willth
Future Millionaire. 
Young Kanye
4's
	 Snapchat: ItsFatimaG
	 This is where I think out loud. snapchat/ig: @alohajacqueline
	 Snap me: iKvshhh ✨✨ #CCU #SteelerNation
	 Snapchat: grant_smith83
	 Mom•Wife•Self Taught•Blogger•IpsyOS Member•   snapchat:Carollagomakeup YouTube: Carol Lago Watch my videos (link below)
	 instagram: taylor_lebeau | snap: trlebeau
------------------------------------------------------------------
-------------------cluster----- 17 of 30--------------
------------------------------------------------------------------
	 Cat. Chef, Valkyrie, Likeable Weirdo.
	 Foodie, gamer, comics, baker, bibliophile and in my spare time, I manage digital projects.
	 Christian, Master's in Health Law, Mother, Nurse, Libertarian, Stater of What Should be Obvious to Most,but Sadly Isn't! #Jesus #tcot #JPNET #CruzCrew #CruzArmy
	 #Designer, #Business Owner, Retail Showroom & Design Center. Wife & Mother. Live for Family, Friends, Sunshine & Workouts. Love #Furnishings, Design & Remodels
	 Professional #Dominatrix, #Fetish Performer, #Kink Educator, Activist, Certified Master Herbalist, #OBEAH, Priestess & Goddess = 1 Bad ASS #FemDom!
	 Entrepreneur, Product Strategy Specialist, Business Consultant and Author. Also, tweets on space, scifi, history, travel, politics & FOOD! Movie lover 4ever...
	 anime and music lover, cosplayer, and artist.
	 Co-host of Tadpoolery podcast, Chair of the Georgia Filk Convention; musician, songwriter, essayist. and dilettante-at-large.
	 Creator, storyteller, nerd. ED of @parkarches, lifestyle hacker, & @actorsequity actor in NYC.
	 Wife, Mom,Artist,Entrepreneur, Small Business Owner
	 Mom, Writer, Speaker, Actual Housewife, Author of only Social Media Guide of its kind @SophieSelfie | Social Pro, TV Guest & Contributor, Lover of People, Music
	 comedy advocate, massage lobbyist, healing artist. they would have burned me at the stake.
	 Ida Grey. The Flawless Project. Rocknroller. Cat mama. Mysti-cynic. Intersectional feminist. TCK. Wanderer.
	 Posture/MovementAnalyst
MasterTrainer
Gyrotonic,YamunaBodyRollng,CrossCore, PowerPlate.Bodyworker.
PainGone! 
Owner, Core De Vie, boutique wellness
	 I am third. God, family & friends, then self. Lifeguard/Zombie hunter
	 Stand-up Comic, writer, exiled major market & syndicated sports talk radio host, podcaster, Whiskey Brother @praisewhiskey, ladymaker, #gutfeelings
	 Teacher, coach, husband, and optimist.
	 Seattle based escort, super geek, pin collector, model, smart-ass, fetishist, photographer, writer, adrenaline junkie, entertainer, foodie and muse.
	 Social scientist/ethnographer, marketing strategist, global emerging/ethnic market/innovation pro, education revolutionary, socialpreneur, creative crusader
	 Gamer, Geek, and Proud | Determination is Key | Actually Trash
	 Husband, father, gamer, nerd, robot in disguise, and aficionado of all cool stuff. Hashtag Elite Assassin. Personal recipient of 7x POINTS! from @hardwick !
18+
	 Photographer, writer, suicide awareness activist, creator of @lttphoto. Good intentions, questionable executions. Tattoos & text, coffee & [clove] cigarettes.
	 Christian, Husband, Father, Professor #OleMiss, Researcher, Scholar, Author, Speaker, #NASSP & #OASSA AP of the Year, Co-Founder #MSAdChat, President @MAPEL_MS
	 athlete, homebrewer, husband, father and database of bits of useless knowledge, movie quotes and song lyrics. Proud to be an Ambassador for 3W Races.
	 Licensed Real Estate Agent at Liberty Bell Real Estate Agents, Lacrosse Enthusiast, Parks & Rec, Technology Nerd, Community Organizer, and Civic minded citizen.
	 Writer, foreign correspondent, romantic hockey fan, journalist,Canadian expat, American by convenience, organizer, retired pol, husband, stay-at-home dad.
	 Chaser of Dreams, Spreader of Love, & Devourer of Food
	 She's whiskey in a teacup. Domestic goddess, mom, Gooner, one who occasionally attempts humor/fails , food eater, showerer, etc.
	 VHS hunter, artist, and runner of Staystillreviews.
	 Fashion, tea & video games. Licensed Esthetician.💋
	 Writer, Musician, Innovator, Graphic/PhotoArtist, SAG-AFTRA, WorldTraveler, Atheist/Fatetheist FilmBuff, ScienceNerd, AnimalRescuer, Bi, Married2 @PaganNoir
	 #anime #otaku #gamer #DungeonFighterOnline #PervsUnite Guyanese, Cinematic Adventurer, weapons collector and more
	 Free Beacon Staff Writer. Christian. Gamer. Shooter. Instructor. Conservative. Various Other Things.  Gutowski@FreeBeacon.com
	 Full time Student, Martini Lover, TV, Film,  Cute Shoes.
	 Dynamic biz person, lawyer, strategist, GC at TSI, economist, 2014 POW! Award, Wellesley grad, 1st gen Dane, Jane Austen & movie fan, mom of the moppet
	 Caffeine-addicted content concierge, reformed editor, shoe lover, hashtag abuser, connector, community builder & communications/content consultant.
	 Musical/visual artist/producer, poet, shamanic practitioner, painter, mom, worker, lover of lovers, tripper of highs/denizen of lows, queer, spirited
	 Worship leader, Music and Entertainment Producer, husband, father, seminarian, and thankful for each new day!
	 Dancer, song writer, rapper, all around artistic individual
	 Film student, web dev, Apple. Tech and Star Wars enthusiast. @makeupbyspencer | #feelthebern
	 Dork Artist, Professional Goober, Birb Queen and Pokemon Trainer, etc etc.
	 #Musician, #Songwriter, #Counselor, #Insurance & #Retirement Adviser, #College #Psychology #Professor, Motorcycle Rider, #Television #Producer, and much more...
	 Songwriter, Marketing Specialist, and UNC Charlotte Alumn #goniners
	 Theme Park Nerd | Horror Enthusiast | Media Studies Scholar | Coffee Addict | Daydreamer
	 dancing fool, pastor, heretic, unashamed social justice warrior, foodie, aunt. She and her pronouns.
	 I got more Mack than Craig. Voice actor in #MPGIS and #DrHavoc. Founder @sparklepusshaha Improv, sketch, actor, writer, bon vivant.
	 Age: 41 Hometown: Lorain, Ohio Misc Info: 2009 OCB graduate, Uber driver, writer, internet broadcaster, proud CLE sports fan, gamer, and all around cool guy.
	 Curriculum-Technology Partner, Teacher, Instructional Coach, Learner, Mother, Wife, and Reader.
	 In the market for mayhem for @BostonHerald, schooled at @ColumbiaJourn & @AquinasCollege, cyclist, recyclist, hiker, and baker
	 IR, Poli Sci, Literature, PhD, BU, Africa, West Africa, Human Rights, Civil Society, Religion & Politics, Feminist, Fun, Solitude, Writing, TV Shows
------------------------------------------------------------------
-------------------cluster----- 18 of 30--------------
------------------------------------------------------------------
	 Future Grammy Award Winner goldengoalsmusic@gmail.com
	 DJ/RECORDING ARTIST - BOOKING: RemyBemDaJitt@Gmail.com
	
 #CANCERNATION & ALSO CEO/FOUNDER OF YRZMB EMPIRE-GANG PRODUCTIONS..., MUSIC IZ MY GOALS CHEA!!!!
	 Country Singer/Songwriter Stand Up Comedian Actor bookbodaddyharris@gmail.com
	 S2 of #TheGleeProject. My life is comprised of scripts, playing characters, writing, singing and werking like I need next month's rent. https://t.co/0DzYSghoF3
	 91Liner | Kpop Youtuber (Channel KK) | Aewen Radio DJ | Seoulwave |
	 Palermo Stone :: HenDawg Millionaire :: Contact: RARENationMGMT@gmail.com
	 (1981–) Multi-class chaotic good / pluperfect progressive passive. Nice smells. Birds chirping. 16th and 21st century music.
	 I'm a country artist from Vicksburg, Mississippi. Signed to Warner Music Nashville & Warner Chappell. download my debut EP on iTunes now!!!
	 Open Format DJ | Music Collector | | Media Specialist | Spiritual Sound Dragon ♒ PNW 

Booking & Inquiries: djstickkysound@gmail.com
	 writer // previous: record label grl @Polyvinyl, publicist @SF_FilmSociety // bylines: MTV, Bandcamp, KQED, Paste // hot tips: vveteto@gmail.com
	 i have stupid thots and make lame music. find me insta: itscallme email: call.me.got.heat@gmail.com snapchat:cmwuw
	 Coffee | Music | Photography | Multi-Instrumentalist | Bikes
	 CEO Michelle Lockey Music|Songwriter for Film, TV & Ads|VO Expert|Motivational Writer/Speaker|Music Biz Consultant FREE ALBUM:  http://tinyurl.com/nq8jz9a
	 Your favorite Black MCM's all on one page. Dm for promo. link below
	 Artist 21 || just listen|| Gamer || Nintendo ID Divin3_Marv || PSN Divin3_Marv
	 punk rock enthusiast | aries | sc:danielladallas
	 Team page for all things @femdotdotcom. Follow him. http://soundcloud.com/femdotmusic
	 MUTUAL RESPECT (new cd dropping 2016) --- For booking, features, interviews or speaking engagements, Contact: westcoastkam.biz@gmail.com -- IG:@WestCoastKAM
	 J.Y.= Poet/Hip-Hop artist | Instagram~@J_witha_Y & @6258productions | The Listening Experience EP NOW AVAILABLE FOR FREE STREAMING ON SOUNDCLOUD!! *link below*
	 Lights is now available on Spotify, Apple Music & Amazon. #edm #edmfamily #trance #trancefamily #edmf
	 ㄟ(ツ)ㄏ

DWM Entertainment
G.A.S. the Movement⛽ 

Actor//Dancer//Recording Artist

SC: Grizzly_rollin♿
FMOI:@grizzlytheguru
	 musician | universal enthusiast |
	 making radio at audible; making mountains out of molehills in nyc
	 Producer, vocalist. Songs with artist from Sadat X, Honey Cocaine, Lil Wayne, Young Thug, Merky Ace & The Family Tree group. https://soundcloud.com/jimmygray
	 関西外国語大学の留学生 SIGGRAPH 16 musician, artist, sweet potato enthusiast #PositivePals 
https://soundcloud.com/auxiemusic/sandcastle
	 A Hip-Hop Preservative. 100% Organic Grassroots Radio Without the Additives. A Recommended Daily Requirement, Est. 2003 by Mustafa Malik Shabazz
	 I make music.
	 Podcaster, brewer, writer and content manager at @mtggoldfish.com. Lover of janky combos and Stasis locks. Contact: SaffronOlive@MTGGoldfish.com.
	 DJ & Founder of http://HBFIT.com / #HBFIT -- snap me -- HannahBgood -- bookings -- info@preveyor.com
	 Audio Engineer | Sound Designer | Musician & Composer | Voice Actor | Cartoonist | Video Game Collector | (DanielMartinezAudio@gmail.com)
	 Hip Hop Music Group. Simply a #SocietyOfStonerz ✊. Follow the movement #SOS #StonerTrap
	 XB1 GT: Musziq (music) | IG: iHeart_Musziq | #iheartmusziq | #RealTalk
	 Management for @RadCatMusic @MrSkeletonMusic @Severetmusic • Label Manager @Trapstylebass & @Cult222
	 FOR SERIOUS INQUIRES AND BOOKINGS CONTACT officialmusic_datloud@yahoo.com 
https://www.youtube.com/watch?v=IW6b9Q_0Sgw
	 Broadcast Professional. Former lead vocalist for Tempered Steel and Shadowlife. Currently working on a solo album to be released in 2017. Other surprises TBA
	 Best Girl Music Video: https://www.youtube.com/watch?v=6XQy2Zmxqtg
	 Mixtape DJ|Turntablist Dj| Chop and Screw Dj(R.I.P DJ Screw)|  Check out http://DJLILM.BLOGSPOT.COM for all mixtapes!! ⚜⚜#WhoDatNation #Saints ⚜⚜
	 A someone in the making who's absolutely in love with film and likes to sing out loud when no one's home • Business/Screenwriting @USC • Insta/Snap: HilaHamidi
	 Independent wit a demeanor of a r&b singer. • RIP @whojt & KLC ❤️
	 @summertimetn Lakeland, Fl - Nashville, Tn Make Waves
	 Orchestral + chiptune altrock band | Guitar, gameboy, violin + more | Tweets by Mike or the Gameboy
	 artist, musician, lover of good music, art, salsa dancing, and learning. to view my digital paintings, go to my redbubble page below.
	 @QUIXofficial @ATLiensOfficial @plsandtybased @Kompanymusic • @thissongslaps @wavome
	 We sing because we can't speak anymore. My Love Letter To Broadway: https://t.co/ElK3iKPPS9 | Preorder 'The Art of Elegance' out 9.23.16:https://t.co/eJezhLZHpg
	 Rock | Music | Art | Movies
	 Loyalty Above Everything. Independent Record Label. Artists: @king_nells @93rddagod
	 Contact info: Chris23kd@gmail.com (828) 748 3708 For Beats #kidphenomonon #kponthebeat http://www.Soundcloud.com/kidphenomonon
	 MHS Band || 5H & Adele
	 (-.-) I make Music that keeps dreams alive when your NOT sleeping. #MTVmade #XfactorUSA #SayHey ON |TOUR| @BatteryTour
	 Chicano rapper.
I Don't Give a Funk mixtape
Coming soon. Winter '16
------------------------------------------------------------------
-------------------cluster----- 19 of 30--------------
------------------------------------------------------------------
	 I'm a father of 2....errr....3, lifelong gamer, euro board game geek, and writer for http://DynastyLeagueFootball.com.
	 Father. Free minds and free markets libertarian. A Senior Fellow with Reason Foundation - and diehard Packers fan.
	 Just your average die hard real madrid, penguins, and cleveland fan. Former football player at the University of Kansas and St. Edward High School
	 Nick Jensen: BKLYNer, NYU enthusiast, Community & Experience Strategist at #NYU Interactive Media (@HashtagNYU), Lover of Life
	 English Teacher @JFKennedyHS. Lover of literature.Occasional Writer. Dog lover. Packer fan. Tennis Enthusiast. A mammal.
	 Boston Native. Producer / Comedy Journalist / Sports fan
	 A cool dude and a sports junkie.
	 Hockey fanatic, Basketball fan, Baseball fan.
	 Music hound, Chinese practitioner, & football enthusiast. 中文名：冯智文 ΔΚΕ IG: suddenpode
	 Dad. Librarian of sorts. I just don't happen to own cats or a cardigan. Former seminarian & college athlete. Purveyor of sarcasm. Go Buckeyes.
	 A die hard 88 Jr.Nation fan forever and love motorcycles as well. #nfb
	 JMA major @ Duquesne University, AΔ, writer of the BPL blog for @theduquesneduke, creator of http://smarktalker.com, Wrestling fan. Yes, I know it's fake.
	 Southern California film photographer. Retired Air Force Lieutenant Colonel. Volunteer webmaster for several local community organizations
	 I write about League of Legends and college football for @SBNation. Maryland grad. Fan of movies, empathy.
	 art enthusiast and dog mom
	 Sports crazy, rental guru. Drake '09, Baylor '11, but I'll be a Bulldog until I die.
	 Multimedia Journalist FOX42, ASU alum, XΩ ❤️ Feed your curiousity. RTs ≠ endorsements.
	 Furry enthusiast. Independent musician. Pansexual / Polyamorous. Vegetarian. Works for Geek Squad. INFP. Living with my dingus, @Moovry.
	 @UofMaryland alum. doughnut addict. feminist.
	 jewelry crafter. massage therapist. francophile. passionate about coffee, yoga, futbol, travel, art, DMB, and men in glasses.
instagram: nathaleebelle
	 C&C Fan,PC Gaming Guru. Donald Trump 2016 Supporter.
	 Gamecocks reporter, Charleston @PostandCourier. Gym rat. Hoops junkie. Guitar player. Spearfisherman. Always terrified Braves are going to blow it.
	 law school bound, lover of everything sports, Cowboys & Warriors are my favorites.
	 Programming and design hobbyist noob. PC builder type person. Photographer. Beer and vaping addict. Family man. WoW nerd. Corsair fanboy.
	 Fan of Madison, Carter, Tucker, Zoe, Christian, Boston; Buckeyes & North Union Wildcats, too. Taught English for 35 years, miss it every day.
	 Fueled by coffee. Owner of Bigfoot Bath Bomb Boutique. Hiker. Blessed to live in the PNW.
	 I am a dad, a husband, and a huge sports fan in Detroit.
	 Director of Fantasy for @PFF | DFS Hack | Ranks things | SiriusXM host | CBS TOPS fantasy guy | Husband & dog dad | Craft beer | @PFF_Fantasy
	 DevOps guy at Vista Higher Learning, GNU Guix core developer, FSF emeritus, Scheme and functional programming enthusiast, drummer for Tensor.
	 Social,Dog Lover, Gunners.
	 Teacher, Disney nerd, lover of musical theater, hockey sister and billet mom. #FeeltheBern.
	 17•Wisconsin•Cat lover
	 Marketing professor (personal acct, locked usually). Coffeesnob and TV addict. Unapologetic Habs fan. Anxious Misanthrope. via HTFD→MTL→NYC→AMHST→BOS #gohabsgo
	 American Citizen. Democrat. Student of Marketing, Bronx Community College. Security Guard, Bartender, Acting Head Teller. Management experience. Fitness lover.
	 Co-owner of NFP80B Studios. #Crossfit enthusiast. Looking to help improve the lives around me. Video Game nerd
	 Half-man half-septopus, NJ dweller, Silent Hill snob, Harmonix fanboy, last remaning Contra fan. I make videos.
	 If you're not a @Suns fan bye. #ForeverASunsFan  #BirdGang
	 @Razer affiliate/MLG/cosplayer/ Blizz fan boy /Internet badass/X/Vegetarian/stream&cam Mod/rosskyo#1331/WSB #Rosskyo- Hpal IRL, KCCO
	 Avid iRacer | Twitch Streamer | Member of Black Adder Motorsport iRacing Team | USAF Vet
	 I make beer, and sell beer-making supplies! Also a lifetime member of Broncos Country, Irish music performer, self-educated food adocate, and former journalist
	 Wizards of the Coast - Technical Producer & Avid Photographer. Personal Account. Legacy Lands Player. SFV, FightStick Enthusiast & SFGiants Fanatic. #WotCStaff
	 I wear glasses, cause if I don't, I can't see shit. San Diego sports geek. Coed softball hero. #LOVEbaseball #MallerNation #Scotchguy #HeadChange
	 Firefighter, EMT, baseball coach. Cincinnati Reds fan, Husker loyal. Boyfriend to Chera Steele and father to Abby and Copper, our fur babies.
	 Quincy University Assistant Director of Athletic Communications. Bears, Blackhawks, and White Sox fan. Saint Joseph's College Alum. Herb Brooks impersonator.
	 Believer, Husband, Dad and frustrated golfer.
	 Aspiring baker, occasional artist, beer enthusiast, and Venom main/FGC grandma with an addiction to action figures.
	 @AUWCL law student. Ex-newspaper guy. Free speech, student media supporter. Theme park enthusiast. Alum of @OwensboroMI, @NPR, @SPLC, @WKUHerald.
	 RHS, eyebrow enthusiast & figure skater
	 music lover. travel junkie. @GustieAlum. choir nerd. gymnerd. wine & whiskey drinker.
	 Proud indian.Die hard fan of A.P chief minister Sri Nara chandrababu Naidu, Dada and Kohli
------------------------------------------------------------------
-------------------cluster----- 20 of 30--------------
------------------------------------------------------------------
	 Receiver/DB Coach Avon HS, V & JV Assistant WBB Coach-Head Track & Field Coach Crispus Attucks High School, Nike Spiece Lady Gym Rats Platinum AAU Coach.
	 Assistant Football Coach  JCSU  Alum  West Mecklenburg High school Secondary coach  God is love
	 Senior at the University of Memphis• Memphis Metro Mustangs Basketball Coach• Head Valet for Southern Valet LLC
	 TV UCLA EDM Democrat
	 Marquette | Dirty Mike and The Boys | You could say I enjoy NCAA basketball
	 Disciple of Sir William Wallace. Brethren. Frederick Community College Baseball #17. #IAmSecond
	 Montour Baseball Cards, 1108 Broad Street, Montoursville, PA 17754 (8) MILLION cards. Baseball, Football, Basketball Hockey (570)368-1660 cell (570)916-5619
	 WKU 2020// Lacrosse
	 ETBU softball commit | somewhere down in texas
	 ECHL Atlantic CHA ECAC SUNYAC Ice Hockey Official RDV Ice Den Operations Manager but most importantly Father and Husband
	 King of Magic / Chicago Bulls Magician / T.v. Magic Consultant / Follow or You'll miss out / ❤️ Norma
	 From Louisville, MS, @eccc_ms, 2x @southernmiss, & @utep grads; @SouthernMissMBB start plus 8 stops & back as Assistant Basketball Coach #SMTTT
	 C/O 2017 1st Team All State DB #EvolveGang⛽️
	 Aaron Conway. MACU baseball player. St.Louis Cardinals⚾️. Blackhawks. OSU Cowboys. OKC Thunder. @corrral3.
	 2012, 2014, 2015 Regional/Pac7 Conference Coach of the Year, Bay Valley/Pac7 Conference Champs Contra Costa College; Current New Member Bay6 Football Conference
	 @Real_Liam_Payne defense squad ✊
	 Pediatric Pulmonologist, Emory University. Currently Reading: Legends and Lies: The Patriots
	 13x aux cord champion
	 poker player
	 The University of Tennessee. † ⚯͛ △⃒⃘ Isaiah 40:31 @SportsManias Campus Representative http://rep.sportsmanias.com/TENN3 vols|braves|titans
	 Pro soccer ball kicker for @fccincinnati @GuamFootball Former USF Bull and Xavier Musketeer
	 2001 USSSA National Champions, 2005 TP National Champions, 2006 WABA World Champions 16U, 2013 CABA 17U World Champions, 5 MLB,84 Draft Picks Since 1998
	 St. Mike's '93. Hall-Dale Teacher.   Dartmouth hockey, Bowdoin hockey, & Maine HS Sports.   http:http://www.kennedyplaybyplay.com
	 Official Home of the Mukwonago Girls Track & Field Program. Proud Member - #MukFam
	 Taylor Enterprises. LSU Alum. TarHeels. Proverbs 3:6
	 Director of Athletics/Head Football Coach, Fort Walton Beach High School
	 God First | Professional baseball player for the New York Yankees | #DallasStars #CowboysNation ✭
	 KSU.TKE. IΠ 586 KZN.    Clear eyes, full hearts.
	 Family, work, golf, cigars & brown liquor. Not always in that order. Tied for 2nd most Major championships for a Drake University alum.
	 Crystal Lake Central Tiger/Former Hawkeye/Current ASU Sun Devil
	 Benedict Football ! ✋#Pick6 #DistrictNueve
	 Tar Heels-Clemson-Gators-Rebels-Gophers-MN Vikings-CAR Panthers-MN Wild-STL Blues-CAR Hurricanes-MN HS Hockey - ROLLING STONES-KID ROCK-TRAVIS TRITT
	 Former MU Runningback R.I.P. B #LowLife BTFB14
	 God | University of the Incarnate Word Distance Runner | Insta @TheFrio ❄️ | Snap: @Murillo_Isaiah
	 Track | Buffalo FFA | Nick Salgado 💛
	 AKA✨Spring2016. #DeuceKlub #tAilKlub WVSU volleyball
	 | #MoneyTeam601 | jacksonstate | promoter |
	 Kylee and Denver.
	 Outside Linebacker, Morgan State Bears
	 BCU '18 Nebraska born and raised. #GBR #SF27 #402Forever #BlackLivesMatter 🙏🏻 🙏🏾
	 University of Tennessee Men's Rugby Team http://www.tenesseerugby.com
	 Ephesians 2:8-10 | #5 Basketball | @jenn_nesbitt
	 Romans 8:37 | Central College Soccer #5
	 Football Player At NC Wesleyan College From Newport News VA | FS/SS | #11 | #NCWC | Writing My Story. #LLKN13 #LLDanny
	 I am the League of Shadows. Farmape Rugby. KΔP. Central Catholic Alumni. UPJ. #HeatNation #LetsGoPens #LetsGoBucs #SteelerNation
	 Football, Proud member of ________________competitive team, 9x SnD Tournament Champion Currently looking for a x1 competitive team HMU.
	 VFL #OutbackBowlChamps #BeatAppSt
 Schs class of 2016 huge UT Football and Basketball fan 9-4 #VolHoops 8-7 #BeatGeorgia
	 The official Twitter account of the UC Davis Aggie softball team. Go Ags!
	 The official Twitter page of the Youngstown State Women's Basketball program. IG: ysuwomenshoops
	 |SBHS Football and Lax co'17|Isaiah 40:31|
------------------------------------------------------------------
-------------------cluster----- 21 of 30--------------
------------------------------------------------------------------
	 Follow this account for geo-targeted Healthcare job tweets in Nampa, ID. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Construction job tweets in Detroit, MI. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Internships job tweets in Cincinnati, OH. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Engineering job tweets in St. Paul, MN. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted General Labor job tweets in Charlotte, NC. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted IT-Management (CIO, Director, etc.) job tweets in Boston, MA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Retail job tweets in Nampa, ID. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Healthcare job tweets in Myrtle Beach, SC. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Real Estate job tweets in Orlando, FL. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Business/Mgmt. job tweets in South Carolina Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Banking job tweets in Kansas Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Accounting job tweets in Illinois Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Transportation job tweets in Sarasota, FL. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Customer Service job tweets in Missouri Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Education/Teaching job tweets in Rochester, NY. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Education/Teaching job tweets in Charlotte, NC. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Software Dev. - General/IT job tweets in Savannah, GA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Real Estate job tweets in USA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Pharm./Biotech job tweets in Detroit, MI. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Sales job tweets in Hartford, CT. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Engineering job tweets in Indianapolis, IN. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Skilled Trade job tweets in Richland, WA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Business/Mgmt. job tweets in Providence, RI. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Education/Teaching job tweets in San Antonio, TX. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Accounting job tweets in Louisville, KY. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Engineering job tweets in USA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Transportation job tweets in Wyoming Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Security job tweets in Cleveland, OH. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Health & Welfare job tweets in Charleston, WV. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Sales job tweets in Boston, MA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted General Labor job tweets in Tennessee Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Human Resources job tweets in Ft. Lauderdale, FL. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Software Dev. - General/IT job tweets in Houston, TX. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Internships job tweets in DFW, Texas. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted IT-QA job tweets in San Diego, CA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Transportation job tweets in El Paso, TX. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Healthcare job tweets in Triad Area, NC. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Business/Mgmt. job tweets in Delaware Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Office/Clerical job tweets in Columbus, OH. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Skilled Trade job tweets in Greenville, SC. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Transportation job tweets in Oklahoma City, OK. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Pharm./Biotech job tweets in Los Angeles, CA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Business/Mgmt. job tweets in Alabama. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted General Labor job tweets in Kansas City, KS. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Skilled Trade job tweets in Utah Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Healthcare-Nursing job tweets in Salt Lake City, UT. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Transportation job tweets in Cleveland, OH. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Healthcare-Nursing job tweets in South Carolina Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Transportation job tweets in Savannah, GA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Pharm./Biotech job tweets in St. Joseph, MO. Need help? Tweet us at @CareerArc!
------------------------------------------------------------------
-------------------cluster----- 22 of 30--------------
------------------------------------------------------------------
	 ♎️ : PlayzInIt. Focus & Motivation. Father to a amazing little angel
	 God • Philippians 4:13 •VOH Officer • Junior • Haltom HS Class Of 2017• Link Crew • Chorale • Daisy
	 I'm late for my church group. Peace.
	 Christian. Poet. | Ayo sis, you ARE a queen. #BlackLivesMatter #FreePalestine
	 Jesus, Music & Girl Power.. in that order. ❤️ #LupusWarrior 💪🏻 👻: kaylaa_ivette
	 Proverbs 16:3. 100Fold. Jesus is real.
	 I honor the Holy One that lives in you.
	 | Gamer | Anime | Basketball | Music | 
God is my Savior
	 http://jonpawlovesyou.com I'm a Not-merely-cheap-but-totally-Free-Hyper-Grace, Easy-believism, Faith-alone-in-Christ-Alone, Antinomian. (http://faithalone.org)
	 Rejoicing in the LORD, serving in His love.
	 God spent 1 day creating the universe. He spent the next 6 creating Lionel Andres Messi. Ya Gunners Ya! #boixosnois
	 Sr. Pastor of Richmond Community Church & http://highimpactchurch.tv, speaker on High Impact Living, author of 5 Habits of Happy People
	 21. 1 year old son. Living life that God gave me. We were all born for a purpose. What is yours?
	 Actress, Singer/Songwriter, Dancer. Beloved child of God. Made in South Africa. Listening to my own heartbeat. IG: @nondumisotembe
	 god got me I swear
	 Father. 29. Texas Forever!
	 Jesus, coffee, adventures, soccer. Romans 8:1       Luke 18:27
	 I love God...
	 You can have this world, give me Jesus || Marshall University
	 Love, and God will take care of the rest.
	 Humble and Thankful
	 I am the pastor of Corpus Christi Catholic Church. We are a Roman Catholic Church in the Diocese of Orange. #avcatholics
	 R.I.P. JUGG MONEY R.I.P. MARTHA R.I.P. UNC R.I.P. TREY R.I.P. GARY
 All Praise Be To God!!
	 I'm a husband, father, entrepreneur, & video game enthusiast. I'm not ashamed of the Gospel of Jesus Christ. #Lakergang #TitanUp
	 Jesus Believer●Car Lover
	 Follower of #Jesus, #Christian, #Photographer, I will uphold you with My righteous right hand. Is 41:10
	 22 years young. Don't go a day without showing Christ's love to someone! I write and play music!
	 Godless Angel is a one man death metal machine from Lawrence, Kansas.
	 I'm trying my best to follow Jesus.   TOGETHER • July 16,2016 • http://reset2016.com

RESET Book: http://goo.gl/wRPhH9
	 2015's Gospel Artist advocating against domestic violence & sexual assault! Giving hope to victims & survivors! http://www.tatemusicgroup.com/epk/artist/16215
	 keep your eyes on Him /// phillipians 2:3-4
	 .@WssuRamAlum • @NFLAlumni (@Jets, @Saints, @Bills)•O.C. at @JCSU • God has reasons for his methods — a higher purpose and plan that we can’t see.
	 God Imitator, People Lover, Life Liver
	 God, Family, Health & Success.
	 African's next fierce #healthsystemsstrengthening advocate,visionary and ambassador.... #amablessing
CHRIST is ENOUGH for me.
	 Juice - JC Dragon - Mary Levingston - RIP Cristy Jackson - fearing god only
	 Lover of Christ/Husband & Father in that order/ For booking/features b3manage@gmail.com, follow me on IG/-therealbrother3
	 Believer, Seeking spiritualism
	 Follower of Christ|John 13:7|ClemsonWBB #24|EKH
	 Man of God. Educator. Mentor. Visionary. IG: @AntTheKing Website:http://brothersinactioninc.org Brothers In Action, Inc.
	 I'm Christian but not that Christian...
	 God above all || UWG || Sigma Kappa
	 If there's any good in me, it comes from the grace of my Father.

Also, cupcake enthusiast.
	 Sr. Pastor of @ReNolaChurch, Husband, Evangelist, Leader, Innovator, Thinker, most of all - servant http://facebook.com/JoshuaBingham
	 For With God Nothing Shall Be Impossible- Luke 1:37. Mark 11:24-26. #HDMH #iamsecond. Anderson baseball '20
	 After God & my family, ain't nothing more important than success & getting it. Founder/Artist/ Photographer or Radiant. Follow on Tumblr radiantartbydiggie
	 I no longer put God in a box and limit my blessings. Impossible Is Nothing!
	 I am a follower of Jesus. Stay at home Mom with an empty nest. Volunteers outside of the home most every day. ✌️
	 God. Family. Friends. ❤️ USI Criminal Justice
	 I don't wanna sound super weird, but Jesus was hated too. -Evan Turner
------------------------------------------------------------------
-------------------cluster----- 23 of 30--------------
------------------------------------------------------------------
	 B.A. Sociology & Business 
Published Author & Illustrator 
YouTube: TheCurtisMack  Instagram: @CurtisMack93
	 Unpublished author of poetry, fiction, erotica and para-romance. Very versatile in likes and flavors, heavy reader, love intelligent conversation.
	 The stream of conscious ramblings, rants, and notes of a librarian turned comic artist. Wife... corgi wrangler... Batman fan.
	 Published Model. Former TV Host/Personality. College Graduate. Bookings: goldielox0411@gmail.com #FreeTheNipple
	 Writer, editor, parent, husband, licensed therapist, musician. Editor-in-chief at @BWDR. No time for anything, ever.
	 Author: @MayMcGoldrick Historicals, Romance ; @JanCoffey Suspense Thrillers, YA. And follow us on @NikooandJim
	 Informative publication dedicated to the waste and recycling industry in North America #solidwaste #recycle #recycling #sustainability #wastetoenergy #compost
	 A daily published online magazine, loaded with hobby information, gathered from followed tweets.
	 Grad student. Future librarian. Writer. Obsessed with: words, puppies, coffee, and emulating Leslie Knope. She/Her.
	 Music and culture writer. Author of forthcoming book about Jason Molina (Rowman & Littlefield 2017). Represented by Alice Spielberg.
	 Writer for all things life and culture
kazzledazz[at]gmail
	 occasional writer.
	 #Travel writer, blogger #equestrian https://Instagram.com/nancydbrown http://writinghorseback.com/ http://www.linkedin.com/in/nancydbrown
	 Writer, singer, lover of cats, comics, and CW shows.
	 Acquiring books for @JHUPress on Chesapeake history, nature, culture & food, and poetry/fiction through the Writing Seminars. Victorianist by trade.
	 Writer, Former DCM, Francophone, Thalian, Feminist and blogger @fem2pt0, Poet. Lover and a Fighter. Gluten-Free Crusader. Owned by my Cavalier, Noah.
	 Author, fan of fancy cocktails, anything chocolate & #DavidGandy! Chasing Fire series from Penguin/RH & Wild Wedding Series coming soon from St. Martin's Press
	 Amazon Author Page: https://t.co/hNuDmHbshN 
Word of the Day Poetry Project: http://t.co/cveyGA4w9t 
Patreon: https://t.co/VHH3k9vPOd
	 According to most astrological evaluations, Im a supposed vindictive, dark, jealous, brooding, moody, anger issue riddled beast with an appetite for cookies.
	 Obsessed with books, coffee, and dragons. Lover of Jesus, science, and dark lipstick.
	 A teacher and blogger My blog: http://mostlyblogging.com
	 Doctor by trade, writer at heart, dog lover always. Founder of Invented Magazine for tech / medicine entrepreneurs.
	 I'm the book you always opened, but never read. ❁ | snap: baileydrags ☻
	 #Deaf published author & chairing a Deaf Culture & History Section; #advocate to save t/ lost #deafculture treasures.
	 YA Librarian recently described as practically perfect in every way. Chair of @txla Maverick Graphic Novel Reading List Committee.
	 Public speaker, professional development expert, and writer.  Spreading light and love like a virus.
	 Writer, Journalist, Pasta lover, Northwestern. https://goo.gl/km3aN9
	 Writer. YA and adult fiction. 2015 McKnight Finalist. Amateur car thief.
	 Literacy educators. Book nerds. Tech nerds. Love teaching & learning! Authors of Teaching Interpretation & Flip Your Writing Workshop
	 bookralphy@gmail.com | http://www.rugraps.com
	 ✨WildOne LifeAlchemist MusicMaker HippyBabe CreatressWoman SoulShiner WorldAdventurer Co-Creator of @DiveInDeck✨
	 Owner, TLC Graphics. Award-winning book design, production, publishing coaching firm w/Biblical values. info@tlcgraphics.com / NEW BOOK: https://t.co/wi5VtnDk6K
	 Editor for hire. I'm at @womeninhighered & @soundingoutblog. Personal Essayist. Knitter. PhD. I collect postcards & have New York values. #lyricsoutofcontext
	 Vegas and Poker Lover.  LV Columnist for Ante Up Magazine.  Info Coordinator for PokerAtlas.  Long-Winded Blogger.
	 Father. Husband. Teacher. Perusing a career as an author.
	 Writer by day. Writing by night. Husband. Sings badly. Not an underwear model. #LGBTQ
	 Cynthia J. Drake is a travel/finance writer and Author of Budget Travel for the GENIUS (2015) #budgettravel #travel http://tinyurl.com/lvjz269
	 Writer. Producer. Journalist. Wife. Mother. Published by @MuthaMagazine, @blackheartmag, @huizachemag, @flashficmag, @NYTMotherlode.
	 Sideline Expert. Dutch Whisperer. Angrier Man Tomorrow.
	 Author of the Nicholas Harding Series of Suspense/Thriller Novels The Pharm House & The Torch is Passed.
	 Journalist and author of book, None of Us Were Like This Before
	 Writer/Arranger of MRA Dilbert. He/Him. Feminist. Guinea pig enthusiast. Pleasant company.
	 Fiction: @carvezine @pitheadchapel. Illustrator: @algonquinbooks. Nonfic: @vivaeditions @tnbtweets @latinorebels 1st twitlit: @smallplaces. Latino Gryffindor
	 Texas born. Missouri bred. Writer. Author of To the Swift.
	 mom, sales associate, writer, artist, photographer, ally. see my blog at https://www.tumblr.com/blog/vanessacleenen
	 Educator and incognito pen thief
	 Writer, editor and bookworm. Marathon runner. Tough Mudder finisher. Public speaker. School board trustee. Passionate about education.
	 Caurie rhymes w story = what I do for Democrat & Chronicle, Reuters & Huffington Post. Mom, USMC wife, U of Rochester alum, Fulbright, beagle rescue, vegan
	 Read Comics, Lift Weights, Watch Wrestling, Listen to Heavy Metal!
	 Creator of Dilbert. If you like good coffee, you might like my book: http://amzn.to/1oTGu8x
------------------------------------------------------------------
-------------------cluster----- 24 of 30--------------
------------------------------------------------------------------
	 Human female who sneezes in threes. #debfacts= shit my mom says (mostly in emails).
	 I'm Princess Tatiana of Hollywood. Welcome to my fashion designing Kingdom! Currently working on Disney Descendants Poptalk.
	 I'm Yuki Isabel. Nice to meet you (Multiverse RP, this character doesn't even belong to any canon fandom)
	 Evelyn Rose. Musical human being who lives, breathes, and loves.
	 her vibe was pretty #HamptonU⚓️
	 Princess 24/7 👑🐘🎀
	 Nana Gouvea,Actress & Human Being: http://www.imdb.com/name/nm1058425/ https://Instagram.com/nanagouveaofficial/
	 You can either have a good girl that's annoying or a hoe who don't care.
	 Kayla is a 🐨ty girlfriend. I 🍞 her very much.
	 Fat chick in Ohio. Sometimes I'm funny. Twitch moderator for @Venalis21 and @Aaraflynn. Resident butt aficionado
	 sweet girl, fiesty attitude! 
mommy to #misskennedi. Memphis 
instagram: misskrissybabee
	 24 || 3L || Females are strong as hell. || #OnePride || #GoBucks || #ALLin216 || Nothing is worth your reputation.
	 mhs. my name is Vanessa❤️
	 19. Mixed chick. DLW.
	 TBH Cody and Sam are too cute for the world 12-06-15 best day of my life
	 ....young savage girl lost among the lilly pads....
	 yo @Shane_Will1 I think you're pretty cute :)❤️
	 a good girl who does her makeup to trap music
	 There are many women who let a man control them. My short stories give an inside look into this type of exhausting lifestyle.
	 Single black female addicted to retail. •BGSU Alum• Instagram: autumnrae___
	 free spirit✨
certified cruelty free/vegan makeup artist
	 Thick girls winning. Skinny girls winning. WE ALL WINNING.-Zendaya https://www.convoyofhope.org/zendaya/
	 SMTX• A girl who just LOVES her SPURS♥️
	 Helga Pataki but gay
	 Aniyah VaDoll, the Baby of the VaDolls, movie & reality tv star, dj, producer & your WCW's girl Crush. #SleepEasy =)
	 Mixed. Mermaid. Xavier
	 bad bitch production accountant at @JASH. André Bazin lover. recovering standup... comediain't i a woman?
	 Just a 20 year old looking for distractions from reality ...and did I mention Demi Lovato is queen 💁🏻
	 Ny'Asia Lee
	 She's a good girl, loves her mama, loves Jesus and America too. CA|GA. KSU softball '19.
	 My name is SuperBecca I am here advertising my website, I am a producer and model of superheroine videos as well as damsel in distress videos. pantyhose, nylons
	 Mother first❤ IG: prettyroundbrown___ .
	 Looking for ladies who want to be models @jtaylormusicnow manager for features email jdsherrod2003@gmail.com and a connect for XXL MAGAZINE #HouseOfTrill
	 I'm not at the beach, this is a bathtub?! | GV'16 | GU '20 | Women's Soccer | @gabearsulic ❤️|
	 KISS MY GRITS // @sarahkelly456 is pretty cool
	 Resisting the urge to take myself so seriously. Theological equivalent of a Mexican girlfriend. 1/2 @sees_red 1/2 @ezeruncaged
	 That one nerd who dresses better than most women he knows.
	 forgotten member of the spice girls
	 tha name is TOYA.. 25 years old !
	 • YCP nursing & softball '18 • Joshua 1:9 • I'm not here to be average, I'm here to be awesome •
	 The original Housewife of Twitter!#RealHousewives #LGBT #Fashion #CurvyGirlModel #Charity #RHOM #Socialite NSCharpentier@gmail.com
	 ▪️I'm focused on Aziah James▪️        ✨UCONN✨
	 Hey y'all! I'm Rachel. Fashion Blogger & Beauty Youtuber. Lover of all things French. Email: rachel@rachmartino.co Insta & Snap: rachmartino
	 Model/actress with Kim Dawson Agency Dallas, Factor Women Chicago, Factor Women LA //INSTA: Alexeatsplants_ SC:robotninja97
	 18+ ONLY

Spoiled Fat Princess. OG Feedee Web Girl. Cannabis Lover. Fetish Porn Producer. 

http://t.co/t2uwiEokLy http://t.co/UDIPc3MWuL http://t.co/yhX538JKku
	 | Just a Peach With A Peach | Don't Like Girls But I'll Steal Your Bitch | Insta: _faithmcmahon | Snap: faiths_thename |
	 daughter of @beyonce
	 oye chica | wifey
	 just a regular degular shmegular girl from LA.
	 Photographer Nelle
Who's Nelle? I'm Nelle 
Photographer|Videographer|Editor 
IG: @im__nelle · @nellevision
876✈404---229    
#VSU
------------------------------------------------------------------
-------------------cluster----- 25 of 30--------------
------------------------------------------------------------------
	 It's likely, nearly inevitable, that I owe you an apology. long lost pal/betty/al.
	 i sing sometimes | sc- camryndeming |
	 supermodels think I'm handsome
	 I've got so much to say and no one will stop me
	 I have a decent personality
	 I would rather die of passion than of boredom
	 you look like the mayor of whoville bitch what's up medusa🐍& koda🐕
	 Can i plz pet your dog | RIP Davy
	 I can't wait to walk those streets of gold, But give me just one dirt road
	 ....too busy bettering myself! #RIPJamesKing 4⃣ SC & IG: whitneyshaune
	 I'm having a hard time holding these alligators down. -Ric Flair
	 O, what a rouge and peasant slave am I!
	 My dog stares. I teach the workshops, write the novel, ollie the curb. The dog stares.
	 I drink and I know things.
	 I like a little messy chaos
	 I'm just trying to get my degree and grow my hair out

 @nalbeadz ☆♡☆♡◇
	 Call me Swaggy D
	 I have God. I'm good.
	 I don't drink.  Big J. Prince. O, snakesss (hoarse) Barring* any more Sugar. Hold your phone.  Come find me.
	 Lady Actor. With Gods help I shall become myself. Now on: How To Get Away With Murder ABC. snap: karlitasouza
	 I'm capable, my fav told me so!
	 XVII♔. I wish that I could wake up with amnesia and forget about the stupid little things. 
10/11/15 I met Josh, Jen and Liam.
11/06/16 I met Ash and Luke.
	 My dad thinks I should send in an audition tape to Survivor. I'm a writer and actor.
	 when you see me, know that I'm in transition...
	 I let WSCR, 670 The Score let me work there. I will stick to baseball if you stick to risk management. I do not have a criminal record.
	 Just get to know me! (DM me...I'm friendly)
*Medical* *Soccer* *Dance* *SADD*
	 howdy! i'm whitney, im 19, i do the youtubes, and i am not throwing away my shot.
	 I probably don't like you
	 i really don't know. sc: nlanice
	 Aspiring Singer//Actor • Im a super goofball life's to short to be so stank
	 I'm technically correct... the best kind of correct.
	 I'm not trying to impress you
	 I'm v gay
	 I invest far too many emotions in sports.
	 I guess I get what I deserve, don't I
	 you were the one thing I got right
	 I'm tired of old people talking to me like I'm regular! . ╮(. ❛ ᴗ ❛.)╭
	 I'm probably crying right now.
	 Sometimes, I do awesome things ;)
	 what do u pop exactly
	 Sarcasm is my specialty
	 i'm 21 years old, screw me
	 illust/personal | ya i'm ren | 멍멍 | ⚓
	 I play beisbol
	 i strive for perfection , going in the right direction
	 Terry Hintz is my spirit animal. I play Smash (Smash 4 Ganon). I won a giveaway once.
	 i wear cool clothes and make cool music.
	 All i know is it better not be the ostrich thing with the balls
	 You work for me now.
	 Are those meatballs still circulating?
------------------------------------------------------------------
-------------------cluster----- 26 of 30--------------
------------------------------------------------------------------
	 CEO of The Tribeca Trade Group. Specializing in ETFs, Equities, Indices, Options, & Programs. Trend spotter. I provide daily commentary on ETFs & equity options
	 #eDiscovery #Litigation Attorney & Consultant shares his personal insights. Immed Past Chair, Council of CA Sections. Past Chair & Special Advisor, @CalBarLPMT.
	 Matthew Kundrick Aka Pujo, future entrepreneur. #Falcons #Yankees #Magic #Duke IG: thatguypujo
	 Fashioning the world into a better place CoFounder CEO @19thAmendment @Forbes 30 under 30 @BU/@PARSONS/@SIB 19th Amendment Person
	 (Director of Sales) @upandawayamex | Linkedin http://bit.ly/SonnyChatrath | IG: http://bit.ly/SonnyChatrathIG | (Sonny IMDB)  IMDB: http://bit.ly/SonnyIMDB
	 Author of #Marketing to Leading-Edge Baby Boomers + #Generation #Reinvention, speaker, creative director, writer on #aging, #Boomers, #business, #transformation
	 Serial marketer. Previous: MRY CMO, 360i VP Emerging Media. Contributor to @adage. Startup advisor. Blogger since when it was cool to say that.
	 Passionate #career mobility and management coach. Powered by caffeine and eternal optimism. #Networking enthusiast. Must drink #coffee.
	 VP Business Development @Cyber_SN, Frmr CEO/Founder @Indigo Partners, Board @ICMCP, #brainbabe #cybersecurity #infosecjobs #Kindness Ambassador @thekindnessgirl
	 I ask troubling questions. I help small businesses find clarity re: marketing, ops & tech. Into startups, econdev, granddaughters, kayaks. Business is Personal.
	 Alex. Senior. 18. I am the founder of & Overall Leader of @VaultClan. Part of GEM$QUAD. Gamertag: Vault Rvertical PSN: The_Revertical. NBA enthusiast.
	 Promotions @ 94.7 WCSX, Former Promotions Coordinator @ Cumulus Media, Aspiring sports broadcaster, Specs Grad, 20, MSAD 10-19-13-Forever
	 Multimedia Producer. Development Communication Professional
	 Founder of @fakku and @hanajigames. Also worked at a supermarket.
	 CEO Of #JoeBlaxTV.... Natural Born Hustla  Director/Video Editor/Artist Manager #ProudDad
	 Distinguished Engineer leading OpenStack upstream deployment @IBM. OpenStack core in Keystone-specs, pyCADF and Heat-Translator. Author. My tweets; my opinions
	 Creator/ Founder at Modern Civilian http://www.moderncivilian.com Aspiring inspirational modern civilian http://www.instagram.com/lemuel4r
	 @PlayStation MVP (http://bit.ly/1fshI7d). Geek. Nerd. Used to work on that one site, now works on another site and all that jazz. ;)
	 Long/cash value fund. Syndicate member. Tweets not investment advice & could be lies.
	 Product Mgr for Syncsort. Writer. Analytics Hadoop BI ETL DQ IOT big data interests. Old ETL, integration & data mining hand. Sci fi addict.
	 Innovation and gaming writer for RIT. Looking for the next big thing in innovation, gaming and entrepreneurship? Just follow me.
	 Consultant, #speaker, trainer, #coach, #mentoring, lifelong learner - making sense...making progress - Invenio Advisors - CPA, MBA @invenioadvisors
	 Digital & Facebook Marketing & #SocialMedia Specialist email:  lisa@lisacashhanson.com SEEN ON SteveHarvey #FoxNews @Snuggwugg http://MompreneurMogul.com
	 Husband and proud Father of 5. Sales Manager@PMAUSA Specializing in implementation and distribution of health benefit packages.
	 Member of Booya. Drinker of Coffee. Speaker of Gibberish.
	 Technology executive who loves building things (teams, products, and culture).  VP of Engineering @LithiumTech
	 founder of @envoy. formerly systems engineer at Twitter and Google. beware of sarcasm.
	 23|| President Of DuckTape ENT|| Manager For @Youngdollarz336|| Owner Of Plugged Management LLC|| Bookings/Features Email Me BookYoungDollarz@Gmail.com #SMMG
	 Intentional Knowledge Seeker*Always Paying Attention*Educator*#GoogleEI Tweets=mine
	 Co-Founder / Principal - Element Sports Group, NFLPA Certified Contract Advisor. Omnivore. Full time Husband & Dad. Part time movie quote specialist.
	 Global Manager of Engineering @ZXVentures • Formerly Director of Engineering @LiveIntent • I tweet #engineering #technology #food #travel #news #politics
	 Customer Centric,  Mindful Management Consulting Solutions
	 Inventor of @myelashCurler,   http://AllThingsDigitalMarketing.com;  Marketing, Communications, SEM/SEO, Creative Concept, Copywriting, Interviewer
	 When it's funny, it's funny. | Creator | Masters in Laughter | VP/Marketing Manager @yalcincinnati
	 Media addict. Talent Team Assistant @bigframeco.
https://www.linkedin.com/in/alexrocca
	 Building stuff like External Innovation @EsteeLauder | Previously @MomTrusted @College_Zen @CMUEngineering | Books, the Packers, coffee, and beer keep me going
	 Kidney doc @DeptVetAffairs | Own NOD Analytics http://goo.gl/mfziXG | @MedscapeKidney contributor | BOD for @KidneyPatients | JS @BAPS
	 #PR strategist for #nonprofits #associations #smallbiz. Sister of fallen soldier. Advocate for #veterans #milfams. Writer. APR. MA in History @UF #WorkingMom
	 Venture. Start-ups. Finance. SaaS. Sports. Music. Food. Family.
	 Thought Leadership Writer at @Salesforce / East Coast Girl in Silicon Valley/ Fashion & Creative Enthusiast
	 ♊ Class of 2k16 Co-founder of No Insurance inc.      Follow me on Periscope @lexi420
	 Grateful For Everything | CEO of @STGMediaTV & @Brandsposure & @GamerGM_ #aH Business Contact ► STGConnect@gmail.com
	 Fellow Entrepreneur, Marketing Innovator, Managing Director GEM/Boston. Relationships before Transactions
	 Pro Treasure Finder- I find the GOLD in people & point it out! Artist. Performer. Inspirational Speaker. Entrepreneur. #PowerOfADreamTour #SadeChampagneShow
	 Paid Social Account Manager @EliteSEM Digital Marketing | Emerging Brands Enthusiast.
	 COLLEGE GRAD; ENTREPRENEUR; PROMOTER... http://makeupbyniecyredz.blogspot.com http://www.niecyscustomdesigns.com
	 President@Infosys, Strategist on tech led transformation, loves Manhattan & Hyderabad, Story telling, Avid traveler, Hindi movie buff, spa lover
	 VP, Strategic Partnerships at TicketManager
	 Director of Innovation & Ed Tech•International Speaker & Keynoter•Author•Co-Founder @EdventureQuests•Founder #toptechtoys•Founder @EdCampSoFlo
	 Aspiring Designer and Entrepreneur | CDO/BRM for @VaticGaming_ | Associated with @RaidGear | Uniform/Kit Designer for @numbrsvn
------------------------------------------------------------------
-------------------cluster----- 27 of 30--------------
------------------------------------------------------------------
	 Corporate Sponsorship with @allenamericans. @UTAustin Graduate. Fan of fast, heavy music. Saying, 'Tweets are my own,' doesn't really mean anything.
	 Newly former editorial page editor. Once enjoyed 15 mins of Internet fame w/ an editorial. Tweet POVs are mine alone. Je suis salty.
	 I'm a talent manager, producer, and publicist at @DTLAentgroup in Los Angeles. Powered by coffee and rage. Views here are my own. https://t.co/iBmgpjFbX5
	 Freelancer. @CUNYjschool grad. Passionate storyteller. Likes politics, education & world news. Opinions are mine, RTs not endorsements.
	 Melanin Poppin| Jesus Lovin| Founding Director of @UIWomen| @ASGCU Diversity Awareness Director 16-17| Tweets belong to me, myself, and I.
	 vice president, social science • macmillan learning • opinions are my own • facts belong to everyone
	 Canadian living in SF. UI Engineering Manager at @Netflix. Previously at @Evernote. Voice on the @FrontEndHH podcast. Creator of @SensesLost. Tweets are my own
	 Security & Sales Expert.  Proficient in sports, culture, current events, politics, and food. Masters in being a smart ass.  Opinions my own.
	 Author, North of Dixie: Civil Rights Photography Beyond the South (@GettyMuseum / @GettyPubs Nov. 1 2016) | Dad | Historian @American_Girl | Tweets my own
	 @FTC's OTECH.  Tweets are my own.
	 @HFA team HQ, formerly @HillaryforCO #ImWithHer | @harvard alum, political junkie, feminist, traveler, music lover | all opinions my own
	 #Tech #Recruitment for @MongoDB. NY sports, & AC Milan fan. @IthacaCollege grad. Message me if you're interested in opportunities at MongoDB! Tweets are my own.
	 Bay Area native. Aspiring China hand @AU_SIS and @Project2049. Commonly found hovering around refreshment stands. Views are my own.
	 @Binghamtonu alum. I work as a Software Quality Engineer. I tweet about evolution, Binghamton, and STEM. Tweets are my own.
	 I ❤️ marketing. My views do not represent my company's views, but my views are usually right on though...
	 A Washington lawyer advising on campaign finance, political law, and government investigations. All tweets reflect only my personal opinions.
	 Conservative. Political Nerd. Photog/Writer/Foodie. All-around Nice Guy. Former US Senate Staffer. Ted Cruz '12 Alum. Tweets are mine & mine alone. #IHateOlives
	 IBMer (VP, Global Digital Marketing), Dad & Husband, Manchester United Supporter, Yankee Fan, Audi Aficionado, Aging Soccer Player (all views my own)
	 Minneapolis native, U of M alum, political organizer, and goat enthusiast. I'll own goats someday, but until then I'll make do with the ones on the internet.
	 Trail project updates - program milestones - upcoming closures - relevant news stories. Hosted by Yves Zsutty, San José Trail Manager. Opinions are my own.
	 K12 Education Strategist, CDW-G.  Ed Tech Specialist, Google Edu, Chromebooks , Edtech Blogger, Evernote,former engineer, educator and CIO -opinions are my own!
	 Environmental anthropologist & heritage scholar who examines the politics of industry/ #resourcefrontiers, global heritage, and Indigenous lands. Views my own.
	 @usmc veteran, @AmeriCorpsAlums service leader, @teamrwb outreach coordinator, @SFVAC commissioner, Development & Comms with @vetshelpingvets Tweets are my own.
	 Environmental scientist interested in the  global impact of agriculture. UMN Alum. Tweeting about food and biofuels. @EWG but opinions and tweets my own.
	 #PR, #EdPolicy pro. Product of teachers. Blazing the #education trails @Milken @NIETteach @tapsystem. Foodie, reader, wife, mom. Tweets are my own.
	 Husband, father of 2, fan of classic Cece and Winston mess arounds. His views and opinions are his views and opinions. #WVU #Bears
	 Integrated marketing. Tech trends. Director, Digital Marketing for ModernfoldStyles. Opinions are my own. Foodie. Music. ♥ Coffee! #BA75
	 On-air GFX at @BleacherReport...fmr. @SBAthletics & @NBCOlympics staffer...Film/TV buff...Bayern Yanks Giants Knicks UConn...Tweets are mine alone
	 TV & Radio Personality for Univision Network & UnivisionRadio. Comments expressed through this account are my own. On Instagram: https://t.co/ge1OcRv5nM
	 Energy Meteorologist, Living and Loving Life! 3 topics you'll see here: Weather, Aviation, & Beer! (Occasionally, Politics too.) Opinions are solely mine.
	 Producer/Board Op @540ESPN. Sports junkie. Packers, Brewers, Blackhawks fan. I am kind of a big deal. All thoughts are my own
	 International Banker, #LosAngeles, Cycling, International Business, Wind Power.
#NordicCooperation #workingfordk 
Views My Own, RTs not endorsements!
	 VP of Business Development for http://greaterportlandinc.com, fan of rock music and food trailers. Views stated here are mine alone. Roll Tide.
	 running shoes, high heels, health, empowering others and tv shows - that's what I like. views are my own. RTs do not equate endorsing.
	 Proud mom to Brian, Shea, Avery, Carter, and Brooklyn. Gartner Client Director for State of Texas. Love football and IT. All opinions are my own.
	 Passionate about social justice, meaningful & sustaining work, history, podcasts, music, photography and old electronics. Views are my own.
	 Attorney. HorribleNight Copy Editor. Free speech advocate. Anti-helicopter-parent. Tweets represent ONLY my opinions.
	 Bachelor of Science in Journalism from University of Kansas. Sports lover, especially baseball and golf. My tweets are based off of my own views.
	 Cool Dad. Lucky Husband. 1st Gen College Grad. Education Advocate. Vice President at Helios Education Foundation. Views are my own.
	 I do lots of things @RogueCastle  All opinions are my own.
	 Research Fellow at Northwestern, emergency medicine physician.  Denver Health EM & Duke Med grad.  Opinions are my own.
	 Manager of Catering and Hospitality Training - PF Changs - Bicycle Enthusiast & Advocate - The Resource Network - ODU Alumni 2012 ΘΧ - Opinions are my own
	 AFSCME FL Political Director. Miami Native. Mamarazzi. Tweets are mine.
	 I run http://MedCityNews.com & tweet about healthcare, entrepreneurship, fatherhood, media & Cleveland. Wholly owned human of @breakingmedia. RT = You decide.
	 fan of anime/manga, gamer and a casual twitch streamer. Opinions/observations here are my own.
	 Asst. Prof of Communication at @UCumberlands /  @WVUIMC graduate / PhD student / #highered  #Missions #socialmedia #Christian / Tweets are my own.
	 @AARPTX advocate. Flawed feminist, politics, book worm, fitness geek, oenophile. Perpetually balancing a strong heart and a curious mind. Views are my own.
	 Just my random thoughts. Positive ppl only!!  ♊️ ExHooper #Chicago #MassageTherapist #WannaBePT #ILiftWeight Snap: mr_mclaurin27
	 Vice President of the College Democrats of Ohio (@CollegeDemsOhio); Miami University: Class of 2018; Views my own.
	 Entertainment, Music and Business Industry Executive. Family First. Lead by example. FSU fanatic. Chelsea FC.                  These are my own opinions.
------------------------------------------------------------------
-------------------cluster----- 28 of 30--------------
------------------------------------------------------------------
	 Virginia Cavalier, Charlottesville Resident, Editor at http://Streakingthelawn.com, etc.
	 Updates on #Journalism, #Tech, #Privacy | SEO & Audience Dev. @FWMedia | @UNCMJschool Alumna | Freelance Blogger @SPJGenerationJ | Prev @AmSciMag & @EPAResearch
	 WNY Refresh, The Buffalo News Saturday section devoted to health, fitness, nutrition and family. Reach Refresh Editor Scott Scanlon at refresh@buffnews.com
	 Play-by-Play & Media Director of Broadcasting for NJ Jackals. PbP & Color for College of Staten Island. Host-Open Mike Program. Reporter for NorthJersey Media.
	 ♑️ • ☯ • journalism • photography.
	 Journalist/communications specialist, Idaho native, history buff, matrimonified
	 Journalism Major at the University of Iowa. Daily Iowan TV Sports Reporter. Chicago sports are my passion. #Cubs #Bears #Bulls Instagram: Tayyv23
	 Bucs and NFL writer for Tampa Bay Times @TB_Times. Covered USF 2004-13, now on Tampa Bay Buccaneers and NFL. Also @lockedonbucs podcast. gauman@tampabay.com
	 @FoxNews Medical Correspondent | Chairman of #Urology, Chief of #RoboticSurgery at Lenox Hill Hospital. Expert in #ProstateCancer 

Blog: https://t.co/1y8fLE34Ga
	 Patriots/Bruins/Celtics Radio Network button pusher. Occasionally Adam Jones is on.
	 Fordham communications student. editor @theram_sports, editor @progolfnow. I write golf, often fantasy. Also like classic rock. RTs not endorsements.
	 People/Culture Leader @Apptio. Chic Geek. Often Epicurious. Wannabe Photog. Once & Future Cayce Pollard.
	 I'm a K-12 education reporter for The Raleigh News & Observer who primarily covers Wake County. I may also tweet about history, baseball & sci-fi.
	 News producer at @ABC10
	 Journalist/periodista @UnivisionNews. Former staff writer @miaminewtimes. Former freelance in Colombia + Argentina. Email me jweiss@univision.net
	 Filmmaker. Journalist. Mcclatchy
	 News Anchor-Reporter, NBCLA. Via Dallas, Las Vegas, RGV. Chicago native/sports fan. Food, travel, Gym rat, golf hack.
	 Moral complexities tinged with adventure. #earnesttweets @ComplexMag // Editor-in-Chief @NTRSCTN
	 @washingtonpost graphics editor. Tar Heel. (585) born, with stops in (202) (919) & (617). Occasionally answers to ‘Kuhrm.’
	 Reporter for NBC Bay Area. Indoor soccer. Extremely flammable. @IUBloomington alum. https://vine.co/Bob.Redell https://www.facebook.com/bobredell
	 The predominant daily newspaper serving Indiana County since 1890. Your source for #IndianaPa and #IUP news coverage as well as the surrounding areas.
	 Daniel Aguayo. @UofA educated. News Content Specialist at @tucsonnewsnow
	 Broadcast jour and gvpt major @UofMaryland | Former @marylandpubtv Intern | @UMD_SBS Managing Editor | @UMDSPJ VP | @cnsmd Crew Chief | Former @wboc Intern
	 news report of technology, entertainment, history,music,games,science,(Sport fan of...Brewers/Bucks/Cowboys/Florida state/gators/and the U !)
	 Atlanta based Olympics reporter for @aroundtherings. #RBNY stuff for @SNYtv. One time, I was there when the mets increased payroll. aaron.bauer4@gmail.com
	 Mornin' gal on @localnews8 & @KIDKnews @CUBoulder Buff. Loves treats, exploring, & telling stories. RT's ≠ endorsements, views=my own.
	 @IBTimes TV Reporter. Lover of TV, sarcasm and caffeine. I write about #Nashville #AgentsofSHIELD #MarriedatFirstSight #TeenWolf #DowntonAbbey & more!
	 Writer. Editor. Redhead.
Previously: @penthouse, @vicenews, @rt_magazine
	 Journalism Student, Arizona State University
| Intern, @AZSports | Hockey reporter, @statepresssport
	 Senior editor. I cover the intersection of politics and entertainment for Variety. Host, PopPolitics on SiriusXM. ted.johnson@variety.com
	 Sportswriter for @GiantInsider, @NYRangerFanClub, @PinstripedPros. Fan of Edward Norton, Taylor Swift, dogs and Aardman Animations. Guest of @ESPNRadio
	 Freelance journalist. Community manager at @hypeORL. Read me on the Huffington Post, Florida Today, GalTime, and more. @mumblingmommy is mine too.
	 Avid Reader and TV Watcher #GoT #Outlander #Empire #BlueBloods #Scandal  | http://sherlanpw.tumblr.com
	 Wife to Travis. @WISH_TV reporter via @foxbusiness. Indy native. @Mizzou School of Journalism. Wall Street nerd. Bookworm. Story ideas: Jessica.smith@wishtv.com
	 Energy Journalism Fellow @ UTAustin @WSJ senior energy reporter
Author of The Boom http://ow.ly/uhtMA
	 Special Projects Editor @Diplomat_APAC Mag & writing on states that end in -stan. Batman, maybe. Member @MilWritersGuild. Ship & @UK_Patterson alum. Pitch Me!
	 Broadcaster/Media Relations Director for the @okc_dodgers. Northwestern grad. STL made. Coming to a press box near you. Insta: @freedmansvoice
	 Crime & Courts Reporter for the Lawrence Journal-World. Man of means by no means. RT ≠ endorsement. - cswanson@ljworld.com
	 I'm the media critic for The Baltimore Sun. I also teach at Goucher College.
	 Reporter for Bloomberg @business covering Warren Buffett, Berkshire Hathaway, fintech, etc... Re-tweets are not endorsements.
	 Sports Reporter for CBS47/FOX30 @ActionNewsJax and Radio play-by-play broadcaster for @JaxArmadaFC ⚓️
	 Travel writer and columnist for the Boston Globe, occasional DJ, full-time feline enthusiast. Instagram: Chris_Muther
	 I realized the word 'peed' is the same if you read it upside-down/Entertainment News, Sports & Pug Lover/Tweets are my OWN/Entertainment Editor at @PEOPLE
	 Movie Fan and a writer; #TeamCap
	 Editor-In-Chief of http://WildcatSportsReport.com and reporter for Marana News, Explorer News
	 Lifelong, die-hard Kansas City Royals fan. Creator of Fountain Seats: A Story Blog for Royals Fans. Share your #RoyalsStory today! #ForeverRoyal #Royals
	 Freelance journalist covering inequality, tech, & Middle East. Formerly @FastCompany, @datasociety, @IPSnews, @Jadaliyya. Correspondent in Turkey 2010-2012.
	 Staff writer for @CombatPress.  My love for Mizzou, KC Chiefs, KC Royals, and West Ham will likely get these teams mentioned at times, as well
	 Freelance journalist // NY bureau @CNN // Bylines @Mic @Qz @HuffingtonPost @Voxdotcom // @WilliamandMary alum
	 23, news video editor, love writing & TV shows. #Supercat #SwanQueen #EvilRegal #SeaDevil #DragonQueen
------------------------------------------------------------------
-------------------cluster----- 29 of 30--------------
------------------------------------------------------------------
	 Love is the light. Forward is the motion
	 Livin my life like it's shot from a gun. Laughin a little bit more with every mile. DRW❤️ Instagram: Colbo28 Snapchat: Colbo26
	 one life to live | 18 |  ☁️ RIP Calzon ☁️
	 20 year old singer/dreamer/on a journey to a better me. Just keep breathing.
	 bruin 🐻 | san diego is home 🌴
	 living life'
	 I'm trying to see the world for how it should be.
St. Mary's University Sports Medicine
	 I am a husband, father of 5, avid sports fan and Soldier from Richmond, VA. I currently live in CO. My mission is to manifest the dreams of self and others.
	 THS || Snap: Richee44 || Living every day as if it was my last
	 UCLA | it is what you make it| sc:jaavieerrr
	 I live vicariously through myself...Blessed. Articulate. Catalyst. Opinionated. Multifarious. Winning. ❤ #Nutrition #MPA #PublicHealth #ENTJ #ZPhiB1920 #ChatZy
	 Just a young Nigerian man trying save lives | Do better than yesterday for a greater tomorrow | Vandy Grad | Rep ΑΦΑ on the weekends.
	 «Couldn't be happier with what I have in my life»
	 august twenty - third two thousand and fifteen I saw my boys live
	 don't depend on other people; find happiness within yourself
	 Just Enjoying My Life with my church family and crazy friends also Vocalist/Songwriter/Volunteer  https://t.co/6qIwP2hyXW
https://t.co/KqsyvBLSqj
	 What pumps my blood and keeps me alive is Ashley Marie Mcie ❤️ USANG
	 Lifting, Love, Life, Always Hungry Never Satisfied, GNC Pro Performance Athlete
	 seek positivity & happiness ; T-date: 1/20/16 W̸ (he/his)
	 Live in Love. And a little luxury.
	 Just enjoying My Life #Facts Snapchat ➡ Fli_millz #RealLifer #iBall #FLi #BikeLife #teamcapricorn #teameagles #HeatLifer captainmillz@gmail.com
	 Relive baseball's past and look forward to its future with us. http://www.dugoutlegends.com
	 ☆Jus Tryin to turn My Dreams to a Reality☆ ☆Trust None ☆ It's time to Lock In. Destined For Greatness
	 Love my life, hubby, 3 daughters,son,son in law and grandson. Life is awesome. Life is full of surprises to bad they're not all good ones.
	 UCF '14 | live, work & play in Nole nation | avid coffee drinker | rule #1 in life: always be yourself!
	 Peace, Love, and Positivity
	 life sucks but in a beautiful kind of way
	 FOLLOW ME ON PERISCOPE. Life is 10% what happens, 90% how you react to it. Providing you with LIVE STREAM #health tips and #motivation. #perinewbies #peri10k
	 living life to make the best of each day
	 a life in the day of...
	 Love the unlovely. Live & let live. ENFP. #AuntLyfe #NannyLife
	 Life's Good C/O 2k16
	 Life coach. Writer. Speaker. Let's build your dream. It's possible.
	 Enjoying life one picture at a time.
	 let your dreams stay big and your worries stay small. HHS Sportmed.
	 Jeremiah 29:11 | Just livin' life
	 In short: Music, TV, Film. All about the entertainment life.
	 Slowly going insane living in a house full of women. but having fun at the same time.
	 live long and prosper
	 Life isn’t about how many breaths you take but about the moments that take your breathe away
	 Baseball is life. Taken by Lauren Mckenzie Kinkead
	 Loving life, working hard, enjoying life. Working the Dream Job at Local 5 news
	 Don't be afraid to give yourself everything you've ever wanted in life • Vegetarian • A night nurse that will actually let you sleep • Dogs over Cats • Laugh ♡
	 life's a beach
	 Gaming is my hobby, now I'm making it my lifestyle. I play a bunch of games but mostly H1Z1 BR right now. live life cause tomorrow is not promised. #Salute
	 Larry is real!
	 419, 216, 414. Live the dream. 96 beers for my dead homies. Suum Cuique. Kicking holes in the sky, and elevators.  working for that blue check mark
	 Life goes by way to fast, you can either live a rich and boring life or go and experience the world.
	 That tweet you liked from @ChicagolndSpdwy or @Route66Raceway? That was my handiwork | I've lived and breathed @NASCAR since I was 7 and now I live my dream
	 Living #TheGoodLife.   Founder & Curator @ModelogsDotCom


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_40_lda_bow_topics.txt <==
Topic: 0 
Words: 0.020*"writer" + 0.018*"health" + 0.015*"science" + 0.011*"advocate" + 0.010*"scientist" + 0.009*"sport" + 0.008*"political" + 0.008*"enthusiast" + 0.008*"student" + 0.008*"institute"
Topic: 1 
Words: 0.024*"probably" + 0.022*"meet" + 0.018*"people" + 0.018*"trust" + 0.016*"love" + 0.012*"music" + 0.010*"break" + 0.009*"like" + 0.009*"ride" + 0.009*"country"
Topic: 2 
Words: 0.016*"creator" + 0.015*"future" + 0.011*"husband" + 0.010*"director" + 0.010*"enthusiast" + 0.009*"sport" + 0.009*"love" + 0.009*"architect" + 0.008*"software" + 0.007*"writer"
Topic: 3 
Words: 0.059*"best" + 0.019*"money" + 0.017*"2016" + 0.012*"life" + 0.010*"friend" + 0.009*"football" + 0.009*"sport" + 0.009*"teacher" + 0.008*"certified" + 0.007*"author"
Topic: 4 
Words: 0.020*"happy" + 0.016*"look" + 0.016*"story" + 0.014*"tell" + 0.014*"enthusiast" + 0.013*"think" + 0.011*"time" + 0.010*"heart" + 0.008*"writer" + 0.008*"culture"
Topic: 5 
Words: 0.039*"need" + 0.034*"tweet" + 0.026*"help" + 0.015*"account" + 0.015*"university" + 0.015*"follow" + 0.015*"state" + 0.014*"question" + 0.013*"general" + 0.011*"army"
Topic: 6 
Words: 0.062*"news" + 0.059*"editor" + 0.025*"reporter" + 0.021*"writer" + 0.011*"sport" + 0.011*"journalism" + 0.009*"tweet" + 0.007*"journalist" + 0.006*"local" + 0.006*"email"
Topic: 7 
Words: 0.048*"husband" + 0.047*"father" + 0.017*"christian" + 0.017*"student" + 0.016*"2017" + 0.013*"engineer" + 0.013*"teacher" + 0.012*"come" + 0.011*"conservative" + 0.011*"state"
Topic: 8 
Words: 0.047*"better" + 0.018*"player" + 0.015*"sport" + 0.014*"half" + 0.014*"wanna" + 0.011*"rock" + 0.011*"alum" + 0.010*"like" + 0.009*"wish" + 0.009*"thing"
Topic: 9 
Words: 0.066*"artist" + 0.036*"photographer" + 0.021*"writer" + 0.021*"booking" + 0.018*"actor" + 0.016*"singer" + 0.015*"film" + 0.014*"email" + 0.014*"songwriter" + 0.011*"musician"
Topic: 10 
Words: 0.039*"host" + 0.032*"author" + 0.021*"podcast" + 0.020*"book" + 0.016*"lose" + 0.016*"bring" + 0.010*"writer" + 0.009*"thing" + 0.008*"novel" + 0.008*"proverb"
Topic: 11 
Words: 0.020*"love" + 0.012*"happiness" + 0.010*"home" + 0.010*"sport" + 0.009*"stop" + 0.008*"purpose" + 0.007*"wake" + 0.007*"free" + 0.007*"like" + 0.006*"music"
Topic: 12 
Words: 0.034*"jesus" + 0.030*"christ" + 0.029*"husband" + 0.029*"follower" + 0.026*"fuck" + 0.024*"father" + 0.017*"state" + 0.015*"child" + 0.015*"pastor" + 0.009*"church"
Topic: 13 
Words: 0.098*"tweet" + 0.086*"follow" + 0.027*"help" + 0.026*"account" + 0.024*"need" + 0.018*"life" + 0.016*"@careerarc" + 0.016*"geo-targeted" + 0.010*"radio" + 0.008*"security"
Topic: 14 
Words: 0.105*"like" + 0.047*"thing" + 0.016*"right" + 0.014*"people" + 0.011*"friend" + 0.011*"lover" + 0.010*"draw" + 0.009*"rights" + 0.009*"stuff" + 0.009*"work"
Topic: 15 
Words: 0.018*"want" + 0.018*"fashion" + 0.017*"founder" + 0.013*"experience" + 0.013*"entrepreneur" + 0.011*"world" + 0.010*"social" + 0.010*"design" + 0.010*"product" + 0.010*"business"
Topic: 16 
Words: 0.076*"good" + 0.039*"music" + 0.037*"life" + 0.026*"nerd" + 0.018*"lover" + 0.013*"soccer" + 0.013*"happen" + 0.011*"girl" + 0.011*"runner" + 0.009*"addict"
Topic: 17 
Words: 0.040*"college" + 0.033*"free" + 0.020*"rest" + 0.016*"university" + 0.011*"easy" + 0.010*"writer" + 0.010*"john" + 0.010*"lover" + 0.010*"movie" + 0.010*"student"
Topic: 18 
Words: 0.045*"school" + 0.037*"high" + 0.035*"time" + 0.015*"sport" + 0.013*"alum" + 0.012*"editor" + 0.011*"news" + 0.010*"journalist" + 0.010*"southern" + 0.009*"reporter"
Topic: 19 
Words: 0.026*"proud" + 0.015*"lover" + 0.014*"fanatic" + 0.010*"life" + 0.010*"alum" + 0.009*"texas" + 0.008*"east" + 0.007*"coast" + 0.007*"west" + 0.007*"middle"
Topic: 20 
Words: 0.042*"producer" + 0.027*"writer" + 0.019*"director" + 0.016*"light" + 0.014*"owner" + 0.011*"manager" + 0.009*"opinion" + 0.009*"player" + 0.008*"content" + 0.008*"co-founder"
Topic: 21 
Words: 0.099*"game" + 0.055*"video" + 0.043*"play" + 0.011*"blacklivesmatter" + 0.010*"stream" + 0.009*"tech" + 0.009*"time" + 0.009*"anime" + 0.009*"youtube" + 0.009*"music"
Topic: 22 
Words: 0.031*"snap" + 0.016*"2020" + 0.014*"life" + 0.011*"class" + 0.011*"cool" + 0.011*"university" + 0.011*"host" + 0.010*"sport" + 0.009*"justice" + 0.009*"2018"
Topic: 23 
Words: 0.110*"snapchat" + 0.083*"instagram" + 0.020*"gamer" + 0.020*"real" + 0.018*"youtube" + 0.014*"youtuber" + 0.014*"follow" + 0.014*"streamer" + 0.013*"twitch" + 0.010*"miss"
Topic: 24 
Words: 0.014*"author" + 0.011*"american" + 0.011*"star" + 0.010*"writer" + 0.010*"financial" + 0.009*"urban" + 0.008*"life" + 0.008*"partner" + 0.008*"blogger" + 0.007*"advisor"
Topic: 25 
Words: 0.067*"twitter" + 0.058*"official" + 0.027*"university" + 0.023*"champion" + 0.021*"account" + 0.021*"class" + 0.019*"page" + 0.016*"2015" + 0.016*"2016" + 0.014*"team"
Topic: 26 
Words: 0.025*"work" + 0.015*"research" + 0.013*"fellow" + 0.011*"university" + 0.011*"life" + 0.010*"community" + 0.010*"major" + 0.009*"positive" + 0.009*"reporter" + 0.008*"education"
Topic: 27 
Words: 0.061*"senior" + 0.034*"bless" + 0.022*"person" + 0.018*"mind" + 0.014*"speak" + 0.009*"people" + 0.008*"tweet" + 0.008*"build" + 0.008*"blog" + 0.007*"developer"
Topic: 28 
Words: 0.045*"beer" + 0.020*"craft" + 0.018*"wine" + 0.016*"lover" + 0.011*"music" + 0.010*"writer" + 0.009*"travel" + 0.009*"enthusiast" + 0.007*"sport" + 0.007*"tweet"
Topic: 29 
Words: 0.138*"love" + 0.034*"year" + 0.021*"life" + 0.020*"world" + 0.016*"young" + 0.013*"live" + 0.012*"family" + 0.011*"marry" + 0.010*"girl" + 0.008*"alumnus"
Topic: 30 
Words: 0.022*"hard" + 0.016*"weather" + 0.014*"music" + 0.012*"information" + 0.011*"source" + 0.010*"update" + 0.010*"chicago" + 0.009*"like" + 0.009*"catch" + 0.009*"lover"
Topic: 31 
Words: 0.040*"bear" + 0.029*"raise" + 0.015*"track" + 0.010*"york" + 0.010*"daddy" + 0.009*"field" + 0.009*"real" + 0.008*"home" + 0.008*"sport" + 0.008*"estate"
Topic: 32 
Words: 0.055*"coach" + 0.023*"football" + 0.023*"basketball" + 0.019*"sport" + 0.018*"head" + 0.015*"baseball" + 0.014*"beautiful" + 0.013*"college" + 0.011*"speaker" + 0.011*"state"
Topic: 33 
Words: 0.026*"lover" + 0.025*"food" + 0.022*"writer" + 0.019*"blogger" + 0.019*"enthusiast" + 0.018*"change" + 0.016*"fitness" + 0.011*"tweet" + 0.010*"sport" + 0.009*"music"
Topic: 34 
Words: 0.029*"marketing" + 0.028*"love" + 0.023*"inquiry" + 0.022*"creative" + 0.019*"music" + 0.016*"business" + 0.012*"director" + 0.011*"sport" + 0.011*"professional" + 0.010*"cowboy"
Topic: 35 
Words: 0.087*"live" + 0.051*"dream" + 0.043*"life" + 0.017*"king" + 0.012*"forever" + 0.008*"fear" + 0.008*"album" + 0.008*"moment" + 0.008*"learn" + 0.008*"average"
Topic: 36 
Words: 0.029*"little" + 0.023*"music" + 0.014*"enthusiast" + 0.013*"thing" + 0.011*"lover" + 0.011*"travel" + 0.009*"fine" + 0.009*"nurse" + 0.009*"legend" + 0.009*"gamer"
Topic: 37 
Words: 0.071*"designer" + 0.034*"graphic" + 0.023*"love" + 0.020*"bitch" + 0.018*"hate" + 0.014*"game" + 0.014*"design" + 0.013*"artist" + 0.012*"illustrator" + 0.011*"drink"
Topic: 38 
Words: 0.070*"know" + 0.034*"love" + 0.023*"soul" + 0.018*"hockey" + 0.015*"music" + 0.011*"life" + 0.010*"listen" + 0.008*"worth" + 0.007*"write" + 0.007*"thing"
Topic: 39 
Words: 0.041*"media" + 0.033*"social" + 0.032*"opinion" + 0.025*"view" + 0.023*"marketing" + 0.022*"digital" + 0.019*"tweet" + 0.015*"communication" + 0.014*"endorsement" + 0.013*"public"


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_40_lda_tfidf_topics.txt <==
Topic: 0 
Words: 0.026*"cool" + 0.020*"right" + 0.017*"pizza" + 0.017*"half" + 0.014*"street" + 0.013*"comedy" + 0.013*"hard" + 0.012*"nigga" + 0.012*"album" + 0.011*"theatre"
Topic: 1 
Words: 0.022*"talk" + 0.017*"listen" + 0.016*"anime" + 0.016*"music" + 0.015*"grow" + 0.014*"learn" + 0.014*"everyday" + 0.014*"weird" + 0.011*"i've" + 0.011*"interesting"
Topic: 2 
Words: 0.035*"designer" + 0.032*"graphic" + 0.029*"youtube" + 0.023*"hate" + 0.016*"picture" + 0.015*"channel" + 0.014*"design" + 0.014*"check" + 0.013*"mama" + 0.012*"till"
Topic: 3 
Words: 0.024*"retweet" + 0.022*"endorsement" + 0.022*"favorite" + 0.018*"self" + 0.015*"stream" + 0.012*"link" + 0.012*"diego" + 0.012*"hear" + 0.011*"texan" + 0.010*"tumblr"
Topic: 4 
Words: 0.055*"want" + 0.032*"2017" + 0.023*"drink" + 0.022*"turn" + 0.015*"remember" + 0.015*"mind" + 0.013*"illustrator" + 0.011*"color" + 0.010*"water" + 0.010*"download"
Topic: 5 
Words: 0.042*"fuck" + 0.033*"tell" + 0.016*"story" + 0.016*"rapper" + 0.015*"concert" + 0.014*"catch" + 0.014*"single" + 0.010*"thought" + 0.010*"usually" + 0.010*"alpha"
Topic: 6 
Words: 0.028*"trust" + 0.022*"princess" + 0.015*"nursing" + 0.015*"houston" + 0.014*"today" + 0.013*"tiger" + 0.013*"green" + 0.013*"packer" + 0.013*"tomorrow" + 0.012*"captain"
Topic: 7 
Words: 0.023*"light" + 0.023*"money" + 0.018*"matter" + 0.016*"easy" + 0.011*"programmer" + 0.011*"cleveland" + 0.011*"brown" + 0.010*"figure" + 0.010*"marry" + 0.010*"google"
Topic: 8 
Words: 0.073*"know" + 0.039*"shit" + 0.032*"better" + 0.021*"thing" + 0.017*"chase" + 0.011*"talent" + 0.010*"possible" + 0.009*"guess" + 0.009*"gator" + 0.008*"reviewer"
Topic: 9 
Words: 0.052*"bless" + 0.027*"i'll" + 0.025*"real" + 0.018*"fear" + 0.015*"army" + 0.015*"ball" + 0.011*"season" + 0.011*"strong" + 0.011*"feeling" + 0.010*"promise"
Topic: 10 
Words: 0.046*"tweet" + 0.042*"need" + 0.040*"account" + 0.036*"follow" + 0.030*"help" + 0.022*"geo-targeted" + 0.022*"@careerarc" + 0.015*"twitter" + 0.012*"wish" + 0.012*"official"
Topic: 11 
Words: 0.033*"senior" + 0.013*"vibe" + 0.011*"rights" + 0.011*"forget" + 0.010*"fellow" + 0.010*"iowa" + 0.009*"health" + 0.009*"journalism" + 0.009*"hold" + 0.008*"journalist"
Topic: 12 
Words: 0.020*"track" + 0.014*"jesus" + 0.013*"anchor" + 0.013*"christ" + 0.012*"field" + 0.012*"reporter" + 0.012*"follower" + 0.011*"gold" + 0.011*"sport" + 0.011*"arizona"
Topic: 13 
Words: 0.042*"life" + 0.032*"like" + 0.029*"live" + 0.026*"pretty" + 0.022*"funny" + 0.017*"wait" + 0.015*"hell" + 0.014*"dream" + 0.014*"band" + 0.014*"loving"
Topic: 14 
Words: 0.022*"peace" + 0.021*"laugh" + 0.015*"employer" + 0.013*"view" + 0.012*"love" + 0.011*"express" + 0.011*"feminist" + 0.011*"brooklyn" + 0.011*"summer" + 0.010*"sister"
Topic: 15 
Words: 0.027*"r.i.p" + 0.025*"dancer" + 0.022*"short" + 0.021*"dreamer" + 0.018*"sweet" + 0.014*"itune" + 0.013*"wake" + 0.012*"audio" + 0.012*"enthusiast" + 0.011*"michael"
Topic: 16 
Words: 0.040*"basketball" + 0.038*"high" + 0.033*"baseball" + 0.031*"school" + 0.024*"coach" + 0.022*"football" + 0.019*"head" + 0.013*"psalm" + 0.012*"fight" + 0.012*"girl"
Topic: 17 
Words: 0.022*"media" + 0.021*"inquiry" + 0.021*"marketing" + 0.020*"business" + 0.020*"social" + 0.020*"digital" + 0.016*"content" + 0.015*"founder" + 0.013*"director" + 0.012*"strategist"
Topic: 18 
Words: 0.030*"class" + 0.030*"2016" + 0.027*"...." + 0.022*"fall" + 0.022*"wanna" + 0.022*"miss" + 0.018*"2018" + 0.016*"proverb" + 0.014*"send" + 0.012*"hello"
Topic: 19 
Words: 0.036*"insta" + 0.023*"break" + 0.022*"lose" + 0.018*"beat" + 0.016*"filmmaker" + 0.015*"place" + 0.014*"co-host" + 0.011*"year" + 0.009*"close" + 0.009*"style"
Topic: 20 
Words: 0.022*"success" + 0.021*"softball" + 0.020*"daddy" + 0.019*"commit" + 0.019*"pastor" + 0.017*"coordinator" + 0.016*"happiness" + 0.015*"cute" + 0.013*"husband" + 0.012*"church"
Topic: 21 
Words: 0.042*"probably" + 0.020*"nice" + 0.018*"dude" + 0.017*"information" + 0.017*"young" + 0.016*"source" + 0.016*"update" + 0.016*"weather" + 0.014*"plan" + 0.012*"feed"
Topic: 22 
Words: 0.031*"stay" + 0.022*"model" + 0.016*"co-founder" + 0.016*"party" + 0.015*"makeup" + 0.015*"angeles" + 0.015*"chill" + 0.012*"devil" + 0.012*"nation" + 0.012*"tennis"
Topic: 23 
Words: 0.037*"good" + 0.026*"forever" + 0.023*"feel" + 0.017*"beer" + 0.017*"livin" + 0.013*"come" + 0.013*"game" + 0.012*"craft" + 0.012*"lover" + 0.011*"play"
Topic: 24 
Words: 0.033*"baby" + 0.027*"stop" + 0.018*"hand" + 0.017*"gonna" + 0.013*"bass" + 0.011*"shoe" + 0.010*"tired" + 0.010*"bird" + 0.010*"alabama" + 0.010*"sign"
Topic: 25 
Words: 0.021*"volleyball" + 0.020*"mommy" + 0.016*"varsity" + 0.014*"force" + 0.014*"wear" + 0.011*"choice" + 0.011*"type" + 0.011*"chance" + 0.010*"academy" + 0.009*"regional"
Topic: 26 
Words: 0.013*"product" + 0.010*"build" + 0.008*"startup" + 0.008*"community" + 0.008*"social" + 0.008*"research" + 0.007*"human" + 0.007*"mobile" + 0.007*"security" + 0.007*"simple"
Topic: 27 
Words: 0.049*"love" + 0.021*"rest" + 0.019*"positive" + 0.019*"welcome" + 0.018*"soccer" + 0.018*"faith" + 0.018*"athlete" + 0.014*"worth" + 0.013*"truth" + 0.013*"song"
Topic: 28 
Words: 0.166*"snapchat" + 0.084*"instagram" + 0.015*"hair" + 0.015*"wild" + 0.013*"follow" + 0.012*"heart" + 0.011*"progress" + 0.011*"search" + 0.010*"ready" + 0.010*"free"
Topic: 29 
Words: 0.026*"sleep" + 0.022*"humble" + 0.016*"kill" + 0.015*"away" + 0.015*"lord" + 0.014*"architect" + 0.012*"principal" + 0.012*"opportunity" + 0.011*"middle" + 0.011*"seek"
Topic: 30 
Words: 0.019*"smile" + 0.017*"draw" + 0.015*"photographer" + 0.014*"writer" + 0.013*"2019" + 0.013*"production" + 0.013*"road" + 0.013*"time" + 0.011*"straight" + 0.009*"sure"
Topic: 31 
Words: 0.016*"software" + 0.015*"developer" + 0.012*"space" + 0.012*"data" + 0.010*"kind" + 0.010*"code" + 0.010*"mess" + 0.010*"librarian" + 0.009*"living" + 0.009*"engineering"
Topic: 32 
Words: 0.029*"singer" + 0.028*"songwriter" + 0.021*"happen" + 0.019*"mean" + 0.016*"ohio" + 0.015*"president" + 0.014*"joke" + 0.012*"author" + 0.012*"moment" + 0.010*"vice"
Topic: 33 
Words: 0.017*"cause" + 0.014*"john" + 0.013*"facebook" + 0.013*"wrong" + 0.012*"engage" + 0.011*"brother" + 0.011*"attitude" + 0.010*"gift" + 0.010*"tryna" + 0.009*"critic"
Topic: 34 
Words: 0.051*"snap" + 0.045*"booking" + 0.024*"contact" + 0.019*"feature" + 0.018*"champion" + 0.011*"west" + 0.011*"texas" + 0.011*"2014" + 0.011*"georgia" + 0.010*"mgmt"
Topic: 35 
Words: 0.039*"happy" + 0.030*"bitch" + 0.026*"youtuber" + 0.022*"streamer" + 0.021*"twitch" + 0.018*"gamer" + 0.015*"college" + 0.015*"carolina" + 0.014*"gotta" + 0.014*"xbox"
Topic: 36 
Words: 0.024*"blacklivesmatter" + 0.016*"average" + 0.013*"dance" + 0.012*"california" + 0.011*"order" + 0.011*"artist" + 0.011*"cancer" + 0.010*"survivor" + 0.010*"drummer" + 0.010*"actually"
Topic: 37 
Words: 0.023*"2020" + 0.021*"junior" + 0.017*"sound" + 0.016*"artist" + 0.016*"editor" + 0.015*"recording" + 0.011*"poetry" + 0.011*"guitarist" + 0.010*"visual" + 0.010*"4:13"
Topic: 38 
Words: 0.015*"body" + 0.014*"town" + 0.014*"strive" + 0.014*"alive" + 0.013*"count" + 0.013*"level" + 0.010*"Penn" + 0.010*"greatness" + 0.010*"trap" + 0.010*"aspire"
Topic: 39 
Words: 0.025*"queen" + 0.023*"beauty" + 0.021*"leave" + 0.016*"soon" + 0.015*"grace" + 0.014*"reality" + 0.013*"face" + 0.013*"austin" + 0.013*"alumnus" + 0.011*"photo"


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_40_mean_cluster_samples.txt <==
------------------------------------------------------------------
-------------------cluster----- 0 of 40--------------
------------------------------------------------------------------
	 way above it all, well getting there
	 So you just gunna bring me a birthday gift on my birthday to my birthday party on my birthday with a birthday gift.
	 For those that know me, no explanation is needed.  For those that don't, no explanation is enough...
	 You know my snort, not my story.
	 19 Asf.Up in the clouds somewhere dreaming. Hope you find what you're lurking for ❤️
	 who the fuck is seahoon
	 Talk to the Jake's and you'll be left 6 feet deep
	 suga suga how you get so flyyyy
	 Osbourne Cox? I thought you would be concerned, with the security, of your shit. Dallas Cowboys. IG: thawaterboi SNAP: thawaterboi
	 baby, you're like lightning in a bottle
	 Look! I made the SUNN))) echo-reverb around my name!   That's what everyone is doing, riiight?....
	 Why you lurking?
	 you want some of this...how about some of this....oh wait how bout this....(slowly undresses)
	 Please help me, I'm lost.
	 I DON'T KNOW WHY THESE BITCHES EVER THOUGHT THEY WAS FUCKIN WITH ME!
	 Do you have what it takes to #DreamLikeABulldog?
	 spent all my money on rick owens cargo pants
	 im the press conference you're a conversation
	 Are you eatin tho?.
	 can you not
	 Why be a king when you can be a god?
	 My log hasn't anything to tell you. Don't wait for the Tea!The fish are running!
	 be somebody nobody thought you could be.
	 the world is yours
	 dwight you ignorant slut
	 hey yo!!
	 you are qt pieeeee
	 when will your fave ever....
	 it is what it is
	 Who do the shit that I do? #treesapmob
	 I'm here for the attention
	 Man of leisure, renaissance man, bon vivant, does that answer your question? Notre Dame, Berkeley, and Colorado St. Alum
	 If I can't scuba then what's all this been about, what have I been working toward *~SG Hopeful~*
	 Have we met before? ~ig: gaabbaaaa
	 are yoυ a ғerмaтa? вc ι wanna нold yoυ
	 lets go on an adventure
	 If you can't go to Bella Nochè where the hell can you go ?
	 -If you're happy, who cares?- schs'17
	 be the best you
	 what's gooooooooood
	 I hope you get a mosquito bite on the back of your ankle. Future CCC-SLP
	 do what ya gotta do dude
	 Chill for what. Nigerian. Igbo Princess
	 ari come thruuuu
	 Some people feel the rain. Others just get wet.
	 Ever been weird for a living? 
Disclaimer: I will RT cat jokes.
	 Why do you always wear all black?
	 what are you supposed to put here?
	 find your happy moment ツ
	 No one can tell you who you are/
I know things, remember?/ foREVer
------------------------------------------------------------------
-------------------cluster----- 1 of 40--------------
------------------------------------------------------------------
	 Welcome to the official Twitter account of Scarlet Pearl Casino Resort located in D'Iberville, MS. Follow us to stay updated on all our events & promotions!
	 @abc7 Eyewitness News Reporter, OSU Buckeye & seeker of great adventure  http://Facebook.com/abc7Leanne
	 Sarah Parisi explores #Chicago area w/ kids; shares details u need to know!
* Slurpee addict * Super power: parallel parking.
	 Single tickets on sale July 11 for our dazzling 2016-2017 Season and start at only $19! Call 214-443-1000!
	 Emcee,The brain is the most powerful weapon Elevate Records Email: nurev.info@gmail.com,The Army. GENESIS is out now!!!!!
	 Lifestyle editor @BostInno. Co-founder @brunswickparkco. Instagram = alexeweaver. Probably down to get a beer tonight. Sure: alex@bostinno.com
	 We Shoot Lasers
	 | Investor  | Buisness Inquiries: tschmalzphotography@gmail.com | https://soundcloud.com/t-schmalz | http://www.keclothingstore.bigcartel.com |
	 Meat free since '83 Serving delicious vegan and vegetarian dishes. House-made seitan meats and sauces! Closed Christmas and New Years Day.
	 Visit http://www.facebook.com/bcmfarm  100+ pets, farm animals, various fowl, goats, sheep,  slider turtles, guinea fowl, potbelly pigs, rabbits, and more.
	 Writer, Photographer, Artist & Co-Geek Host of Geek Soul Brother Live! Check out my etsy shop! #geekparenting #GSBPodcast
	 For Features email me @ jamellfreeman16@gmail.com
	 Lil Jay
all inquires: liljay386813@gmail.com
	 #BUTV10 is Boston University's multi-platform student-run television network. Visit our website for more information!
	 Connecting the World to Harlem via 125th Street -- District News including: Biz Promos-- Events -- Real Estate Development Updates ++
	 Nearly 30 years of Limousine experience.  Come check us out.  When only the best will do!   Toll-Free 1.866.546.6889    http://Princesslimo.com
	 envy by Melissa Gorga 973-337-6110
	 Sleep through day, then we play, all through the late night.  #NCSU18. IG: jakejohnson003. Snapchat: jakebigjohnson
	 IG: @St.Katharine
	 Rancho Cordova: A Fresh Take! This is the official City of Rancho Cordova page.
	 Now seen @Outdoorsy. Creator of @bevoya, The Beautiful Voyager.
	 Updates about recreation, travel and happenings in Western Montana's Glacier Country. #GlacierMT Snapchat username: GlacierMT
	 B.B.B. Accredited Online Specialty #SmallBusiness Gift Shop for Personalized #Christmas Gifts from Graphic Design to Gift Wrap!
	 Currently based on a true story.

Once a  STRANGER Genius Award for theater. Recently published his 1st book THE STARTING GATE: http://amzn.to/1tBVVpf
	 Weather updates, forecast, warnings and information for Spokane, WA. Sources: http://OpenWeatherMap.org, NOAA, USGS.
	 I teach authors how to market their books. Download my Top 5 Free Book Promotion Resources at http://buildbookbuzz.com/gift .
	 [enter hot buzzwords here]
	 Karina's School of Dance Follow us on  Facebook & IG: KarinaSOD (713)892-KSOD
	 From 325 SATX but living in that 210 SATX. Dream Chasing. Follow me on everything. @brandonsoto1
	 The Healing Hiker™, Life Coach, Speaker Wanderlust Hollywood Freedom Workshop Series Sign up now http://bit.ly/wanderlustworkshop under Donna Reina
	 IG || @oceansdust  Use my promo code EDMANGEL for 10% off at http://iheartraves.com
	 La Crosse Technology is a world leader in Digital Weather Stations and Remote Monitoring Systems. Our company is based in La Crosse, WI. https://t.co/1ATPDgj3pu
	 A place to show off Records, CD's, Video Games, Books and more that I receive in the mail.
	 (559) 589-9511 - For menu and to order online http://chickenshackhanford.com. Find us on Facebook The Chicken Shack Hanford.
	 Economics. UTA 2018. SC: danielgn96. Every night is a party night :)
	 Offering Real Estate Services to Buyers & Sellers in the Myrtle Beach, SC area.  Contact me 843-360-0674. http://Facebook.com/kathydulhagenrealtor #GetRealtor
	 New Relic does data. More than 500,000 users trust our software analytics cloud to tap into the billions of real-time metrics from inside their software
	 http://stevevalentinelive.com
	 A magazine, community and conference dedicated to corporate meetings and incentives. Add us on Snapchat at connectmeetings. Subscribe: http://bit.ly/1UW056g
	 Your source for all things Indy™. Bacon, IndyCar, Games & a slew of other things. Buzzline is always open:  (317) 891-4627    Mostly @BrianGroce tweeting.
	 Official Leveraged #ETF education #investment and latest info on Direxion Shares products and events http://t.co/hLd5h3g6i6 
http://t.co/McPMf45SHo
	 |Official C.Batts page |USAF✈️40Strong
	 Incredibly proud Store Mgr of 110 Orange Blooded Associates!!!
	 #KasFlow #illKas #freeslayKas All inquires - tnckas@gmail.com http://m.soundcloud.com/tnckas
	 Norlift is a leading supplier of material handling products in the OR & S WA regions, featuring:  Linde, UniCarriers, Doosan, Kalmar, Princeton, & Clark lifts.
	 25. 860. A Few Others. Contact: wrexmason@gmail.com
	 June 4-7 at the Henry B. González Convention Center. The GEOINT Symposium is the world's largest geospatial intelligence event.
	 Sacred Heart University's own on campus Pub. Open 5 days a week to students and staff 21+. Located in the Linda E. McMahon Commons. Come visit us!
	 Rocco's Pizzeria is on a Mobile app,  Facebook,  instagram and our website
	 Financial assistance & connections to resources for individuals unable to pay fully for their abortion, who are living in or traveling to NY. Info_at_nyaaf.org.
------------------------------------------------------------------
-------------------cluster----- 2 of 40--------------
------------------------------------------------------------------
	 Morning Edition host and reporter @gpbnews. Wandered all over the South, would rather be in Reykjavik.
	 Co-creator of the @TheNOTLG Host of @YaketyCAST
	 Box Office Analyst/Predictor/Tracker for 
Indian Films..
	 UCLA Bruin. @KTLA Assignment Editor. @LAKings fan. I like coffee, breaking news, and pie. Tweets at me might end up on TV.
	 MMA Video Journalist @reviewjournal. @MMARenegades podcast host. 4x NFL fantasy champ. http://coveringthecage.com @CoveringTheCage
	 Journalist/Diva Farmer/Urban Belle/PhD Student. Host WOMEN IN THE MAKING health+lifestyle show that speaks to+from perspective of today’s girl on 99.5FM @WBAI
	 @THSEA//@KPLU//@KUOW//radio & film producer. jokes, snacks, and podcasts. support LPFM!! @hollowearth
	 Host of the OrdinaryMarathoner #podcast & father of a future marathoner, who is now only 7 but she's in training. Training for the #Ironman in Lake Placid,2017.
	 B-More native, #StartUpNation Top 100 Leading Mom's in Business, inventor of @BebePODPants, Lupus & dysautonomia WARRIOR, into Politics and a wannabe comedian.
	 scruffy-looking nerf herder || putting the wag in swag || previously @CohnJonner || starting a podcast, brb... || past sets http://mixcloud.com/cohnjonner/
	 Your home for ALL THE HITS. Playing 60 minutes commercial-free every time we start the music.

 Instagram: now963 | Facebook: http://facebook.com/NOW963
	 Your @iHeartRadio time machine! New interview every Monday, free bourbon yesterday. iTunes https://itunes.apple.com/us/podcast/history-author-show/id1024856626
	 PC Master Race | http://Twitch.TV Streamer | YouTuber (barely)
	 Woman of God, On-Air Personality at the #1 radio station in Dallas-K104!!! Dallas bred--Triple D Stand Up! #DST Oo-oop
	 Fiduciary Financial Advisor.  Economics of choice practitioner, cyclist, sportsman, traditional Catholic. FiftyWealth Podcast: http://fiftywealth.com/podcasts
	 Talk on @barryandcamshow. Think in shower. Bestie of pitbull. Fiction writer. 2A. Politics. Sports. Pop stuff. Pursuer of warm climates. Mister Misunderstood.
	 Weekend meteorologist for @WGNOtv Originally from the ATL. Avid traveler, foodie, gym rat and man about town.
	 Evening Executive News Producer, @kxly4news. Pretty outdoorsy, novice home cook, probably watching Parks & Rec. Instagram: steveechapman #GoCougs #GoHawks
	 Music nerd. 1920s and 1930s Film buff. Retro gamer. Co-Host of the @HeelsArePeople2 and Record Hour Podcasts. #PoliticalDabbler
	 Radio host. Lifestyle expert. The #LocalTicket (new music from Dallas, Ft Worth, Denton, beyond) Sundays 8p on Sportsradio 1310/96.7FM The Ticket (@dfwticket)
	 Healthy Lifestyle Advocate and Chef featuring Juicy Tuesday each week! #healthyeating101 #balance #healthylifestyle #superfoods #healthychef #chefmegan
	 ESPN 700 is home to Real Salt Lake Soccer, U of U Athletics, ESPN Radio, The Bill Riley Show 11a-2p and OC & Stubbs Show 2p-6p
	 Co-Host of The Pulse (3P-7P) at ESPN 730 in Charlotte. Husband and father of five awesome children.  80's Rock Junkie.
	 Just launched a 90-second radio show all about sounds, not stories. http://t.co/lIX5LtiOpH. Also reporting for @NPR, @Marketplace, @TheWorld, and @KQED.
	 Working in baseball by day; watching NBA basketball and trash, reality TV by night
	 aspiring tv host | food writer | enthusiast | 27 | german born ✈️ chicago raised. inquiries: fearlesskitchenchi@gmail.com
	 I've been doing TV weather since I was a kid. Luckily, I still haven't grown up. Weekend Meteorologist @WKYT former @WYMT Chief Meteorologist.
	 *quotes video I saw once for eight minutes*
	 You betta watch yo shins! https://t.co/PFkZ8owNeM --https://t.co/Ti6CAmMYzx -- https://t.co/twBsBdt0ze
	 Dir of PR & Social Media at SalterMitchell, APR, CPRC, attention-getter, results-driven, former TV news manager, wife, mom of three, coffee makes me happy
	 Program Director 94.5 WXKR, 100.7 The Zone, ESPN 106.5 The Ticket & Talk Radio 1470 WTOD. Cumulus Media. Toledo, Ohio
	 God 1st TV & Radio Host of The Nikki Rich Show| Seen On TMZ Live |Oprah Life you Want Tour Media|OSCARS Media 2015|Toyota Rav 4 Series Host| EMMYS 2015 #OWNer
	 Host of the Wet Blanket Skeptics Podcast. Musician.
	 The official twitter feed for Andrew Wilkow. Host of the Wilkow Majority Noon-3 East/ 9-Noon West on SiriusXM Patriot channel 125 #WilkowMajority
	 Co-host of THE Unused Substitutes podcast. #SupportAlLang #AlLangAlliance
	 • film & TV editor SNL / Documentary Now! / PS260 • writer • sandwiches • Remember the time we all did that thing?
	 Design & lifestyle expert on general market & Hispanic TV. Host on ION Television and So Flo Home Project airing on WPLG Local 10/ABC affiliate.
	 TV nerd. Resting explosion face. Recaps #Supernatural #Arrow and #JessicaJones for @4everYA
	 Let's Player from Pittsburgh Pa I Twitch Stream every night starting at 11pm est at http://twitch.tv/mrbrandonbroken

Instagram- MrBrandonBrokenLp
	 Entertainment Blogger(web series, pop culture) | @blacktalenttv
	 Owner Of http://CViddyTV.com Powerhouse for entertainment, hip hop, fashion and business Inquiries:CViddyTV@gmail.com
	 KCRW creates and curates a unique mix of content revolving around music discovery, NPR news, cultural exploration and informed public affairs.
	 | XXV | Storyteller | #PopUpNewsroom #KCSN #ValleyViewNews
	 Film Enthusiast.Mulitmedia Freelancer.Content Creator.
Host of MovieJoints Podcast.
	 Finally. The News. On Television. 
Wednesdays at 10:30pm on Comedy.

North America's Trusted Source of News
	 #Mankato's Hit Music Channel Hot 96.7 - Home of the Big Hot Morning Show & 40 minutes stopless! @Instagram: Hot967 Call and text 507-345-5800.
	 Welcome to the home for #blkcreatives on Twitter. Storytelling, community + resources to help us do the (inner) work by @Melissa_Kimble. Next chat: 5/9
	 {VCU} Follow me on SC @terry_everett Facebook:Terry Kicksgood Everett | Black Excellence Rapper | Cofounder of our non-profit: B The Movement | Enjoy the videos
	 Youtuber by day; Alcoholic by night. http://Youtube.com/SkyboxEntertainmentFTW
	 LIVE at 11pm ET Saturdays The FiveHit With Dune! Tunes and the Brew! https://t.co/aaM0yqnfvT https://t.co/UxFbT83kx0 https://t.co/e02cHcBBRH
------------------------------------------------------------------
-------------------cluster----- 3 of 40--------------
------------------------------------------------------------------
	 YA Author. Horse rider. Semi-pro sorceress. Tiny house builder. Represented by Marlene Stringer.
	 History writer @SmithsonianMag. Author of The Last Voyageurs, apparently best-selling Canadian historian. Francophone, traveler, bibliophile, geeky person.
	 Writer of fantasy stuff. Pathologically immature. Giving my novels away for free! THE BADLINGS, IRKADURA, ROSEHEAD. Download here: http://bit.ly/1bqQIQn
	 Book critic for Harper's, New Yorker, etc. Author of A Thousand Darknesses. At work on Shirley Jackson bio: https://t.co/yvYJ4VWZ5b. See also: @josephbraude
	 Soul in tact. Conscience clear. Father of two. Credentialed writer for http://IslandersInsight.com
	 Journalist at @KPCC. Comedy writer. Loves politics, comic books & you. Not that Mike Rowe. Married to the epic @semiprosaic.
	 Writing what I see before it's too late. Author of Dreamwalker:The Second Plain, Circus Tarot, Page of Buckets, Hunger, and Hydrangeas on the Lanai. #horror
	 Author of THE INTERNET APOCALYPSE TRILOGY on Thomas Dunne Books.   @Cracked @TheOnion @mcsweeneys @Thrillist @Slate @Someecards  Contact: kafkamaine@gmail.com
	 Author, Herbalist, Wise woman, green witch, women's health expert. http://www.wisewomanbookshop.com .. Official twitter account.
	 Certified sex, and sex addiction therapist; author of Mirror of Intimacy, daily meditations on sexuality & Erotic Intelligence.
	 Pop-culture curator. Tree hugger. Star gazer. Solid liberal. Federer fan. Devourer of art, science & entertainment. Like the kind of stuff in Sunday magazines.
	 Entertainer, Anglophile, Jersey boy. YK Lt.
ESHSS '15, ESU '19.
Disturb Reality Media. Beloved Roses🌹 🃏
Author of A Path of Exile, 2017 release
	 #indie #publishers, Lisa Hagan Books, #editors #promoters of #writing, #tech + #bookstofilm #film Beth@ShadowTeams.com https://t.co/JfvNXhSEm9
	 Memoir of a child abuse survivor with a It Gets Better ending in ebook and paperback. 30% of all profits go to LGBT charities. Read for free #Kindleunlimited.
	 Gamer. Geek. Nerd. Wordsmith. Will copy edit/proofread for food. Editor-in-Chief @bestofnj / Former EiC @indiegamemag. Email me at vinny@bestofnj.com
	 Writer, scholar, interdisciplinary artist, teacher, thinker, mi familia http://www.imdb.me/barbaraneri
	 Freelance writer, experienced traveler, and Penguins fan. Need a writer? @ me.
	 assistant editor of scholarly books/interested in regional projects & stories. leadership style: criminal mastermind. let's talk professional development.
	 Feminist. Writer. Politico.
	 Law professor; author of Democracy and Political Ignorance; & The Grasping Hand: Kelo v. New London and the Limits of Eminent Domain; Volokh Conspiracy blogger.
	 Graphic designer, wannabe writer, professional oddball, that sums me up. I write #YA #A #fantasy as a general rule, but I've been known to dabble in others.
	 Author of The Cynic & the Fool (forthcoming) and God Is Unconscious: Psychoanalysis & Theology http://goo.gl/VZNOoX | PhD Philosophy of Religion
	 Archaeologist, #MuseWomen tech fellow, and future (ale)wife to @chrisTgrace. Studies sci-fi and fantasy lit at @SignumU. Devours comic books and Taco Bell. ✨
	 21-time New York Times bestselling novelist & biographer (189 books, 70 million sold). International online writing teacher.
	 Founder of http://Spacehack.org. Global Director @ScienceHackDay. Advisor @NASAIAC. Pre-order my new book WHAT'S IT LIKE IN SPACE? http://amzn.to/1MFUEVC
	 Be's Professional Services ☆☆☆☆•••••☆☆
Self-published Author of Buzzing Around Tax Facts With Be's  http://www.besprofessionalservices.com
	 Freelance writer and editor for print and online media - because  everyone has a story and needs someone to tell it. Owns a comfortably worn denim jacket.
	 Vagabond journalist fueled by king cake. Author of 'Four Gone' (http://haleboggs.com). Politics nerd. News junkie. INFJ.
	 Writer. Book lover. Reviewer.
	 Env scientist, writer, public speaker. Author of the book 'A Season on the Allegheny.' Trivia: I have articles in the Baseball, Basketball, & Pro Football HOFs.
	 A mouthful of sugar & a mouthful of shite. Author. Blanket Fort Architect. In sickening love with @ClaudiaDCD21
	 I write & act & make things like Adult Wednesday Addams, Maya & Marty, Wolfgirl & Backseat Bitches.
	 Non-binary trans guy. They/them/their. Web developer by day. Writer / married dude by night. Ask me about my 3 unfinished novels.
	 Editor of new book, Quotations from Chairman Trump http://amzn.to/1QhYBAO
	 Amazon international bestselling author. Mother. Wife. Animal lover. Music keeps me sane. #LoveWithoutJudgment
	 #BlackLivesMatter, writer, avid reader, swimmer, clarinetist, world traveler, stargazer, atheist. Biography link -
http://www.MichaelVanAllen.com/
	 Professional Park Sloper. Avid poutine consumer. Formerly UX, Growth, and book publishing.
	 Contemporary romance writer, web developer, #Caps fan. #NaNoWriMo  participant. Owned by two BIG dogs. Repped by @RachMBrooks
	 Journalist, author (The Lemon Tree, Children of the Stone) and professor @USCAnnenberg. #humanrights #music #childrenofthestone
	 Reviews Editor and Google watcher for @arstechnica. I like writing long articles.
	 Digital Fabrication Editor for Make Magazine. Software dev, hacker and maker, Hackerspace advocate, and 3D Printing guru.
	 Lawyer, teacher of the law, and author.  My HarperCollins novels: The Code of the Hills (2014); A Killing at the Creek (2015); The Wages of Sin (2016).
	 Ransomed from Egypt & Fearlessly Free.  Writer.  Life Lover.  Jesus Follower & Outcome Influencer. 
Founder of Vive Media Group. Passionate participant in life.
	 Melanie Lee - Writer, editor, storyteller, and keeper of the woods and streams in the awe-inspiring state of Maine. Check out my books: https://t.co/AE9oaYA1ek
	 Screenwriter who writes stories that most don't like but some love. Serving the lovers.
	 Illustrator/designer; comic book writer/artist: (Godzilla, Hellbreak, Big Trouble in Little China, The Secret History of DB Cooper etc.)
	 Look for my new book Melanoma; It Started with a Freckle, via McGann Publishing, spring 2016. @dadsroundtable  My blog- Rants&Mutters
	 Writer, Thinker, & Lover- Dr. Wilson Triviño- #Latino Political Scientist - #author #socialmedia #influencer #Innovation #ATLevents #reviews #warEagle
	 I write nonfiction for children. Represented by Kathleen Rushall of Andrea Brown Literary Agency.
	 Independent #Financial #Advisor, Specialized in #Retirement & #Estate #Planning,#Asset #Protection,#Senior #Life #Insurance, #Annuity. Author of I-PLAN.
------------------------------------------------------------------
-------------------cluster----- 4 of 40--------------
------------------------------------------------------------------
	 Follow this account for geo-targeted General Labor job tweets in Wyoming Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Engineering job tweets in Tampa Bay, FL. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Insurance job tweets in Florida Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Office/Clerical job tweets in Louisville, KY. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted IT-PM/BA job tweets in Boston, MA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Pharm./Biotech job tweets in Chicago, IL. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted IT-Support/Administration job tweets in Richmond, VA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Security job tweets in Seattle, WA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Healthcare job tweets in Kansas City, KS. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Security job tweets in Tulsa, OK. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Skilled Trade job tweets in Tennessee Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Finance job tweets in Alabama. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Construction job tweets in Denver, CO. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Physician-Hospitalist job tweets in Texas Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Finance job tweets in Greenville, SC. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Engineering job tweets in Concord, NH. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Sales job tweets in Delaware Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Customer Service job tweets in Boise, ID. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Health & Welfare job tweets in Atlanta, GA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted IT - Database Systems job tweets in Tampa Bay, FL. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Pharm./Biotech job tweets in New York, NY. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Skilled Trade job tweets in Fresno, CA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Government job tweets in San Francisco, CA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted IT-PM/BA job tweets in Los Angeles, CA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Software Dev. - General/IT job tweets in Savannah, GA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted TV/Film/Video/Radio job tweets in Los Angeles, CA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Business/Mgmt. job tweets in Salt Lake City, UT. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted IT-Support/Administration job tweets in St. Paul, MN. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Software Dev. - General/IT job tweets in Kansas Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Pharm./Biotech job tweets in Triad Area, NC. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Healthcare-Nursing job tweets in Plummer, ID. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Transportation job tweets in Cincinnati, OH. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Healthcare job tweets in Seattle, WA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Manufacturing job tweets in Orange County, CA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Sales job tweets in Miami, FL. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Skilled Trade job tweets in Portland, ME. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Facilities Management job tweets in Washington Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Software Dev. - Java & Open Source job tweets in Saint Louis, MO. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Skilled Trade job tweets in Wisconsin Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Government job tweets in Las Vegas, NV. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Healthcare job tweets in New Hampshire Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Transportation job tweets in Wyoming Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Healthcare-Nursing job tweets in Nebraska Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Pharm./Biotech job tweets in Milwaukee, WI. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Pharm./Biotech job tweets in Pittsburgh, PA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Pharm./Biotech job tweets in Boston, MA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Healthcare-Nursing job tweets in Santa Barbara, CA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Writing/Editing job tweets in Charlotte, NC. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Pharm./Biotech job tweets in Memphis, TN. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Software Dev. - General/IT job tweets in Charlottesville, VA. Need help? Tweet us at @CareerArc!
------------------------------------------------------------------
-------------------cluster----- 5 of 40--------------
------------------------------------------------------------------
	 Curator of Cute. Illustrator & macrame artist. Yammers on about food often.
	 art director/designer. freelance illustrator. coffee, music, doodles on post-it notes, lawn care minimalist, sad lunch enthusiast. Zeus Jones
	 Student. DJ. Developer. Designer. #UT #Film #Music #Interactive #EraofTheEngineer  #LoudNeighbors #Renaissance | #K3N | Co-founder: @SuiteLifeSelect
	 Designer / Creative Consultant
RBLS 2016
	 Product Design Leader + Advisor. Previously @Pinterest @Square @IDEO. When I'm not making something out of pixels, I love to make things with my hands.
	 Scott Swenson Creative Development LLC
	 [Artist / Story-Teller / Comic Artist]
If you'd like to contact me for any kind of work use my business email! (jmanikhout@gmail.com)
	 Sandra Jeffs is a jewelry designer handcrafting pieces inspired by water and the human  inner spirit and empowerment.She is an author, an avid reader, a teacher
	 Visual Artist
	 Art & Architecture ~ Instagram: tjmoorey97
	 As a medical editor, language - usage - lexicography - culture - memes - all meet someplace. And that place appears to be my desk.
	 Elite Models New York • L. A. Models David@ProducerEntertainment.com • http://www.elitemanagementnyc.com/category/carmen-carrera/
	 Media Personality. FameGraysonTV & GraysonModels© Social Media Photographer. Book a shoot with me. They call me the BootyLord. #FameGrayson
	 Illustrator of things, creator of stuff.
	 Creative Director at IV - @identityvisuals. Married to the beautiful @sarahdixon89. Host of @Animalators. http://dribbble.com/zacdixon
	 Patent attorney, comedian. My latest invention is a butt-swap photo editing utility.
	 Photography, Vlogging, & Adventure make everyday memorable.
	 Works at Bowman Andros and at Daktronics at JMU, former director @ TV3 Winchester Va, camera / audio op, music video editor, dramaturg.
	 Here I am #writer #doglover #formerteacher #grantwriter #bigsister
	 Photographer, Marketing Director, Music Producer | @wandershot | 📸 http://Instagram.com/wandershot.co
	 I'm not a rapper I'm a artist! I paint pictures with words! High Class Ent ✈️ :For booking email iamtallahassee@yahoo.com
	 design, strategy, scicomm, edtech, death metal | past: physics teacher | current: hockey player + pole dancer + XD Director @MadPow | I pay attention.
	 Aspiring pop star, Artist, painted doll girl, plus size babe, fashion enthusiast, blogger, crybaby.
	 Artist / Producer / Songwriter. #Genius - Booking: booknatstar@gmail.com - 4049095352 | [SnapChat: natsocold]
	 Illustrator || Tattoo Apprentice
	 I am the designer of The KDC Collection Stylist, Artist and Retail Manager... Thekdccollection@yahoo.com
	 #PublicArt |#Graphics I#Signage |#Murals |Creative Director @rozendove I Instagram=shelbi_nicole1 I #MiniMuralsHou Artist I Digital Ambassador @houstonnolimits
	 Entertainer, Artivist, & Radical Individual | NYU CLASS OF 2020 Film & Television | I want to be legendary, not a legend
	 Director/Writer/Producer | Creator of This Is My Body   http://Facebook.com/ThisIsMyBody
	 Creator http://cultureconquest.co | Co-founder @MoveMilwaukee | @MarquetteU Alum | graphic designer @accelitymktg | photog | journalist
	 Indie Filmmaker| Writer| Director| Creative Consultant. #livelikeitcounts #filmismytherapy
	 Diman Plumbing Senior 💙@Jynessawho 💙
	 Loner Artist with a lot of hobbies (☝︎ ՞ਊ ՞)☝︎ | Make your dreams something real | ultrapineboy@gmail.com
	 Designer/front-end dev by day, geeky weirdo ALL day. Chicana. I ♥ geek fashion, gaming, comics, sci-fi & hip hop.
	 I'm a fine art photographer celebrating the beauty of the natural world. I sell my work as prints and unique products. 209 photos exhibited and 16 awards.
	 @Suns Creative Content Producer. Vine   connoisseur. Sun Devil Alum. Doing this thing called life with @s_____j by my side.
	 Published Writer Hospitality Designer Traveling Foodie Creating Beauty Out of Chaos Adoring Momma x4 Photographer of The Real Nashville Dream
	 waiting to put something creative here
	 Photographer• Located in Garden City, Ks• Music Photographer is my ultimate goal• #nevergiveuponyourdreams
	 Twenty-two years young. Finger Lakes Region. Architecture. Photography. Travel blogger. Lover of God. 莎拉.
	 International Fashion Designer - Personality - Photographer - Creative
	 writer geek in norcal. Procrastinates like a mofo.
	 Freelance Motion Designer and Product Director at @MographMentor
	 Young Widow Maker
	 Asset maker, texture baker #gamedeveloper #gamedev #gameartist #indiedev #unity3d #Cheetah3d #substancepainter #Zbrush
	 Artist devoted to my own projects and living happily ever after.
	 Level Designer/Scripter looking for work! Also known as Dr. Logicgate in the Disney Infinity community.
	 Assata Shakur meets 90s Pauly Shore. Artist. Designer. Activist. Genderless Clothing. #GollyGood http://apliiq.com/gollygood
	 Designer, Professor, Founder of Unleash Studio, RISD Graduate, HGTV's Ellen's Design Challenge Season 2 Contestant, HGTV's White Room Challenge contestant!
	 #Chicago Based #Photographer, Writer, Blogger
------------------------------------------------------------------
-------------------cluster----- 6 of 40--------------
------------------------------------------------------------------
	 ♥5SOSFAM♥ R.A.D. + S.A.D. |JB|
	 WVU
	 whs senior. sc- mcieslewski
	 L I V E S T R E A M
	 AHS
	 | IG&SC: poojababyy |
	 SLCC ♡ crossfit ♡ II.XIX.MMXIII
	 sc: hannah_hmw GRHS
	 T.L.E.P
	 #MSTBW #TFTPTW
	 NY Jets | BHSU Yellowjacket | Romans 8:18
	 2011 Duramax CCSB. EFI Live by Kory Willis. #TunaNoCrust
	 http://letterboxd.com/bryanparrill/
	 4.26.14/9.18.15/9.19.15 @thenbhd insta: krrysta
	 NATION OF ISLAM/
SOLDIER FOR FARRAKHAN /
LIONS OUT THE CAGE
	 cvhs 2017
	 Roya7ty
	 sc: nikki_bain 18. R.I.P Justin Kyle✝
	 Ephesians 6:11
	 Information design at @The_O_C_R
	 #BLM jimdeucemedia@gmail.com
	 Sophia/23/NY
	 HVAC service technician,NINERS,SfGiants
	 Robert Garcia Boxing Academy | PHS Wrestling | #FuckItSeniorYear Sc:Ruiz_Isaac IG:Ruiz_Isaac1
	 vegan / vcu !!!
	 crhs |Nigerian~Igbo|
	 smhs senior | colton blackwell♡
	 #YFNMasi | L.O.E. | #MyASU
	 Ima go getter so Ima go get it  - IG, Periscope & SC : @bbyreeree
	 Is it hi or hey? WWA: 9/11/14 OTRA: 7/9/15 ROWYSO: 7/18/15. SLFL: 9/9/15
	 CTX Soccer #24 || insta: skylar_larkin
	 Love/peace/Happiness SC:Destaniwashingt
	 sc: ryleejohnson1
	 DWU | Romans 8:31
	 DMV #VCU16 .
	 I put the ass in sass. What the Fach..? IG/SC: B_Stov97 // Carnegie Freakin Mellon '19❤️ // 09.02.15
	 T r a p  S o u l
	 sc ; aj.daquanbruh /  lakes is cool or wtvr
	 dixie '16 ❣ SCF softball commit⚾️
	 milk&honey
	 Hail to Pitt #H2P
	 sc:onlyonebull
	 @Harry_Styles: Burgers.
	 #RLCMB
	 FHS. C/O 2016. Young hooper. Positivity with the festivities. Rest easy Cesar & J$mith
	 sc: therealhippiee ♉
	 #XO  IG: B.Wop1
	 sc: daaaaaaave_13
	 SHSU | Panhellenic Vice President | ΣΣΣ
	 @trillsammyy Dm's closed
------------------------------------------------------------------
-------------------cluster----- 7 of 40--------------
------------------------------------------------------------------
	 My love for TØP is unreal like my love for my BF @thesenorginger A kitchen sink to you is not a kitchen sink to me, ok friend?
	 I'm an ohio fur, I'll respect you no matter what u believe in, I love hugs and being great friends with you I'm a gay fur whose taken by Chance the Lantern
	 The GazettE is my life. I'm just a sixthgun trying to make friends with other sixthguns. | I love @RUKItheGazette @official_aoi @gazette05Reita
	 ΦΜ Alumna. CMU Alumna. Research Coordinator. She loved life and it loved her right back.
	 ain't nothing stronger than the heart of dixie🌻💕
	 ❤Happily married w/2 beautiful children❤ grandmother ❤️Phil 4:13❤️Glass always 1/2 full ❤Red Sox fan❤️psoriatic arthritis & anxiety ❤dancemom ❤️love Christmas
	 Gave into my addictions when all I wanted was love
	 her attitude savage but her heart is gold
	 UST Nursing '16 || California is where my heart is. ❤️
	 @greatsluts is my sweet thang ❤️ // panther corps
	 10 Years.. I'm thinkin more like 10 days. #Mobb, Love Is Loving. #LoveYours
	 1 Kings 19:7 | sc-gvracca | I love the beach almost as much as I love God
	 Junior | Poms | Mishan has my heart ❤️
	 Proud of our cocks.
	 rest easy Lo & Julian | eiu19 | proud Wendy's employee | 20 | fuck donald trump
	 if only you knew how much I do love you , then you wouldnt be trippin' bout these other bitches //
	 Proud supporter of Jimmie Johnson And Team Lowe's Racing #se7en
	 I'm creating more #love in my life by casting a LoveSpell—the award-winning author of The LoveSpell Secret, ULTRA BOWL, & The Secret Sex Life of Angels.
	 This my boyfriend right here. ➡@TurnUpGod00❤
	 spread love // ig: amyrodrguez // coffee & photography enthusiast //
	 Oklahoma City area fans of ATLAS SHRUGGED and Ayn Rand! #dontapologizeforliving
	 Masshole stuck in Philly // loves naps, bleeds dunkin, future nurse // Temple 2018
	 Your dog- Friend,  partner, your defender. He will be yours,faithful and true,to the last beat of his heart.You owe it to him to be worthy of such devotion.
	 •N!¢°|£'$ the name• *~ 22 years old~* ¤¤ Make That Cash At Howahhhh ¤¤ *❤* Trebor Austin Hailey has my heart *❤* #FRD °°follow meee°° :) #NoHate #Justlove
	 My hearts been held for 6 years by Peter Ripley your my world & I love you. 29 living & loving life to the fullest @ every chance I get. 7/7/10
	 SHS '18 ~All You Need Is Love~singer, future doctor, photography, coffee lover...
	 24. I do hair. #prop215. My heart is like a stallion, they love it more when it's broken. RIP Tara ❤
	 Everybodys got the demons even wide awake or dreamin
Tell me that you love me even if its fake.
	 Love all racing!! Dip is life. Single..snapchat:bigboy120 Instagram: downing_2014
	 I Love the Hustle
	 Convicted murderer and PETA hates me for killing two birds with one stone.
	 I hate you, but you hate yourself too.  I hate to be honest but I'd hate to be you!
	 I want to make others laugh and be happy! My true goal as a youtuber. NYC youtuber!
	 Liar. Scammer. loves robbery and fraud. negrita. sapiosexual. Dreamvillain. @helenajenkins_ right hand w/the plan. TAR❤️⚾️
	 |Shameless| I WANT EVERYTHING♐️ ✨bbbbygirrrrrl AF✨
	 LOVER OF LIFE, LOVER OF CHRIST
// compassion is beautiful // latina y atrevida
	 married to the most handsome sailor in the deep blue sea & a momma to a pretty little Chihuahua ❤ @anthonydavidp
	 #BlueLivesMatter, #UGA till I die, and @Crfreyermuth is my boo thang
	 @JQuick1818 and Manning Cole have my ♡
	 Kanye attitude with Drake feelings
	 In Love With Life ❤️Ρ Rhose of ΣΦΡ❤️ FGC🙏🏾R.I.P Ayla C. 💕
	 Music Producer|FTCC➡️ECU|808 The Great Drops March 18th @Spinrilla| Kiana I Love You❤️@classy_baddie
	 * sobs because louis smiled*
	 #OneTime in '09 Me & my girls met this Boy @ a waterpark in TULSA-We Love his music,Passion & adore his smile #GiveBack #MakeAChange  #Purpose #Believe
	 Bryce is my Ruca
	 My attitude was fuck it, cause motherfuckers love it | RIP Dad 5/7/68-2/5/15❤️
	 Sheepdog Wolf. Beast with those four dirty paws. I touch @arleroxstone. Ut ceteri vivere possint. Karma always collects it's debt. #HouseOfDog #LawDog
	 ~~~~~~Desdemona~~~~~~ I’m on my knees and I’m ready to get hurt 120524 *❤️차학연❤️*/강대성/김기범/이성총/최영재 I just love music, horror movies, red wine, and cats ¯\_(ツ)_/¯
	 I believe in faith, trust, and pixie dust, wishing on stars, and hearts that dream | TU MT | ΣΑΙ
	 I'm your biggest fan, I'll follow you until you love me. 

#SonyMusicSuppportsRape

multifandom
------------------------------------------------------------------
-------------------cluster----- 8 of 40--------------
------------------------------------------------------------------
	 K Teacher 13 yrs. Masters & High Ability. Daily 5/Lit Café. Technology Instigator, Writing Devotee, Math Elevator, PBIS Assoc, & BL NKOTB. #aspotformeinroom3
	 Full Stack Developer at the @washingtonpost // @NAHJ Board Member (Region 3 Director) // Studied at @utjschool and @ucbsoj
	 Bob Lanier Middle School, an International Baccalaureate Middle Years Programme school
	 Director of Communication, Berks County Community Foundation / Semi-professional bacon eater / Pretend vegetarian
	 Aspiring cinematographer/filmmaker. Sports enthusiast+lifelong student-athlete. Advocate for social change through community engagement+education @intern_drew
	 Emerging HS STEM Teacher - Physics is Phun! Event Producer, Bikesharing-maven, Creative,Writer,Social Marketer;Swimming competitor
	 #Author #TheRatchedemic #Educator #Alcorn #CAU #Elemental #Black ΦBΣ
	 Scholar|Academic Success Strategist & Founder @BGBrilliance| I help academics live their purpose! RTs not endorsements. #BGBTips #BeBrillant
	 @HillaryforIA alum now team @HillaryforNE. @Wellesley '15. @WZLY91_5 4ever. Avid Yelper. Casual Feminist. 21st C. explorer of the Urban & Academic. #ImWithHer
	 Digital Role Model * Media Arts & TechEd * Cosmic CoDesigner * Teacher w JCPS @ Eastern High School * #positivelyEHS #JCPSChat #JCPSForward #edcampky
	 University of Dubuque Student,    
TH Sports Clerk and Cameraman for THSPORTSNET
AUDL talker,
Madison Radicals intern
	 Doctor of Sports. Amateur Professor. Professional Wolverine. Composed of approximately 60% glitter. Michigan Alumna. Mastering Cinema and Media Studies at UCLA.
	 Offensive Line Coach at Santa Monica College, Man of God, Positive Thinker, Food is life
	 Email and Digital Marketer. Yoga teacher. Traveler. Adventure seeker, eternally curious and enthusiastic  for social change.
	 Technology Tidbits, Ed Tech Specialist, Education Consulting, Professional Development, Web Design. 13+ years in K-12, 1 of 100 WI educators to follow
	 A yogi. A scholar & advocate on justice issues. Former NAACP Criminal Justice Director.
	 Follow your arrow wherever it points ☀️ IUPUI Alumna. Neuro & Psych. Aspiring physician. Future Mrs. Roll.
	 Assistant Professor of History, University of California, Merced. I teach history courses on immigration, food, and labor.
	 Principal - Apple Teacher - Bluestem MS/HS - Love my family, the outdoors and living simple.
	 administrative health science major |shsu18
	 ¯\_(ツ)_/¯ violinist, nascent academic, game appreciator, dabbler in fitness classes, eater of food, adventurous listener
	 A school dedicated to character education, strong academics, and parental involvement. It's not just School. It's LIFE!
	 The Ohio State University alumna. Workaholic. Feminist.
	 Digital Project Manager, #UU, #Adoptee, #fostercare survivor. Leader of @CitizensClimate Lobby #Weehawken, NJ chapter. MFA NYU @gradacting
	 7th grade science teacher, wife, mother of 3 boys who loves God and science! 2015-2016 Crosby Middle School Teacher of the Year.
	 4th Grade math teacher & 2014 Ed Innovation Fellow who loves social justice advocacy & helping my scholars realize their unbelievable greatness!
	 28, 6 ft 1 in, massage therapist student, looking for friends and to network
	 Middle school science teacher passionate about teaching, travel, and photography
	 Program Manager for Rise Up, Univision and Fusion's Social Impact Unit. Teach for America Alumn. Passionate about social issues.
	 MSU Athletic Marketing Intern. MSU Office of Student Leadership Student Worker. MSU Kinesiology Major. 186th Air Refueling Wing at Key Field. #HailState #GTHOM
	 Georgia State | Rest Easy Janeal and Nick | 20| #BLACKLIVESMATTER | Education is key.
	 Wildlife Veterinarian|Doctoral student|Ecosystem Health|African renegade
	 Educator, lifelong learner, humanist & peacebuilding advocate with a strong commitment & involvement in education, public service and cultural affairs.
	 Former speechwriter, political aide, occasional Montaigne scholar. I hope the post-humans running this simulation are enjoying themselves.
	 Associates degree, Mass communicants, #UNT17
	 Master of the BA. Immune to the BS. 
Likes: sports, finance, tech, automotive, P90X.
	 Biblical Studies Faculty (Florida College). PhD candidate at HUC-JIR. Husband, father, student.
	 Assistant grower @gothamgreens, Poet, Hard Rock/Blues Guitarist, Microphone Assassinator. Student of the Universe
	 iOS intern at https://t.co/gKZoMH7E5O

UK Wildcat, Gatton Academy Grad ('14), WWDC MMXIII Scholar, HackMIT, HackGT, and PennApps winner, CatHacks Organizer, iOS developer.
	 Experienced higher education administrator, long-time volunteer, proud member of the Who Dat nation, mom to the cutest Shih Tzu in NOLA
	 Aspiring Science Journalist. 
Full time Student. Lover of tea.
	 Math educator in Medford, MA. Also an EdD student, SAT tutor, and #firstgen. Teaching experiences in Uganda & Nepal. IG: msvilamath.
	 Major in Clash of Clans / Minor in Nursing
	 UCLA alum, 2013. Doctoral student in education at UCI. random troll on the Internet and angry old man in real life. i'm not old.
	 professional mumbler and middle child
	 Education: PhD in Chemistry from Stony Brook University (NY)
Work: Dept. of Biochemistry, Duke University (NC)
	 Former English teacher, writer, perpetual dreamer, sports lover, politically passionate, MS survivor, witty smartass from St. Paul, MN.
	 8th grade ELA-Reading teacher and STUCO sponsor at Bingham Middle School.
	 im a doctor.tattooed giant.philanthropist.future inductee into the cyo basketball hall of fame.
	 Ugandan blood, Maryland bred. @MediaLSE & @NorthwesternU alum. Autism storytelling at @auticulated. & all things Africa, diaspora, global dev.
------------------------------------------------------------------
-------------------cluster----- 9 of 40--------------
------------------------------------------------------------------
	 I mock Trump and Clinton equally because they're both awful people.
	 i want to be the z-ro of data science
	 I plan dog weddings for people on a budget. might culturally appropriate sushi tonight.
	 I am an orange. Orange that loves La Squadra, dancing, cosplaying and avocados.
my nsfw/rant/self-hatred twitter (18+ only please) is @volareviabitch
	 25. 302. Packers. Wizards. Ducks. Orioles. I make wine and hard cider for a living. Cellar Hand/Cider Maker
	 sheeran. ovo. '94. @_oxstyles is my fave ok
	 21, cat hugger, sticker lover, and @SaysIvan is my partner in crime and our dog Ace is along for the ride.
	 I love music and video games. I play many of instrument. I enjoy a nice meme. I level up on the 17th of July.
	 I'm a college student that loves to eat and sleep.
	 I am a big Big Bird fan & ACME Ghost operative in Task Forces Atlas & 141.  Though I have autism, I love to help.
	 I like puppies. That's about it.
	 I believe in coffee, karma, and the Oxford comma.  #BBN
	 I love the Eagles and pop punk.
	 Author, dreamer, dog lover & public theologian. I talk about religion (and sometimes politics) even though my mom told me not to. RTs don't equal agreement.
	 I really like stupid stuff and video games. Xbox GT: FuzzyKittens
	 music pr @shorefire.com || drummer @noshoesny || I like sad songs and fast songs
	 I eat when I'm not playing mini-golf @NiftyFifties 15 | PS3/PS4 | Snipes & Spins | CS:GO
	 I enjoy scavenging flea markets & other vintage vendor spaces to provide cool supplies to artists - I especially enjoy the hunt for junk journaling supplies ; )
	 I travel ✈️take risks and have fun. I design products for SmokezOut Company™ check out my collection. Im taking off
	 I like fried chicken, beer and flowers.

~Digital Filmmaker & Gardener Extraordinaire~
	 good at breaking mirrors and knocking over salt #badluckbri
	 I hate touching door knobs!
	 Murlife. I go by Munk or RaeRae.
	 I have a wonderful wife, a really cool kid, an awesome toddler, and a basset hound with long floppy ears. I directed a feature film. It got mixed reviews.
	 I'm 26 & trying to figure out what to do with my life. I like TV & games. | #PlayPokemon | #GoVegan
	 I'm just an average everyday guy who like to play video games and listen to music.
	 you don't need much of anything, just a strut and a little style. i work in radio. @ALT983 @1059theRock @98wsix
	 feminist killjoy // like midwest nice // always playing my woman card
	 Some of the things I like include Magic: The Gathering, Dungeons & Dragons, and estrogen.
	 I'm a bitch, rapper, slacker, the full fuckin platter. artist for @HausofAtem YouTube: http://youtu.be/Mk9YwY9Yz1M
	 Ron Howard look a like who loves mashed potatoes.
	 I am the Gucci poptart, New York basketball
	 Salma Hayek is me; fetus smella • insect lover
	 I'm clean and dope like heroin soap OU'18 TMT
	 Salty dog. Type geek. Hockey fanatic. Musician. I love beer, whiskey, trees, guitar, and bacon. I HAVE STRONG OPINIONS ABOUT STUFF AND THINGS. Tweets are my own
	 I make videos on youtube. Sometimes I'm funny. https://www.twitch.tv/aceles1 https://www.youtube.com/channel/UC3SuhEaRdJFyfg7KblpQVvQ
	 Author, dinosaur, geeky-type Halloween-goth. Prone to cackling and obscure music references. I'm good at talking to cameras! 
http://patreon.com/nikaharper
	 23. I'm that awkward person who makes terrible puns and sits in the front seat at movie theatres.
	 I'm a young girl in the 20's that enjoys doing theater, country music, eating healthy, and many other things.
	 Jade | 17 | I like CoD and Smite | Chad Kirkness is bae.
	 I used to play hockey and have a life and friends.. Now, I race horses.
	 Creator, DiasporaTales


I like good vibes.    


inquiries: info@diasporatales.com
	 I enjoy short walks
	 99% of my retweets are of dogs
	 Like Zoe mama I go hippie ☮♍️ 2⃣4️⃣ dominicana & black ⚢
	 Frustrated cat owner. Husband. I have opinions. Free music recommendations based on your likes.
	 I like shoes and clothes
	 you're pretty much my most favorite of all time in the history of ever
	 Theology, gaming, music, anime, and generally just kind of Japaning all over the place. Call me naut. Avi by @CapnChreest -- Not actually cute grill. Sadly.
	 From St. Marys to Fairmont. My humor could be described as dad-esque. Habitual Home Alone quoter. #Cubs #WVU #Steelers
------------------------------------------------------------------
-------------------cluster----- 10 of 40--------------
------------------------------------------------------------------
	 Jesus and squirrels. MU ΚΚΓ
	 #TheHamster. Daydreaming my way through life with God by my side. #Freemason & #Shriner. #LaredoUnited, LCC & UTB grad. TAMIU MPublicAdmin Student
	 busy_guy=Dad+Husband+Product Manager. 
Sees no reason Christians can't get along. Go Irish!
	 When you low key poppin but nobody knows and you just tryna be humble cuz God loves humble ppl and you tryna make it to heaven / ig@lenaslaydivar
	 alex john osbaldiston // if you lack wisdom, you should ask God, who gives generously to all without finding fault, and it will be given to you
	 Can't wait to meet Jesus irl.
	 Follower of Christ, maker of bad jokes. I'm so awkward, it's impressive.//
•SDK+ 3/7•
	 Obsessed with the spiritual journey, in love with my family, pastor at @lifevineyard co-host of @deconstructcast and sales rep for Pfizer. #loveGodlovepeople
	 Covenant Community Church, Wheeling WV Services: 9am and 11am Sunday mornings.
	 not lucky but blessed
	 Phil 4:13 |University of Arkansas '19| #WPS. #PHP |Child Of God Before All|
	 get right with God and the success will come.
	 Powered by God's Grace & Diet Mtn. Dew! #Jesus
#AdvancementServices #ProspectResearch #HigherEd  #LowCarb #intentional
	 I can do all things through Christ who gives me strength.  || Queens University of CLT 2019 || ΚΔ
	 Follower of Jesus. Husband, father, blogger, runner, cyclist, golfer and strategic learner. Unleashing leaders worthy of being followed.
	 my euphoria & Jesus are what keep me going. I find relief through tumblr & my biggest inspiration is Matthew Silver.
	 pray when it's the hardest to pray #DIFA raisin' hell for jacob #5 #RizzyRay if it's not okay then it's not the end - Tami Zachary❣
	 Follower of Jesus.  Husband and Dad.  Worship Leader serving Calvary Chapel Fort Lauderdale and training future leaders at Ocean's Edge School.
	 Doing my best to live by bible principles and to imitate Jehovah God and his son Jesus Christ.
	 #Author of #The #Bisexual #Christian #Suburban #Failure #Enlightening #Bipolar #Blues - #Comedian - #LifeCoach - #Singer in the band True Christians
	 by grace through faith
	 18 Football Manager Photographer I can do all things through Christ who Strengthens me Philippians 4:13
	 This Jesus I am proclaiming to you is the Messiah, @LyricalOps Fitness Advisor NASM PT, Wellness & Athletic Performance Coach, humbly speaking life,
	 Striving to be successful. God ☝
	 Lover of Jesus. Husband of @byHannahDavis. Father of little giants: Isaiah, Leah, Enoch and Phoebe. Pastor of @iDestinyChurch. Web developer.
	 Sunday Services at 9 & 11 a.m. You're welcome at FCC! You'll find us pursuing a personal relationship with Jesus and seeking to show His love to the world.
	 I'm blessed beyond belief with a beautiful family, great friends, and personal relationship with our lord and savor, Jesus Christ. #BBN #WeAreUK #12D4Life
	 God's timing is perfect. ❤️ D&N.
	 Rejoice Christian School! retired from Verdigris HS  - Proud father of an Eagle Scout - blessed with greatest wife ever! Jesus is my Savior!
	 Follower of Jesus, husband to Becky, dad of 3 girls, church planter with A29 & EFCA. Author of Small Town Mission.
	 Love God||BHS Alumni||Jeremiah 29:11||
	 I'm no longer a slave to fear; I am a child of God. | UWWC | communications major
	 God grant me the Serenity to accept things I cannot change, Courage to change the things I can, and Wisdom to know the difference
	 Christ follower • WKU18
	 Never let a soul in the world tell you that you can't be exactly who you are. -Gaga. BTWBall, artRAVE, Cheek To Cheek Tour. Minecraft, Youtube. I Love Jesus. ✝
	 Be a light for the Lord in this dark world class of 2019. sc: john_swain5 8️⃣7️⃣0️⃣
	 Christian Lifestyle Blog writing about the joys of family, teaching on faith, marriage, finances, and encouraging others.
	 daughter of Christ | positivity | Love the Lord your God with all your heart and with all your soul and with all your mind. -Matthew 22:37
	 Hubby Vietnam Vet. As for me and my house, we will serve the Lord. Joshua 24:15
	 princess/artist. Child of God
	 Offical wing eating champion. Go to Heaven for the climate, Hell for the company.
	 Follower of Jesus/Husband to Katie and dad to my son Jet & Teacher of the Gospel of Jesus Christ. Associate Pastor/Family Ministry at White Oak Baptist Church.
	 Sinner by nature. ________ by trade. Saved by Grace.
	 God Country Corps
	 http://Lurker.Gamer.Athelete.Coach.Barber.Music.Art.Manga.Photgrapher.Dreamer.Lover. Hi. Gods Son:Phillipians 4:13 #ICanDoAllThingsThroughChristWhoStrengthensMe
	 Filipino | PNW | Jeremiah 29:11 | God has a plan
	 God first #704
	 My passion is Worship...my desire is to serve God and others and see lives transformed. Live To Praise, Praise To Live.
(hashtagtheincredibledork)
	 God is not finished with me yet. Preparing for greatness!
	 Brothers of St. Dismas. We are committed to a rule of: prayer, penance, and works of charity. Prison Ministry. Judges 6:14
------------------------------------------------------------------
-------------------cluster----- 11 of 40--------------
------------------------------------------------------------------
	 Twitter fingers turn to chicken fingers | ΠΚΦ-ΖΗ Alum |
	 ¯\(˘◡˘♡)/¯
	 24 YearsOld - Amo El Futbol @__Paulleth El Amor De Mi Vida ❤ || C G & P H  ||
	 Medical Assistant 💉💊
Expecting Feb 2017 👶💕
	 SFCC ⚾️. Hailey Marie ❤️
	 Hope International University Baseball⚾️
	 ❤️hec & rbc❤️
	 2Timothy 1:7❤️ young baller. #TeamKenneth💙
	 Currently waiting for the 10th of June✨ Sapiosexual ❣
	 Azalea | Miguel Rojas ❤️
	 DC✈️TEX✈️SEA✈️OKC✈️GS
	 Music and Hockey | Instagram: brittmarie0329 |  formally @1britthenderson
	 Lucky & Bad  FC: 3497-1497-2585 http://www.youtube.com/ErasthamusGames 
 
            @HelpImEthan = private account
	 ⚽️ Brewton-Parker soccer ⚽️ We don't take L's we just make M's @G_Eazy
	 #ShockTheVille | FSCJ '17 ⚾️ | RIP Johnnel, RIP Dre | Trust The Process | TAT ❤️
	 ♡future wwe women's champ♡ •stalia af• #pushbaroncorbin
	 [ SMG Slayer For ? ] [ 65x Tourney Champ ] [ Uplink Defensive Player Of The Year ] [ Uplink Sprite Slam Dunk Champion Of 2015 ]
	 creative genius. property of february 🏁🏁🔫🔫
	 Im from where Pacman used to shake it, Vince Young couldn't make it, and most will say Air McNair was the greatest! #Gators #Titans #Preds | @joynoell❤️
	 ⚽️
	 112715 ♡ ♡ ♡
	 Caffeinate me?
http://ko-fi.com/186U5L0GAA1P

Contact: merebeardoodles@gmail.com
	 HP ϟ ♥ Animes ♥  Vakes u.u @PamLs_ ♥ Gordo :3 @Heeey_covinha ♥ @LokoBarth ♥ @clbjessica diferentona ♥ - KAWAII IS JUSTICE - :3 ☕❄
	 Hist. • ♎️
	 #LaFamilia -x- it was all a dream... | cozy | R$ | music producer |♌️|
	 Bald headed Prince$$ | Psalm 46:5// #AlbanyState19 | ig | AvaJayy ✨
	 Father to Aràya | SC: iDeRoy |
	 Matthew Christopher Ucol ❤️
	 Know your worth. A.Adames❤️
	 @g_eazy is BAE ❤️ RIP JDoe, gone but surely never forgotten❤️
	 Loyalty before Royalty ⚠️ #Paperchasen #NGB #RAPGOD! #Soundcloud Bestfriend(Remix) ft Raudd Da God & Annidope-Dulaa Dula ft Hottboii J Nick ▶️ AHS
	 three:twentyseven:fifteen❤️
	 '97 | Emori Nevaeh ❤
	 wut it is. wassup.| stay gold pony boy|
	 Allison ❤
	 MBW❥
	 Rest In Paradise Daddy❣. 2️⃣0️⃣ . Respect The Glo✨ Snapchat: neekdior
	 A friend of the people. 🇵🇸🇱🇧✌🏽️
	 May 8th❤️
	 18| Leading @True_edgENation| Xbox|  Energized by 8| Pure Vybes| Waves| Chill| Samantha ♥ May 1st, 2016| Team DAS|
	 Future CardioVascular Surgeon. Use Promo code #ItsLIT on APEX events! ⚽️ IG: byrond26 ⚾️
	 Canadian , Beamer Boyz #2017
	 107 days sc•kalie_mcq
	 | hi-duke-oh-vich | Haj | Independence Lady Pirates Basketball #35 | ⚓️
	 Insta: Cameronparker11 #Uglymoves♿️ Baby Bottles #TTCL Jesuit Basketball
	 ↣❥☾ stumbling through cities, taking notes ↣❥☾
	 TGOD x GloryBoyz
	 #XtremeCouture until I die
	 - It's all about Him ♡ . I care less now.  Ade & Lusan ♧♧.
Sc: Layemi_a .
	 I 🐎💵
------------------------------------------------------------------
-------------------cluster----- 12 of 40--------------
------------------------------------------------------------------
	 Director of SEO @GeekPowered | husband to @Kiza_Design | graphic designer | @pubcon speaker (Las Vegas 2016)
	 Educational Technology Consultant, REMC 17 Director, MACUL Board of Directors, DEN Star
	 #Father #Husband #Photographer #PublicSpeaker #Entrepreneur #TechnologyTrainer Married to the #beautiful @koddidunn
	 Digital & PR Agency
	 Future Professional @PaulMitchellUS ✨
	 Director of global digital planning at Starbucks, mama, bikram yogi, adventurer, curious cat and lover of deviant thinkers & fearless souls.
	 Ped ENT #UTSW @childrenstheone;CEO MedEd Innovations;#MedEd @harvardmed;@harvardmacy; VP Educ @Csurgeries; Lead advisor @LevelExTeam;#edtech #sim #VR Tweet=own
	 Every day is the birth of new opportunity, embrace it. Graphic Designer/Photographer/Entrepreneur. For more contact info dm me, Thanks! IG:celeytwin
	 Woman on a mission! Small business owner (@ShopCatsCloset), consultant, instructor & side-hustler. #bodypositive #BlackLivesMatter ☀ ️confidence. passion. style
	 Thanks for all FANS. Contacto: Infofernandovalero22@gmail.com
	 Co-Host of @WAFTIShow part of @MHMediaOKC | Owner of @TowerStudioOKC | Tech Overlord for @deadCENTER | Tech Coordinator for @acmuco | Buffalo at @paboispace
	 President & Founder of @BullsEyeRec, Sales Recruiter, Austinite, Christian, Blogger, family man #iamarecruiter #bullseye  http://bullseyerecruiting.net
	 CEO & Owner of EvanXVisuals™. I thank God for my blessings RIP my brother #FullSailUniversity #TrenholmState Graphic designer & Videographer
	 Accenture Global lead of Social Enterprise. dad, gadget geek, early adopter, musician, film lover
	 -Mechanical Engineer from UCSB. 
-Dodge Challenger SRT 
-Dodgers/Raiders/Lakers

'Losers focus on winners, Winners focus on winning'
	 @NYUniversity Professor, Founder Social Diva Media, Speaker, #SocialMedia Expert, Author of Facebook Marketing Like I'm 5 #FL5 & @HuffPostWomen Contributor
	 Media Ad Group | MAG Marketing Network is based in LA. Brands include @socialmaxorg @cajuntvnetwork @cookingwithkade @discountbomb #periscope #blab #cardealers
	 http://www.TheModestMan.com | Style tips and advice for short(er) men. Tweeted by @mcgoff
	 Founder of @NWfoundation. Pro Softball Player:2X Olympian, currently Team Toyota member in Jpn,former USSSA Pride member & always a Bruin!
	 Assistant VP | Database Administration Mgr., FORG 2016, Co-Chapter Leader for Lville UG, SQL Sat Organizer, HA\DR VC , SQL Enthusiast, mentor
	 CEO of @HOLMedia. Digital Strategist, Consultant, Speaker. Man behind the curtain, Social Media Schizophrenic. SC: Antony511 IG:Antony511
	 Sales & Alliances Executive in Tech (@hopTo).  Father & husband. Interests include reading, travel, science, health & fitness. https://t.co/HzLSEpWqb5
	 senior client partner for global technology firm.real estate advisor. social media lOver Ü
	 Communications & Leadership Keynote Speaker; Speaking & Presentation Strategist; @TEDxCambridge Producer and Coach; @_Oratium Executive Communications Coach
	 Former startup CEO (@LgComputer, @searchswingly, @kihasoftware, @arodotcom). You make me fly.
	 Vice president of marketing for @OptimizeDemand, hospitality & B2B media pro and now happy Cleveland sports fan.
	 ETC!ETC! * Musik Maker * Floor Shaker * Bookings: Ben@CircleTalentAgency.com MGMT:  info@tmwrk.net http://iametc.com
	 digital marketing manager. brand strategy. influencer marketing. consultant. l passionately curious #MayaTheMarketer #MondaysWithMaya
	 Senior Program Manager for #WindowsDev and #XboxApps at @Microsoft. How you doing?
	 Executive Director, Doctors w/o Borders @MSF_USA. Knowledge is knowing that we cannot know--Emerson.
	 Vice President of A&R for Siri Music Group/Caroline/Capitol and Managing Director at Incognito Management Group, LLC http://www.icmanagementgroup.com
	 Devastatingly handsome CISO @DataGravityInc. Security, DFIR, DevOps, cloud, business, and BBQ renaissance man of most trades (master of some)
	 REoptimizer® is the world's first and most efficient #CRE Optimization Software. #CRE #CREtech #OfficeLease #Warehouse  #Retail #TenantTips #TenantRep
	 CEO of Startup Institute, Chairman of 
C Space, author, lover of all things marketing, baseball and politics. Mom to 2 fabulous daughters.
	 Content Creator 4 @easternmediaGG @Discordapp & @GlomTom Partner / http://youtube.com/c/Epicdan22 Business Inquiries: Epicdan22@gmail.com
	 WebRanking Sr. Director of Development | 13 Yrs. Digital Marketing | Writer, Content, Social Media, SEO, BBQ'er, Beer Drinker, Foodie & Feminist
	 Marketing Director at @SnowbirdSWO, husband of @brittanyragon, father of 2, follower of Jesus.
	 A Gentleman and a Scholar, a rare hybrid-CWRU '15, Case Cash Millionaire, Unofficial Owner of Rascal House and BANNED from Uber
	 Quant Financial Research, ExtremeHurst™ Pricewizard™ Machine Learning, Neural Networks, Proven Edge Systems for Professional Money Managers
	 Named after the Neverending Story. Founder of @Restless_Press, Band Manager at @restlessmgmt, writer at @Eventbrite, @AltPress
	 Mediator, Collaborative Lawyer for businesses, and Conflict Resolution Coach/Conciliator. Also co-founder and CLE Presenter at http://ReelTimeCLE.com
	 A simple man in complex times. Husband, father, software engineer at @Comply365.
	 Dir. of Mobile Product for eBay. Strategic Advisor to @StupidCancer. coFounder of @QuagmireRecords & @12seconds. xYahoo! xIUMA. Surviving Stage IV #lungcancer
	 I'm building tech & startup community in Miami @RefreshMiami - my biz http://infinimedia.com & http://simcase.io - UVA undergrad, MBA @kelloggschool
	 Superstar/Socialite/Broadcast Talent/Producer/Host/CEO/Diva/World Dominator/City Conqueror!#Power106 #1063 #Power92
Snapchat: mskatrinalynn
	 Master chef, Lord of the kitchen cupboard
	 Content strategist (NOT marketer) for associations, nonprofits, corporations. I believe people enable content's success. Married to @maryjograden
	 Coordinator @createcultivate. Founder of @hourslost. ✨ I'm not sure how, but I will.
	 Software & Web Developer. #iOS #Rails
	 Senior #Publicist + #CrisisComms #PR | #RiotGrrrl + #drummer + #guitar(er) | #SuicideAwareness | #HillaryClinton2016 | #sparklingwater + ma's baked zitis
------------------------------------------------------------------
-------------------cluster----- 13 of 40--------------
------------------------------------------------------------------
	 Editor @Fansided on @Trudetective and @HBOBinge.  Lead plastic guitarist of Undead Jackson. Mr. Fun Guy.
	 Freelance sports photographer seen on SBN College Hockey, USCHO, CollegeHockeyNews and MaxPreps. All images ©Matt Dewkett.
	 Executive Editor of https://t.co/bz3vwkuRFp & https://t.co/DpuqUuy2Te | I write (and podcast - https://t.co/dT0z2H4V8T) about Microsoft | Co-founder of @tracour
	 TV Writer for DAYTIME DIVAS, DEVIOUS MAIDS, EAST LOS HIGH and MEDIUM.
	 @SCVSignal reporter covering education, community and breaking news | Formerly @dallasnews, @CBSDFW, @thedailycampus | Lover of coffee, books and animals.
	 Communications Specialist, Owner/Co-Founder Steeg Sports Management & Media Consulting, award-winning Senior Writer at Sports Illustrated & USA TODAY, author.
	 PR professional in Houston, TX. @otmcpr 2013-15. @HoustonTexans Insider 2007-13. Supporter of Texans, USC, food, Mississippi and all things Houston
	 We write & publish stories on our media network. (253) 444-8844 http://bigwebmachine.com, https://www.facebook.com/profile.php?id=1076886649
	 @TheBuffaloNews reporter and @MedailleCollege adjunct. I tweet about the business of health care, sports, food and the City of Good Neighbors.
	 Writer, Editor of WFNY; work featured at ESPN and SBNation. Sports, social media, longreads, music, tech, sneakers. Size 12. SC: scottsargent55
	 Creator of Fang's Bites, Associate Editor @awfulannouncing and contributor to @thecomeback Instagram: fangsbites/sampson_fang.
	 Video Production/Editor for sports in NYC. Video Editor at http://MLB.com | Co-Founder of @TheRadioRoadies | Dog Dad | Adventurer | ⚾️ Geek
	 Gambling industry analyst. Senior Consultant, https://t.co/sgo9abW2HU. Pub., https://t.co/bHe6GjnRoS + https://t.co/MoqidGvaQw. chris@onlinepokerreport.com
	 Chief Operating Officer @PMAdv; contributor to @Speedhorsemag and @RantSports
	 Editor-in-Chief @TheStateHornet | Journalism student at Sacramento State.
	 Exec Editor of Autostraddle dot com http://Autostraddle.com
	 Audio producer with a public radio past. Creator/Host/Producer of the music journalism show @hearpitch. Oregonian. New Yorker.
	 Associate Editor @Gothamist. Send tips and dog photos to rebecca@gothamist.com.
	 rates/fx reporter for Bloomberg @business in New York
	 Games, movies, TV, and comics, Managing Editor at Geeks World Wide (http://thegww.com)
	 Covering the @swbrailriders and more for @TLnews. Former @SaratogianNews/@troyrecord sportswriter. Writer for @BuffaLowDown. djeberle@timesleader.com
	 Founder: Radar, http://radaronline.com, QW, http://thefix.com. Editor: New York, New York Times, Details, Hollywood Reporter
	 Contributions @Slant_Magazine, @reverse_shot, @NotebookMUBI, @TheFilmStage. Detractions everywhere else. gnfisher24@gmail
	 Arts Journalism Fellow and Indy Star Correspondent. #practiceliteracy
	 Daily Breeze reporter covering South Bay crime and court cases for 25 years. Named SPJ Distinguished Journalist in 2006. CSUN grad. Lakers!
	 The official source for scores, news and alerts for all Salem International athletics teams. #SIUTigerPride
	 Photo & Video Journalist @freep. Love telling good character driven video stories at http://vimeo.com/ericseals & http://freep.com
	 Sunday sports editor at The Kansas City Star. Alum of @houstonchron, @sports_cj, @DP_sports, @godanriver and @kykernel. Kentuckian.
	 Freelance journalist. Bachelor's degree in journalism, Walter Cronkite School of Journalism & Mass Communications, May 2011.
	 City/County government reporter for the Tallahassee Democrat. PA raised. Philly educated. Meatloaf savant. Tips: srossman@tallahassee.com
	 Sports editor of The Kansas City Star @KCStar, husband, dad. First Vice-President of @APSE_sportmedia. Email me at jrosen@kcstar.com.
	 freelance writer. news @instyle. contributor @theknot and @hgtvmag. helicopter dog mom. recovering know it all. life is funny.
	 Forever a Sully Buttes Charger & now honored to be a Tennessee Vol! #UTK19 #WeBackPat Recently became a writer for http://womenshoopsworld.com
	 St. John's & NYC basketball reporter for @NYCHoops of the @Rivals network. @Penn_State alum w/ hoops commentary at @hooplove215.
	 WallStreetJournal, Glamour Italia, MTVNews, HuffPost, Life&StyleWeekly,Yahoo +more |Founder of Fashion Psychology™ Institute |Young Prof at @FIT |@Columbia Alum
	 Education reporter @VVDailyPress, Literary Journalism student at UC Irvine and crazy cat lady. I prefer my puns intended.
	 Husband, Florida Politico, Travel Enthusiast @amikids Tampa Chair, @tampa_chamber Board
	 Managing Editor for East Texas Sports Network [@etsnfm]. Covering sports in ETX since 2002. Tweets are all mine. Email me: clintbuckley@etsn.fm
	 Editor-in-Chief and Chief Content Officer, The Worth Group
	 @UTAShorthorn Copy Editor; UT-Arlington Public Relations & Advertising student; caffeine addict.
	 Sports. Sometimes I write stuff. When I do you should read it. Thank you. PS aspiring photographer and weather nerd.

Contributor for @theSFjournal
	 Anchor/Reporter @WISN12News -Born in Bklyn, raised in Orlando & covered news in #CHS, #BAL & #NYC. 📸Instagram : http://Instagram.com/sheldonDutesTV/
	 Editorial cartoons for the Tolucan Times in Toluca Lake CA and a sports strip called @TheBostonBobby for the Sun Chronicle and The Eagle Times.
	 A no-name propagandist. @verge science reporter. She/Her/Hers. tips: arielle@theverge.com
	 Deputy Editor, @TheGoodPhight; Writer @MLBDailyDish | 'fleek is already a tired meme, Justin.' --Chris Branch, National WWII Museum
	 Sports Editor and News Assignment Editor of Wilmington/Tewksbury Town Crier; Rush and Friday the 13th fanatic.
	 Comedy, Producer @simmer_brown ; Editor, Web Content #thepreferredlife
	 Suzy Griswold & Rachael Narins. Food makers. Food writers. Riff-Raff.  http://www.instagram.com/chickswithknives also #FeedFeed #CastIronCooking Editors.
	 #Twitter for #Murfreesboro #Tennessee breaking #news, #events and happenings for #TheBoro and #MTSU!
	 Writer. Editor. Occasional advisor. Priors: @Fusion, @Mashable & @Newsweek
------------------------------------------------------------------
-------------------cluster----- 14 of 40--------------
------------------------------------------------------------------
	 Guitarist for @Abolishmenttxdm | @wtamu Alumni | #1989
	 CODE MUCK MUSIC * DJ/Producer * Basshead * Bookings: CODEMUCKMusic@yahoo.com Instagram: DedicaSEAN 👻 Snapchat: Diggysh * 👼🏼RIP.TKJ👼🏼
	 (WangoTango:TODAY)(JacobWhitesides:34 Days) (Future Now Tour: 125 Days)
	 Composer-Lyricist of Adult Swim's PETER PANIC
	 Buyer @thefactoryokc. Drums @youthamerica.
	 young nigga I just wanna lay low and chill.     Sc:josh_2live
	 Country/Rock/Folk/Pop - New album MAKING GHOSTS available
	 Promotion page for Bronx Ny Recording Artist @GEMINIJYNX #TheOldMe out now on iTunes
	 Songs and bars is the business:   http://soundcloud.com/kaliljohnson
	 Music artist from Tulsa OK. 
Auto54matic/ datpiff - youtube
	 Pittsburgh music and photography blogger//
#HughShowsTV //
http://tinyurl.com/hughshowstv
	 @LamarXO's #644 // play The Weeknd at my funeral XO
	 Jazz upright bassist and vocalist by day, producer by night.
The Gin Joints (Jazz)
Theoretics (Livetronica)
	 Lover of frogs, rainbows, and frogs with banjos in swamps singing about rainbows. 

http://youtu.be/S2DTLbTQj0I
	 One Half of The popular underground hip hop group  #MisfitOrphanage
	 YOUNG FEL EP JULY 22nd. Beats: Christianfelner@gmail.com Other: mgmt@2273records.com Booking: Netan@Datatouring.com https://soundcloud.com/robfel.
	 Contact - officialbaconbookings@gmail.com ReverbNation - https://t.co/IRDHq6eTAt Mixtape - https://t.co/xFy6RrlbHy Datpiff - https://t.co/36PY5kZ5m1
	 The Great Blacksby | UNT | Viva sua paixão | GentlΣmaΝ | Kenyan | Follow my music page @MattWakhuMusic and @519Project!
	 Fresh-faced disco revivalist. Heely Hunks Meteorologist Team @heelyhunks http://soundcloud.com/camino84 | booking: ryan@ryanlucht.com
	 Bikes | Long Boards | Music | Krysten Valerie |#Ripe @ripefamily
	 http://soundcloud.com/j-plan
	 So Nasty. So Rude. Streetz 94.5 | N'Style Atlanta | Blogger | Cock Tales Podcast | Kiara@kikisaidso.com
	 MusicProducer SongWriter  SoundCloud:Cooleydiamonds   IG:omosupreme #GxldenGods 
SC:Cooleydiamonds
	 Climber of trees. Real life earth human. Maker of music. Not Mariah Fisher.
	 A Lyrical Rapper And A Soulful Producer. If You Like Real Music, You Need To Take A Listen. Follow @LeonLegendMusic On Twitter And IG.
	 Emmett Davenport (aka DJ Mouse) is a DJ, and co-host of the podcast, The Clockwork Cabaret. For DJ bookings: booking@darlingdjduo.com
	 architect for your favorite rapper. all about aesthetics and artistry. completely bonkers. my word is bond. archibaldbonkers at gmail dot com
	 He is a new music enthusiast, educator and LDS. He enjoys creating music through spontaneous composition and/or notation.
	 a guy who makes songs and made vaporwave under the name teisco (now paradise) BUY MY SHITTY TSHIRTS! link below
	 Singer-Songwriter 22yrs old..No room for bs, strictly business. book me: b.cage127@gmail.com
	 Producer Cred SD/King Peno/Yummy/Yung Keyz/YT/FreshBoyzFBBand/King Tut/Yung Saint/Bob Narley/BranThaDon/Biingo/Red Bella GambitGoHard@Gmail.com
	 Country Singer/Songwriter/Dream Maker
	 im Czatron♏ i produce my own instrumentals  and write a little here n there. thanks
	 Go Download Triple Beam Dream Team On @mymixtapez @spinrilla @soundcloud
	 #Free jam sessions to invoke #neuroplasticity for #enabling neurologically challenged musicians (like I was with MS) to get back their #music #skills.
	 #EBAM Set4lyfe we up next ♎ #GGC18 #FreePeewee Jamaican rude boy i shoot music videos if you want one made email me at deanshearer96@hotmail.com
	 I play bass in @advocate_ok | vocals @cavilmo @espguitars @innerstrengthhc @chasmfusionslam
	 music is my happy place ✌️
	 RIP Tee Money ❤️ For beats & prices email: antonjeter3@gmail.com
	 CATCH 22: hosted by DJ GENIUS on http://LiveMixtapes.com RIGHT NOW
	 Standing in the monsoon of cool.  THE ZACHSTEEZ EP OUT NOW 
https://soundcloud.com/zachsteezy/albums
	 BET College Tour DJ, Russ Parr Morning Show DJ, Did Hip Hop Nation Sirius, Did The City Xm, PHA F&AM, BOOKING ONLY at 202-667-0000
	 Working with companies to deliver on why they exist with @slalom, Time's Person of the Year (2006). Good at identifying songs, bad at remembering jokes.
	 Apple Music | coffee lover ☕️
	 Singer/Songwriter/Recording Artist 
Music is my passion.
	 Neighborhoods, Community, Digital, East Main St. Art & Music Fest #EMAF2016
	 composer of symphonic music, DJ, composer-in-residence of Kennedy Center, founder of http://MercurySoul.com, candlestick maker
	 Nashville based Electronic Music Producer & DJ. Star Wars, Stars Hockey & Synths are my passion. Download my music: http://greghobgood.bandcamp.com
	 Jamaican-American Rapper/Songwriter
	 music is the motive. & the MBB. Jazz is a lifestyle
------------------------------------------------------------------
-------------------cluster----- 15 of 40--------------
------------------------------------------------------------------
	 Praying for better days . snapchat @miy_xo
	 skiing and adidas
instagram dmichaelg
	 snapchat dafinehilton • instagram wayne21_ daFINESTHILTON • • ladiesLOVEWayne $LaughterGanG •SINGLE •STUD
	 Instagram: DJ_Davis22 | Snapchat: Davisdj37
	 Snapchat: Brookestavenes
	 Official Page Of Guard Malik Praylow #2🤙🏾 Email | Praylowmalik11@gmail.com | BucketFam📽🏀 . . . • IG -jackboy.leak😈•
	 Dasha Simone Ramos Is My Bestfriend/Girlfriend/Wife April 30, 2015❤️November 5, 2016‍‍ Snapchat: HonestJones Instagram: dasha.chris043015
	 Instagram -@mrattractive25 Snapchat -mrattractive25 taken by: @kmichelle #YMF #teamiPhone7  Khloe Kay Williams
	 Submitted for approval by The Midnight Society.  Snapchat: L2-T5
	 Instagram and SC: dirtyboybook
	 IG: fatou_mata_ Snapchat be life sometimes: fatoumata_dime
	 Donald Trump 2016 . aspiring Abercrombie model .
	 Vlogger, Hard core experiencer (screenwriter) snapchat: mt-s
	 18.5'3|#TeamLibra| Class of 2016 Bestfriend @_nyjuhh❤️ Snapchat: camesha1021
	 ●EST
●MODSQUAD 
●shoot em⬇✌
	 Follow me on Sc: bigmike_33493
	 photo dept @complexmag • flat footed bad bitch
	 snap: savsavyy
	 Hakuna Matata ❣ SnapChat : ColleensDaisy
	 •• you'd be in good shape if you ran like your mouth did • • 1317 ••  snapchat= densei_s0sv ••
	 #EMAW Packers Perry, Kansas snapchat:Shanneq32
	 •22 •• Cbus •• Artist •• Average Guy• Instagram : ItsHerminio
	 When you want to succeed, as bad as you want to breathe, then you will be successful.  snapchat: afrancisco1 http://thesuavereport.com
	 216 - | Lover Of Christ |  |  |
Snapchat : HeSoCrazee216
Instagram : HeSoCrazee
	 WORLD'S YOUNGEST PERSON to Ever Become an IFBB PRO at 17, IFBB Fitness Athlete, Former level 10 Gymnast & 2nd Degree Black Belt; IG-@itsarielkhadr
	 24,GOD follower, musician, photographer, 
iG: luibeard or luisalfson0
	 eye candy c. xciv IG: eyecandyelliott
	 Snapchat: Ryk_Relucio|| IG: Ryk_Relucio35||Love myself and my hustle || BMG thats my gang || On neal
	 living life a quarter mile at a time  . snapchat } t.dos79
	 Just Tryna Be Great || I Rather Stand Out || IG:VonteDope || SoundCloud:VonteDope || Audiomack:VonteDope || Email:Vonteswagg@gmail.com Hmu For Features
	 Payal | PaceU Alum | Social Media Marketing Certified | Queens native | hip hop, fashion, & beauty aficionado | Sith Lady | IG:pysofly |
	 Towson University || Occupational Therapy ✨ Snap: sughraaa ---  Insta: sughra.hasan
	 24| Makeup Enthusiast✨| Business Email: brianadiamondbookings@gmail.com snapchat: queen.brianad
	 Chef | Writer | Photographer | This is Life Around my Table | Join me on Instagram @karistaskitchen for loads of food and fun and Tank the Terrier
	 20 • Stylist • Business • Fashion & Lifestyle • IG: @Makana_Kay • Fashion IG: @Makana_KayMajesti • Snapchat: @Makana_hay
	 Kanye attitude with Drake feelings | Digital Marketing in FinTech | Fitness, Health, & Wellness| IG:alexis_bis | snap:alexisbis |
	 My name is Layne Sabo and I fuck up a lot #Clippers #Kings Snapchat➡️ laynesabo⬅️ Instagram: thelaynesabo
	 17 | Instagram Alexus_Larkin | IOWA
	 snapchat: grizzlycityboyz
	 MaKayla | Senior '17 | Matthew 17:20 | IG: prettyolekayy_ | Snapchat: prettyolekayy |
	 John Jay 2015 Instagram-wesleywilkinson Snapchat - wesleyking4 Bartender/Hollister https://youtu.be/jIwycWldGZ0
	 Insta: jade.boyce | snapchat: jade-boycee
	 OAK HILLS 15' proud memeber of the JR PRO hall of fame snapchat: IRieger2
	 Being Me & Doing What Comes Naturally snapchat: nverdell ‼️ IG:queenfashion0124 FB: Tralisa 'nankey' Verdell
	 SnapChat: OtaviaDenise ♓️Pisces♓️ #KashBratz  https://m.facebook.com/otaviatattedup?ref=bookmarks
	 Insta/Snap: paigebenjamin
	 Snap Chat⇨Lorrchinka⇦
Mama Carol ★once & liked 2 pics on Instagram ♥ ♡MeeknNic♡♠TeamMinaj♠♣Omeeka♣  ♝DWMTM♜ ♔THEPINKPRINT♔
♚GOD 1St♚
	 snap chat @ realbillybad Follow me to the top! LongLiveDonBino Dros World!!! From the home of Lebron James http://youtu.be/kp0TyWJF9S0?ssr=true
	 Keyboardist @Atardecer 🎹• Marko Antonio Recendez • He Makes Beautiful Things Out of Us •630 👻:Mkrecent18 📸: Marko_Atardecer RIP ZAE Valparaíso,Zacatecas 🇲🇽
	 18+ | Cam model on myfreecams♥ | Send business inquiries to gingerbanks3@gmail.com | http://gingerbanks.com
------------------------------------------------------------------
-------------------cluster----- 16 of 40--------------
------------------------------------------------------------------
	 land AND fun.
	 steady.
	 what
	 it happens
	 #12
	 Hotty Toddy
	 techno sludger
	 :(:
	 that ginger
	 combs
	 Whatever
	 probably asleep
	 Woo Pig
	 welcome to the lit side
	 OVO. Chillin.
	 Rantipole
	 TXST Alum
	 Blessed.
	 food
	 heartless
	 Cool.
	 checking my feed
	 sensational.
	 Otter Skwad Capo
	 lost in the sauce
	 professional goofball
	 clam chowder
	 blessed
	 Howard Stern
	 burning the wick at both ends.
	 We made it
	 21
	 yeah
	 Uncle Donut
	 shit lol
	 Cats
	 yep
	 the t tops will forever live
	 adventure seeker
	 hella
	 we livin', they mad ☯
	 Raw and cutting
	 Illuminated
	 hello
	 Free Kodak
	 VSU
	 underwhelming
	 Professional fashion nobody
	 Spit the venom
	 On tha come up
------------------------------------------------------------------
-------------------cluster----- 17 of 40--------------
------------------------------------------------------------------
	 the female version of Jimmy Buffett
	 TaMari Keon Taylor♥ Only preparing myself for the best
	 | Rest In Paradise Brandy, Auntie Debra &Naee| Babygirl Don't Trust A Soul | 18✨
	 #gothic #transgender #genderdysphoric, followed by followed by Kate Upton Nov 7, 2014 !! followed by Sasha Grey April 21, 2016
	 my hair's a mess, my room's a mess and my life's a mess, but at least I'm consistent. #TAMU18 • IG: danascholten •SC: dana_michele
	 Alien queer | catb trash | TAJ
	 That girl from http://itsbychance.com | Founder of It's By Chance Collectibles | Daniel Hoff Agency | Los Angeles |
	 19. black lives matter bitch. #carefreeblackgirl✨ CityCollegeAlum c/o '15.
	 #Creative, #Talented, and fun gal who does #GraphicDesign and then some. Be open to new possibilities because that is what life is all about!
	 Love Child of Anderson Cooper & Beyonce.
	 my friends and family are the most important things to me ❤ #LostGirl 
insta: @esmeraldam1998
snapchat: @esme2098
	 Tameera. I'm 21♎️. IG: VoodooPrincess_
	 Naomi Denise Vasquez ♥

SaceLifeStyle
	 Searching for purpose with a healthy dose of humor along the way. Visit: http://etsy.com/shop/RisingChar #ChildOfGod #BlackGirlNerd #FloridaGirl #Capricorn
	 katy. 25. cis bisexual. she/her. perpetually sleepy and scared of human interaction.
	 Look for the girl with the sun in her eyes and she's gone
	 Yes, I'm the one who named her niece after Katy Perry.
	 Gillian Anderson is my spirit animal.
	 Your girl-WACK
	 TLU '17 ↠ Xi Tau ↠ Elementary Ed ↠ SMM♡           •To be a queen is as simple as believing you are one•
	 shawty a g, but her vibe real pretty ☀ tcrl ❤️               #NCCU20
	 secretly a mermaid sc: jessicaayyye  💭
	 Zooey Deschanel's twin sister ‼️
	 life ain't all burritos and strippers my friend sc: jalyn_johnson27
	 Idk (she/her)
	 Doc Marten, All Black, Makeup Loving, Yoga-Doing kinda girl | Beauty & Lifestyle Blogger | Check out my Youtube channel http://bit.ly/24ii2f8| | IG: StacyZeal
	 Teen Vogue It Girl.// bubbly like champagne
	 Be a classy woman with a little bit of hood and a lot of God in you
	 Renaissance Woman; Gypsy Soul ✨
	 girly girl tomboy. all things art, the ocean, emerald green, quality music, smoothies, intellectual beings. insta@lovehard526 #cudi #clams #spook #SESH
	 Female Pleya from the #WESTSIDE http://YungMiss.com COLLABS/BOOKING: YungMiss@Gmail.com
	 fetish glam model. not your new bff, your new obsession #ShipFam  ashleygrahammodel@gmail.com  Wishlist http://amzn.to/1xzUVzy my # http://bit.ly/1IMFaMN
	 aka Tito aka Tee-Jay aka Meester aka Coach B aka Mijo aka Dad aka Daddy aka Papi

***you females will b blocked if I want u blocked (((: ***
	 I act. 
@benatargiraldo is my idol. 
I love #WonderWoman. 
People tell me I look like @idinamenzel. 
Miss July 2016 Gansett Girl Calendar. 
WTFest 98/99(Camara)
	 Isaiah 54:17❤| #MTSU| AKΨ| Determined✨| #YourFavoriteNewsGirl| @LFrederick_News
	 Southern Pride | Jayden is my princess ❤️
	 *Vanessa Lynne* • 23yrs •Loyola University Maryland Alum • :]
	 I'm a gal named Kate, movin' & shakin' it but not breakin' it. #bestfiendsaddict snap katewalsh58 http://facebook.com/walshkate http://Instagram.com/katewalsh
	 ******* FOLLOW ME FOR OCCASIONAL INSPIRATIONAL QUOTES *******

Give a girl the right shoes, and she can conquer the world. ~Marilyn Monroe
	 And I hope she'll be a fool – that's the best thing a girl can be in this world, a beautiful little fool. Snapchat: jade_henry
	 One of the voices on @TheBadDadPodcast | CEO of @biddykardashian | A blind girl once told me I was hot |
	 Unraveling the mysteries of the universe, one cup of coffee at a time. IG: Docta_D
	 I'll be your DRAMA FREE Girlfriend! 
Mixed with sexual seductress, and Perfect Companion for any event.
http://www.amazon.com/registry/wishlist/33FV4SVZM2UJG
	 all you need to know.... that I'm a 2x5 #BreannaforQueen
	 I am a revolutionary. No Cop Zone. BlackGirlsRockTheRevolution #aabg215
	 Tay was doing her job perfectly, it wasn't her fault the Internet ruined her! plus she was actually learning! #FreeTay2016
	 We're not lost, Private. We're in Normandy. Nail Polish addicted Conservative who doesn't need feminism. Contributer @McNeelysMafia
	 Caitlin without the, 'Y' or call me 'Caity Wap'. I'm just a twenty year old livin'. ☕️ I also kind of have an obsession with Fetty Wap. SC:sunburnt-mulan
	 lowkey a Daniels girl
	 Founder & Designer of Luxury Shoe Brand Ruthie Davis #ruthiedavis (please tag❤️)
------------------------------------------------------------------
-------------------cluster----- 18 of 40--------------
------------------------------------------------------------------
	 Im a military vetetan; a full-time college student, and a fitness addict. Fueled by inspiration, gods word, endorphins and laughter!
	 Photographer, dreamer, and lost traveler.
	 Writer, game (board & video) and gamification designer, SaaS exec. Tech, social media, music, film & literary observer. Podcaster and marketing tech guy.
	 HRC voter #RESIST
music teacher, performer & chaplain. prog rock, jazz, classical fan NHL Survivor Animal Lover I don't name call & DO block name callers
	 Christ follower, Husband, Father, Olympic gymnast, American Ninja Warrior. business inquiries: info.jonhorton@yahoo.com
	 Model,vintage buyer, curator, personal Shopper, wardrobe stylist,photogapher, artist,poet etc. LordeSaints&Gawds™®
	 Nintendo Fan, gamer,shapeshifter, and cartoon junkie
	 Husband, Father, Ambassador of Quan, #Catholic, #capitalist #conservative, @lsu alum, @stafalcons alum, Coffee Aficionado & Food Enthusiast
	 Award-winning journalist & activist; Poly sci major; tech, coffee, & #edtech buff; @CWclub & @ClintonFdn member; @HillaryClinton supporter. #ImWithHer #cf2030
	 Harvard Academy Scholar, bread kneader, tea drinker, historian of Mexico, rural spaces, and coffee
	 effervescent: believer, wife, mother, sister, friend, student, speaker, teacher @treehouse #php
	 Volunteer Firefighter, SPO/ASO Dispatcher, Drummer, Vocals, Live Sound, Lighting - Married, 1 son, 1 daughter GO VOLS! #VFL #Nightwatch FDNY 343
	 Poet, feminist, avid reader, knitter, crocheter, food obsessed, teacher of college English classes, nerd, & cat lady.
	 Registered Dietitian Nutritionist & RYT-200. Blogging #nutrition, #fitness & #wellness for couples. NJ nutrition #media #spokesperson. #Yoga geek
	 VR Content Creator | Film Maker | Freelance Writer | Activist | Equality for All
	 Christian, husband, father.
	 Applied anthropologist, writer, Lover of cycling, diehard Knicks, Mets, Jets and Rangers fan, lover of Law & Order SVU and the amazing Raul Esparza.
	 Just me Pinky...Professional crafter, Survivor, Advocate, Trivia Host, Plus Size Hotness, Single Mom.
	 Sean Glumace is the K-14 Career Pathways Technical Assistance Provider, Adobe Education Leader, WordPress and digital media instructor, and comic book letterer.
	 Empathy is the key. Geek, Marketer, Speaker, Designer, Taikoist, Tech Enthusiast, CEO/Founder at Secret Sushi Creative Inc and human work in progress.
	 Movember ambassador, new firefighter, dad, vintage baseball player, and interested in all things sports, food and craft beer!
	 Husband. Father. Christian. Cyclist. Computer Geek. Camper. Wild Socks Wearer. IT Director. Ham Radio Operator (KG5ABU). Woodworker.
	 husband | father | public high school teacher | social scientist | US historian | amateur astronomer | fledgling guitarist | film noir fan | lifelong learner
	 Marketing writer for No.Va. IT firms: information security, secure networks, multichannel publishing. Church musician: classical, praise, gospel bluegrass.
	 Mother, daughter, friend, poet, gem, fine jewelry, Klimt lover!
	 Comedian, Web Series Mogul, Jane Goodall groupie.
	 3rd Gr Teacher, Reader, WSRA Children's Lit Comm, World Traveler, MKE Film: Youth Ed. & Curriculum Writer, Nerdy Book Club, nErDcampMI, Wife, Dog Mama, 'Aleeza'
	 I'm a Muse/Model, Artist/Art Educator, KICK ASS DJ, Singer, Social Media Consultant, Screen Printer, Writer, Pop Culture Demolition Specialist. I'm multifaceted
	 father, husband, photographer, graphic designer, self-titled food & movie critic, lover of a gazillion tv shows.
	 I'm a psych major, knitware designer, ABA professional, and an avid fan of anything barring my name. Follow the chaos here, on Facebook, Ravelry, or my blog.
	 Party host/motivator (bar/bat mitzvahs, etc), house #dancer, #fitness instructor, #GIJoe/#Transformers fan, @ThaGATANegrra prop. NOT.A.RAPPER. #UPR #NYANVIDA
	 wife, mother, educator, Digital Learning Coach, Google Educator, STEM, 1:1 iPads, life-long learner, community volunteer
	 Wife, Mother, Trained Dancer, & MMA Enthusiast.
	 Technology Geek. Vintage Audio Enthusiast. Coffee Addict.
	 State Senator, Business Owner, Evangelist, Investor, Husband, Father & Fiddler. http://www.jasonrapert.com | http://www.appealtoheaven.org
	 Trader, CFA,thought leader,Husband,Comedy,entrepreneur,Globetrotter, author,#Innovation #Tech #Selfhelp, Options geek,champion of hope, trends follower. RT # E.
	 Reader, Artist, Father, Retro Gamer, and BMX'er 4 life! And a decent bowler, too.
	 Furry, Writer, Gamer (FFXIV on Gilgamesh), Software Engineer, Pyrotechnician, Bacon Enthusiast, and Vulpine-American Activist. @BigphinOrca is my better half.
	 Ableton Live Power User,Sound Designer, Chef, Foodie, Cannabis Activist, Conservationist, Photographer,Bi-Polar Survivor and in desperate need of MMJ.
	 Visionary| Empowerment Specialists | Advocate | Author |Blogger | Creative Coach | SpiritualConsultant |SiStar | Humanitarian | InspirationalSpeaker | Eccentric
	 Web developer, UI, UX Expert, Student Horror Film Festival Director, Emmaus Council Member, Emmaus Wrestling Coach, Celtic Classic Board, Toy Collector.
	 EdTech crusader, Learning Engineer, Instructional Designer, e-Learning Developer, Web App Junky http://cloudtrip.com, and more... http://briandvorak.com
	 Lutheran,married mom of 2. Corgi lover, essential oiler, cross stitcher, amateur photographer, Jane Austenite, avid reader, etc.
	 knitter. procrastinator. designer. cynic. lurker. blogger, sometimes.
	 Emperor in training, megageek, kinkster, emoji-eater • http://my.pronoun.is/he
	 Island girl, author, mother and wife.
	 Navy 1968, Writer, Inventor, Patriot, Legislator, Researcher Scientist, Etc.
	 Executive Director of Public Relations; Foodie, Yogi, Michigan State alum, UNLV MBA grad, pop culture expert and travel enthusiast.
	 Northwestern Alum. Nigerian. Engineer. Gym Queen. AKA. Soundcloud Peruser. Jesus Lover. Five header with chronic middle child syndrome.
	 AMERICAN🇺🇸 Capricorn, INFJ-Introvert, Holistic Health, Fitness. Nature, Sunshine & Coffee Lover.
------------------------------------------------------------------
-------------------cluster----- 19 of 40--------------
------------------------------------------------------------------
	 Mommy of 3 precious little people. 9~4~14 
I lost the apart of my heart R.I.P Mom
	 Married to a wonderful woman, have a great son, beer and Disney geek! Co-host of The Weekly Pint Podcast, Florida corespondent for the WDW Mainstreet Podcast.
	 Mother to my beautiful 4 year old daughter, she is my life. ♥♥
	 Proud Dad and Husband! 3boyz 2galz #God #family #trueblessings Pre-owned Sales Director #wherewealwayssaydeal! #Ballislife #ℓαυяαѕєℓℓѕяєαℓєѕтαтє #ℓσνѕєѕσfмуℓιfє
	 #MOMpreneur Mommy to 3, author, publisher, blogger, designer. http://thewritermommy.com, http://fifthinkpublishing.com, http://www.etsy.com/shop/valeamichele
	 Father, entrepreneur and overall life enthusiast. Intentional meditator with an insatiable curiosity about a lot of stuff. Immortality is one of my life goals!
	 40 Married, wants kids, Loves NKOTB (Jonathan) , BSB (Nick) & I'm a Twilight Fan~ Autograph Collector, Daniel Cudmore fan!! Stewie my fur baby is my life⭐
	 9TEEN, Parental Advisory | BGHS Alumni '15 | Nicole #SkyesSquad | 2 Timothy 1:7
	 A mom of three amazing kids, ages 24 18and 6 We are a crazy, fun, differently abled, chaotic, and loving family.
	 Nature lover-Wife to Nate-Mom to Haylei & Harlow-Leadership Springfield Program Coordinator-MSU graduate(Bear up!)-Gardner-Music Enthusiast-Grateful-Traveler
	 815 ➡️ 563 Family above all else
	 School counselor, Head Cross Country and head track coach at Sidney High School. Area manager at Arbonne. Happy mom and wife ❤️❤️❤️
	 Wife, Mom to the most precious 3 year old, Florida Gator, Attorney.
	 Jesus. Adventurer. Professional excessive laugher. Soccer Addict. Avid procrastinator. Mnhhs '18.
	 Sag-Aftra thespian The Morgans a Urban Hip family live by old school rules 2 keep family balance Instagram us @UrbanMorgans, Im A Mama by FeFe Bey ITUNES
	 Husband. Dad. Houston Cougar. Urban Missionary. #fromHtownToDtown #HTownTakeover
	 ✌❤️️ Lily's Mom #EST19XX #LaceUp #BlackFlag
	 wife mother ballroom dancer K-12 CFO Beaverton Schools ASBO Int'l Director
	 24years old, I'm a father to 2 beautiful kids; Samantha & Jeremiah... all bout the lakers, cowboys, dodgers, barcelona!!
	 Mother, Daughter, Sister, Friend, Author. All I Do Is For My Son & Daughter 7/25/2013 & 12/29/2014
	 1⃣ GOD 2⃣ FAMILY 3⃣ HOOP

Instagram: AustinMcBroom
SnapChat: TheRealMcBroom
Contact: McBroom.Austin@yahoo.com
	 Husband, Father of 3, Workaholic, #realestate Geek, News Addict, expert RE #news contributor. Owner @lamacchiarealty
	 ❤️'s God, Wife of Ian, Mother of 3, First Lady of WSEC, HRM for Macy's Inc, Owner of The Queen's Grocer, Proud Brit, Les-tah (Leicester) born and raised.
	 Father, Husband, Attorney, Fightin Texas Aggie Class of 2003
	 Young Nigga And I Ball Hard.......Family Over Everything #⃣StateBlockz
	 I'm Allison. In Pittsburgh. Smithie. Pitt Nursing. Mom to Alex. Food and wine lover. Standard poodle owner.

I am the one thing in life I can control.
	 Husband, former fed and future Doc. Life is great.
	 Eat. Love. Pray.
ohio born and raised
	 I'm just me...GSO born and bred!!! #PantherNation
	 21.♉ | Proud Mother of two beautiful kids.
	 American Idiot and Networking Nobody - I took an IQ test once, the Dr. offered my mother his condolences.  No Ninja Skills.
	 Mom of Zimmerman ballers! Orlando Magic PF #33, Heat G #34 & the next garage band genius = ) Work HARD, be HUMBLE, be COACHABLE, never QUIT, have FUN...
	 Proud and devoted husband and father of 4 Best assembly technician in the world #1 Niner fan grinding in the 954 #TeamLovett#Niners#AssemblersIncSFL
	 Marley's God Mom
	 Taziyah and Kyan mommy http://Live.Love. Laugh #Aquarius♒️
	 mormon • daughter • sister • friend • aspiring U.S. Marine Officer & Police Officer. god bless america forever.  #backtheblue
	 Gamer | Kidney Disease Survivor | 6 months post transplant! #takeskidney
	 Starting over is never easy but I'm doing me. I have kids to feed and coins to get... Goals: Writer/Inspirational Speaker/Destiny & Purpose
	 I'm a mom of 2 boys, gluten-free baker, crafter, DIYer, and all around Jill of all trades. Did I mention cage fighter? That, too.
	 Working Wife-Little League Mom. Jump$tart Coalition CEO. Always a Writer. Tweets about Jump$tart, financial literacy, school stuff and silly observations.
	 Saved by grace. Child of the One True King. Photographer. Proud to be part of ALDENaticsNYNJ family ❤
	 |Mother of one|In a relationship|Youtuber|Fitness,Beauty,Shop&Makeup
	 Swim mom from Harlem with 2 great kids who keep me busy with their swimming competitions & academics. I love sports  and music.
	 Connie Stone♡Mom to Allison Diane Renshaw♡Cat Mom to Howard♡In Love with Anthony♡
	 God, Husband to my Queen @GlamDoll4Christ @flychristcouple, Father, People's Choice Award winning songwriter, singer, vocal producer and Bassist.
	 A star was born January 7 2010!!! my handsome son!!!
	 Mommy of 3. Engaged. Winter bby. Country girl.
	 husband of Hilary, father of Jacob, Ella, Caroline, and Anna. Care Ministry Pastor with Connection Pointe Christian Church
	 High priestess of data by day, awesome wife & mom all the time, Gator grad/Gator fanatic, living large with Amyloidosis every day. https://t.co/wmUauFUBy3
	 Dog and cat parent, dog person. Save a life adopt a pet!
------------------------------------------------------------------
-------------------cluster----- 20 of 40--------------
------------------------------------------------------------------
	 Proud member of the Atlantic 10. Deputy AD/COO at George Mason University. RT's are not (usually) meant to endorse.
	 minister of worship, CBCP, MBA, #teamjesus, IG:@cheshearin, #CBCP, #ElonUniversity, #UniversityofPhoenix, follows/tweets/favorites not endorsements
	 CNN Cross-Platform Producer, traveler, animal rescuer @snap2it.org, swimmer, amateur yogi and American Indian news. *Opinions are mine/RT are not endorsements*
	 Foreign Service Officer. Tweets reflect my own opinion, not the U.S. Government's. RTs, follows aren't endorsements.
	 Connecting on Energy Utility Investment Issues from a base in North America. ..Tweets of others' content are to note them and are not endorsements...
	 Director Simulation @UNC_SOM #UNCsim; Founding member Rubicon Foundation @rubiconfdn Tweets do not represent endorsement; https://t.co/jwyJO7hwka
	 CFP Candidate, Financial Advisor & Author of Starting Point How to Create Wealth That Lasts -- http://bit.ly/2cLM1by My tweets & RTs are NOT an endorsement.
	 Reporter & Weekend Anchor @LEX18News | Lover of food and adventure | Re-tweets ≠ endorsements | Opinions are my own
	 BOTUS. Blogger of The Unrefactored Spaces. Professional quadrantologist. RT's are not fact-checked or sanity-checked. Let alone endorsed.
	 Journalist at @fox13news RT/link not endorsement. News NYM NYR NYG Golf US history reader Seinfeld watcher Fmr WPTV WROC N10N Ithaca College NYC born/raised.
	 Reporter, lawyer, bathroom art enthusiast. I write for @BloombergBNA. Opinions mine. RT not endorsement. http://muckrack.com/chris-opfer Email: copfer@bna.com
	 Reporter @WLRN, South Florida's local @NPR station.  Formerly of @miamiherald.  RTs ≠ endorsements.
	 Charlotte-Mecklenburg Storm Water Services educates about flood safety and improving water quality. RTs do not equal endorsement.
	 Former Chief Photojournalist  at KTSM - NBC for 20 years! Now working at YISD PR Dpt. Tweets are my own, retweets are not endorsements.
	 The official Twitter site of Hofstra Chronicle sports. Follow us for the latest on Pride athletics. RTs aren't endorsements.
	 A Los Angeles Times political editor until recently. Now an interested free agent. Retweets are not endorsements.
	 BELIEVE // @ReachHigher at the U.S. Department of Education // #BetterMakeRoom // Follows and Retweets are Not an Endorsement // Views = Mine
	 @WJCL_News Morning Reporter. Links & RTs aren't endorsements. Opinions are my own. @Penn_State | Yinzer | Usually tweeting while sipping coffee #AMNewser
	 WNY political reporter for Capital Tonight, Bills fan, karaoke enthusiast, in no specific order. Retweets are not endorsements.
	 Comms for Gov. John Bel Edwards | Former Landrieu, Barrow, & Blanco aide | Bleed purple & gold | Opinions = Mine | RT ≠ Endorsements
	 Reporter for @KCBD11 | @TexasTech grad Story Ideas: gdeleon@kcbd.com | Links and RTs are not endorsements, opinions are my own.
	 VP, Finance at NBCU's O & O NBC 5 & Telemundo 39 in Dallas - Fort Worth | Opinions are my own, retweets & links are not endorsements | Geaux Tigers! & Who Dat?!
	 Feminist/reader/partner/mom. Speaking up for fairness & freedom. President @FundforNJ, trustee @PrincetonPL @CNJG @NJHumanities. Tweets mine. RT≠endorsements
	 Reporter for Bloomberg @business covering Warren Buffett, Berkshire Hathaway, fintech, etc... Re-tweets are not endorsements.
	 Dir. of Public Affairs @pearson. Loves learning.  Always looking for the 6th degree of separation. Tweets are her own and retweets are not endorsements.
	 Program Officer, @YAF. @Y_A_Freedom. ΠΒΦ & Virginia Tech alum. Catholic. Conservative. Opinions are my own. RT is not endorsement.
	 Features reporter for @WashingtonPost. W.O.C. Vegetarian. Actually not a millennial. Let's not pretend retweets aren't endorsements.
	 Ohio State Football | Recruiting | Edits | 
RT's are not endorsements.  ▶   Kevin   ☜
	 Proud @USCAnnenberg, @AnnenbergMedia, #Vote2016 & @USCDornsife alum. Retweets ≠ endorsements & opinions are mine.
	 Journalist | Author | Editorial Adviser @RedandBlack | Adjunct @UGAGrady | Views my own | RTs ≠ endorsements
	 Production assistant @NPR's All Things Considered, words currently @wcp, @allthingsgo, @borderstan. formerly @politico and  @theeagleonline. I endorse nothing.
	 The Suffolk Journal is an award-winning undergraduate student newspaper of Suffolk University. Tweets monitored by Journal staff. Retweets ≠ Endorsements
	 Evening Anchor, KLAF - Lafayette, LA @TempleUniv #TAU Crossfitter, traveler, foodie and HGTV addict! Philly born and rasied. RTs are not endorsements.
	 Dad, husband, in-house insurance attorney. Graduate of Boston U. (undergrad) and UConn Law. All views expressed are my own. RT are not endorsements.
	 Direct Egypt, GCC & Iraq programs and work for @USChamber. Opinions are my own. RT ≠ endorsement.
	 Investigative Reporter NBC 10 News - Channel 10 - @nbc10iteam @emersoncollege alum.  Got a tip? Email me pgavigan@wjar.com
Likes & retweets are not endorsements
	 Reports Iowa news for Sinclair Broadcast Group (@cbs2iowa, @SiouxlandNews, @KHQA, @KTVOTV). One-woman band, trilingual. RTs≠endorsements. Email: sslee@sbgtv.com
	 Director of Research Publications for Columbia University's Center on Global Energy Policy.  RTs are not endorsements.
	 Reporter for CBS 7 News || UNM Grad || Former Public Affairs Talk Show Host || (RTs are not endorsements and opinions/views are mine) bgallegos@cbs7.com
	 From the #ComebackState of @PureMichigan. Works for #MI10. @Michiganstateu alum. ♡'s #sailing, @PupJackMagoo & the @detroitredwings. RT ≠ endorsement.
	 The official Twitter of DTV News, Davison's source for news, sports, and student life! Channel 191 on Charter. Retweets are not endorsements.
	 Dad to sweet babe | Hubs to awesome wife | Building @WatchNewsOn by way of @weatherchannel & @CNN | Opinions are my own. Tweets ≠ endorsements
	 The Animal Law Section of Fla. Bar informs Bar & public about animal law developments. Not an advocacy grp & can't offer legal advice. RT/follow ≠ endorsement
	 Historian of Atlantic world, U.S. #diplomacy, people of color @TXST. RT ≠ endorsement.
	 Just another koalawyer lookin for validation online. ❤️s pups, puns, & all-the-way revolution. Send fanfic to MotionToStrike84@gmail. RTs = ulterior motives.
	 Are you there, C-SPAN? It's me, Katherine. BillTracker @CQNow, Connecticuter, Cornellian. RTs aren't endorsements.
	 Business/Ag/Video reporter @AmesTribNews. Formerly @trumanindex, @KVDailyExpress, #moleg. Amateur Cubs pundit. RTs are neat, not endorsements.
	 US Senate staffer, Mizzou and GW alum, lover of ΚΔ, pageants, and the GOP. Waterfowler's wife and proud new mama. RT/follow isn't an endorsement.
	 Reporter @WABEnews, Atlanta's NPR Station. Email: eyu@wabe.org RT's ≠ Endorsements
	 Photographer, independent photo/journalist, artist, civic-minded; tweets are my own. Retweets not endorsements.
------------------------------------------------------------------
-------------------cluster----- 21 of 40--------------
------------------------------------------------------------------
	 Im the dopest dope youve ever smoked
	 I am someone who would like to one day rule the world or just a small piece of it.
	 don't really know much about anything but i can make a mean pb&j
	 im not a muh fucking rapper , ima Tagger Bitch ill tagg ya im My own Shoota by myself
	 Sometimes I'll start a sentence, and I don't even know where it's going. I just hope I find it along the way.
	 I am Humpty Dumpty.
	 that pussy knows me better than I know myself.
	 I have a horrible case of wanderlust
	 I verify myself.
	 I'm the captain now
	 but I'll take a Pinot Grigio
	 Alan Parsons took me out the hood
	 good thing my mascara is waterproof
	 O Allah if I gain everything and loose you, I have nothing. If I gain you and loose it all, I have everything.
	 Royals, Mizzou, Chiefs. no specific order. I don't go on rants telling people how awful things are. Figure it out for yourself.
	 I am a winner. I'm going to win. WVU18|ΣΑΕ
	 at some point I have to face the fears that burden me. otherwise they will bury me.
	 Aspiring rockstar. Otherwise clueless and lost in life. I've got my best friend in the front seat and my pizza in the back.
	 I'm probably at Danny's house.
	 deep down I knew better, but I wanted to believe otherwise. #pllforever
	 changing my name to: usedtogiveadamn butnevagaveafuck
	 My views are my own and do not reflect those of my employer or any other sane person. 

I'm big in Japan.
	 @cuddlyxmikeyy: the day i started talking to you was an instant wrong in life
	 I have a history of losing my shirt  •TempleUniversity• TylerSchoolOfArt• ΑΕΦ
	 I'm here every Tuesday folks
	 bet! i'm not no bitch!!
	 I'm a computer janitor, aspiring DJ, and all-around awesome.
	 Internal Medicine Physician with a music-loving, dancing, concert-going alter ego. I'm probably somewhere smiling and loving life! ❤️
	 I'm weird.
	 Here I am, send me. sc: abby_rebekah
	 I'm tall. I skate. CGCC sc: jordanc_117 manbun coming soon
	 hi. my name's Chance. no I'm not a rapper. i work at cfa where the struggle is unreal.🗑
	 I'm cool.
 21 years old
	 i sing of Olaf glad and big
	 I aspire to be a giver .A giver of love . A giver of good VIBS and a giver of strength. 15
	 I'm just here for the Crying Jordan memes.
	 my blood type is coffee.
	 i drink a lot
	 I'm an asshole and yet........amazing. A pretty spicy package but worth it every time.
	 face it, i wasn't born to live a life basic. - g
	 Christmas Obsessed, Georgian turned Texan, I'm told I'm sassy, NO H8!
	 I aint shit ....yet☝️ sc: ace_tuck #APM
	 Always Been A Stand Up Person, I Like To Stand Out ™ I Do This College Shit For My Big Brother & Mom Dukes ❤️ Flexing Is Not In My Agenda
	 Neglecting responsibilities and napping on the beach is what I do best. CLU '19
	 I swear I see in pink
	 khs softball// i'm scared of failure all the time but i'm not scared enough to stop trying
	 I can’t let these people play me,  Name one genius that ain't crazy #ΣΧ #KSU
	 r.i.p Ed

Often I find myself staring into space.
	 I want to pretend to be other people for a living.
	 ICE in my veins ❄️
------------------------------------------------------------------
-------------------cluster----- 22 of 40--------------
------------------------------------------------------------------
	 Life can only be understood backwards; but it must be lived forwards
	 livin the dream I guess
	 we go through hell to get to paradise // sc: evansw2
	 made in paradise. sc//melasahara ig//_ox.mely_
	 DERIVATIVE INVESTMENTS RULE ERRTHING AROUND ME #DiversifyYoBonds Dreams of Living Life Like Central Bankers Do (Parody tho) DM for email, yo
	 turn my birthday into a lifestyle.
	 Live the story you want to tell. -Sienna Caselle
	 Life's A Bitch When Your A Bastard
	 Living a hectic life, traveling and spending as much time as possible, with the people I love...
	 she designed a life she loved // 5.2.16
	 Live one day at a time. Live life to the fullest and have no regrets!
	 Rock/Metal is life
	 Verily, the promise of Allah is true: let not then this present life deceive you.
	 life isn't all string cheese and super soakers
	 DOPE in REAL LIFE . ✨ Motivated. Educated. Elevated.⚫️♠️♣️ Snapchat : Jazz6996myn Instagram : Jazzgotdajuice❣
	 creating good vibes daily!! http://evanslogic.com
	 RCHS'17 Live life to the fullest #FaZeUp
	 just trying to be a light for others, I do dream interpretation and I'm a 5 time Cancer Survivor of 14yrs now and iam always Grateful for another day...
	 Livin' it up at the Hotel California
	 Life's a beach
	 ✨and above all, watch with glittering eyes the world around you ✨
	 Trance, Mexicano, CU Alum, Making my dreams a reality one step at a time.
	 Living life as a retiree from Walt Disney Entertainment. Proud member of I.A.T.S.E.
	 It's your life...Make it legendary. Houston TX, Avid Traveler, Fitness Enthusiast, Self-proclaimed Explorer,  #Fitness #Boxing #Soccer #WorldTraveler #SHSU
	 smile & live life to the fullest. 🍁🍁🍁
	 Dental office manager.  Born and raised in L.A.  Now live in San Diego.  Life is too short to be grumpy.  Be kind.  Laugh.  Smile.
	 my life ain't rosey but I roll with it...GSU18
	 Living on Coke Zero and a Dream.
	 be you.. that's all you can do in this life.....rs💯
	 Hell nah, you trippin, reevaluate your life
	 28. I make my own adventure runs. ''The world is big, and I want to have a good look at it before it gets dark.'' -John Muir #oiselleteam #oisellevolee
	 life sucks and then you die.
	 Enjoy life take chances and don't take it for granted
	 Easy going, fun loving girl just enjoying life and if you don't like it, then it sucks to be you!
	 today is the greatest day of my entire life.
	 Dap Up My Homies & Start Working On My Dream FOA
	 what a time to be alive
	 19 Years Old. Active Twitch Live Streamer! Talk to me, laugh with me. Enjoy life.
	 live to learn & and learn to live
	 Aspiring to be greater than myself. Faith, Consistency, and Hard Work.. thelab3l
	 A wildcat for life just like Troy and Gabriella
	 Life sucks
	 #CowboysNation |  snapchat: jcash9025

Proud father. Life's a journey, not a destination.
#Libra
	 just another day in paradise
	 Just living life #ODUAlum
	 #LifeWithDecker 🐶
	 dearly beloved, we are gathered here today 2 get through this thing called life
	 Always striving to better myself everyday.
	 Karaoke Goddess, living life to the fullest!  On a fitness journey!!
	 Just a foo working to make my dreams come true! Follow @metherealredeye ! #ClipperNation #HowardStern #TheWalkingDead #MrRobot deadlee2213@gmail.com
------------------------------------------------------------------
-------------------cluster----- 23 of 40--------------
------------------------------------------------------------------
	 The hardest workout you've never done. Come sweat in Megaformer™ and megaCYCLE group excercise classes. SWEAT / SHAKE / BURN
	 National charity supporting & empowering people with Aphasia and their carers since 1979 & now part of the Stroke Association.
	 “The Promise of Oregon” is a public education support campaign. #PromiseOR
	 We are an enthusiastic and energetic group of 6th graders excited to learn about the world around us.
	 Proud to lead one of the nation's best baseball/history museums. Need your support to help keep the legacy of the Negro Leagues alive!
	 computer hardware engineer: interests are technology & science, secularism and human rights, etc.... critical thinking for a brighter future
	 I'm a seeker of knowledge, looking to enhance my understanding & broaden my outlook on life. By profession: BD for Informa's Global Finance division
	 #PLTW & Dual credit Govt focus on PBL- I believe in kids & in HS redesign/reform. Google Educator Adobe Trainer
	 Passionate about the environment and how we're going to save it. Local food broker.
	 Doherty has been connecting great people to great #jobs for over 35 years. #Hiring for #admin, #clerical, #customerservice positions, and more!
	 Incentive Solutions delivers business incentive program ideas that work!
Check us out on Glassdoor - http://bit.ly/29Bnvu3
	 National youth development nonprofit that empowers students to create with technology to solve real problems and make meaningful change. #TechwithPurpose
	 Addicted to happiness. Believer of kindness. Powered by love. Blogging about doing one good deed a day for the next 365. #sprinkleeverywhere
	 Organize Now is a community based, nonprofit member organization fighting for the social and economic justice of all Floridians.
	 Helping others build their skillsets.
	 I am a Georgia Girl with the World on My Mind! Love seeing People lives Change for the Better!
	 A vibrant community for people with #arthritis (#RA, #PsA, #OA, and other #rheum diseases) | Bringing arthritis to its knees since 1999 | Part of @GHLForg
	 We look at literary culture and ask--what's missing? Presents & supports diverse, divergent, & emerging voices through innovative non-profit programs in CHI.
	 Home to 3,711 Christian students, Cedarville is an accredited, Christ-centered, Baptist university of arts, sciences, professional, and graduate programs.
	 Managing Director, French Dairy Board. I manage initiatives to increase awareness of EU cheese & butter through marketing campaigns in the Americas.
	 Working since 1902 to protect and enhance the economic well-being and quality of life for U.S. family farmers, ranchers and rural communities.
	 Jose Cuervo & corgi's make the world go round
	 A co-op made up of worker co-operatives developing, supporting and educating about the co-operative model.
	 L'ORAGE is an independent film and entertainment company with artistic integrity focusing on movie projects that speak to the common spark that binds us all.
	 thick thighs saves lives
	 Angelica Chrysler is a vibrant First Nations/Native American & Mexican Woman, owner of Devoted 2 Beauty & Bridal, lover of music, beauty, and empowerment.
	 Licensed #massagetherapist based in #Jacksonville, #Florida focusing on #holistic & #healing arts.
	 Promoting Youth Education - Preserving Western Heritage. Save the dates for March 12-26, 2016!
	 This Language Project began in 2006 when a group of artists/activists embodied the historic words “WE WILL NOT BE SILENT” during a public action in NYC.
	 Genz-Ryan is an industry leader and recognized innovator in plumbing, heating, air conditioning, remodeling and indoor air quality.
	 Trucking images for business.  Social media enhancement.  Industry product reviews.  Daily industry Blogs.  We can help you get your message out.
	 We help Pittsburgh area tech companies succeed. Tech Careers: http://pghcareerconnector.com
	 New Hampshire PBS inspires one million Granite Staters each month with engaging and trusted local and national programs.
	 Wife, Mother, Daughter, Public Servant-Law Enforcement, DV/SA Advocate Volunteer, Tenor II Local Community Choir. Positivity will promote Happiness
	 Enrolled in a 12 step program to break my addiction of napping.
	 I'm Katie Sweetman — astrologer, writer, psychic medium, Scorpio. Empowering Astrology is astrology + consciousness, helping you to grow and transform.
	 Foundation and cultural center presenting a wide range of exhibitions, films, concerts, lectures, and kids programs dedicated to contemporary Nordic culture.
	 founder @fishermenlabs @knifeandfox, build & invest in companies, seek justice & mercy, live in south central, partner @ctrlcollective, husband, saved by grace
	 Aronson LLC provides a comprehensive platform of assurance, tax, and consulting solutions to today’s most active industry sectors and successful individuals.
	 Shaping a collaborative platform for reporters, civil rights attorneys & activists. Led by @jamiekalven & the II staff. Creators of http://CPDP.co
	 INgrooves Music Group provides global distribution & marketing services to independent labels and established artists.  We power creativity.
	 Our organization works to help shape the National Student Donald Trump movement so that he can win the presidency! #MakeAmericaGreatAgain #StudentsForTrump
	 Highly selective fellowship for recent grads to work with NGOs in DC on international peace and security. RT our fellows' news. Apply by Oct. 5.
	 Product of LIFEAID Beverage Company - @lifeaidbevco is a leading manufacturer of premium, healthy and convenient nutritional products for your active lifestyle.
	 We are a unique consulting firm that designs & executes strategic growth plans for restaurants!
	 Tweets from YALSA staff. For more than 50 years, YALSA has worked to build the capacity of libraries and library staff to engage, serve and empower teens.
	 We are the Ahmadiyya Muslim Youth Association, a nonprofit org. Serving the communities we live in isn't just a civic responsibility, it's a part of our faith.
	 On a mission to #HelpPrintThrive * Consulting & Marketing Strategy for Printers https://t.co/Zv1dDYK155… Let's Launch your Digital+Print Campaign! #PrintCha
	 ADAPTURE is a forward-thinking #IT solutions provider, focusing on comprehensive infrastructure services, strategic #cloud innovation, & excellence in #infosec
	 The National Foundation for Cancer Research funds life-saving research that will cure cancer- all types of #cancer. #Research4ACure Together we can #endcancer.
------------------------------------------------------------------
-------------------cluster----- 24 of 40--------------
------------------------------------------------------------------
	 #ForeverBAPsBABYz #ForeverWithBAP #iSpeakInHashtags
	 Engaged to @mbakerwx | #Communications Coordinator @CycloneSocial | #SocialMedia #Marketing #FortWayne #Sports #MMA
	 #MiSelecta⚽️ #HTown
	 @AskovFinlayson, @BachelorFarmer, @MarvelBar, and most recently: @greatnorthern. Proud member of #TeamNorth.
	 A man amongst boys. U.S. Army #ArmyStrong #TeamLeo #SHSU #2Easy SC:wesmoney09 Ista:A_Smooth_Leo
	 #BuckGang #LyricalAssassin #BlackRagSavage⚫️⚪️ #YaBitchFavoriteRapper #DU18
	 Love Celtic Woman group &Luv The Girls2: MaireadC,Susan,Ava,&Máiréad N: LeGrá,frm CriostoirB! P.S.I Now Tweet Positively #Zukul! #ZukulAdNetwork #Workfromhome
	 @Stonewall_Dems ◊
@SDNYC Treasurer ◊
@LGDCQ Membership Co-Chair ◊ @PowhatanDems ◊
Queens Community Board 1 (Astoria) ◊
Cat + Dog ◊
#ImWithHer ◊
Get things done.
	 NCCU GAH❤️ #BLM #KeepPounding #DaDumbway
	 Waitin on drankin and drivin @zromocitydon .... #PatsNation #TexansBandwagon #ZroNephew
	 Cheers, darling  #flyhighStew #RestEasyGlena
	 @boogiecousins #NadeDFS
	 ((SC: doubleghunnid))
God 1st, Family2nd, Hustle3rd✊
CO ✈ AR,
DreadHead♻
R.i.P. BiGG BOY & Chilli B & Drama Locc
	 ℧ ℧ Real Nigga Moves ひひ ♐ #longlive$peedy #longlivemama
	 #Dreadhead C/O 2017 Athletic and Smart #SFL2BTD JTP ❤️#determined Surround yourself with people on the same mission as you #focused #staytrippy
	 #peoplewithglassesmatter

-#TTC
	 Actor/Writer/Comedian/Fool. Plays IF3 Leader in @_galacticgalaxy. Member of @Sjscomedy .Co-creator @AK47_Presents .Instagram: @24KGold Insert Funny Quote Here
	 Be like an eagle, and soar above the mockingbird. #TWFanmily :) #Emmitt #Rucas
	 Professional Good Guy | Brock in Training | Jesus Guy | Law Enforcement Hopeful | Host of @Sporty_Nutz | #WTD #BillsMafia
	 #SackChaser #Trailworld #HunchoGang #BLH
	 words & photos for:
@newnoisemags @metalinjection
	 Omertá
#FCBarcelona #BrunoMars
	 NYC Rodriguez.J.Robert@gmail.com #JLover #CMilitary
	 name is Recky #MVRX #EST4LIFE #19XX #RattPack #NSM IG=ReckyMVRX Snapchat= onlyreck
	 #YUB #VisuallyDopeKicks #PatriotNation #BikeLife #GodFearing ABN #LongLiveSlimBz Gods Work, Not Mine ...
	 👑 Let my Crown Shine 👑

 #CrownTheEmpire  #TeamTheBodyXXX  #TheMoneyTeam  #PatriotsEmpire
	 Growing Up Is Giving Up 
#Bucs #HeatNation #Gators #RealFriends
	 #NODAPL #Greenorperish #AlwaysSanders
	 #AdventureClub #Angels IG: ciscooo24 #Sharksquad #DBZ #Jager/Dubstep&Chill #AlisonWonderland #Redux #GrimeMatters #kaskade #ZD Cali kid #TexasRaveChaser #12th
	 #Since67 #UnitedBLUES #HockeylandUSA
	 #OGOD #TLBz Giants. Knicks. Mets. BVB. RIP MOMMY | Snapchat: Flyboymike
	 #RIPCITY#BEAVERNATION#COWBOYS#DODGERS#LOVING LIFE
	 #FlyEaglesFly #EaglesNation
	 D1️⃣8️⃣OUND #SHIFTTEAM #RevengeSZN
	 Official Twitter page of Brian C. Jenkins. Owner/Writer at http://itsasteelersworld.com #Veteran #Marines 0331! #Steelers #SteelersNation #ItsaSteelersWorld
	 #GallonGang | Purity |
New Mexico✈South Carolina
	 Welcome To Sauce World 🌎™ #FreeTheGuyz⛓
	 Professional Man Scout. @WeAreATRT
	 Team Captain of Better Than Bad, YouTuber, Filmmaker, Photographer, Video Editor, Magician, Comedian, and Overwatch Beast! #RYLA2015 #UNT20
	 Excellence is never secondary. #WOYG #NinerNation #LakerNation #CarpeDiem #TeamVisionary #XXI Snap👻: KikeAzul95
	 07-14-76/10-14-15 |#MissYouMom❤ #RIPToMyCousinChrisAndAuntNessie❤ #RipPopPop | #RipEarl | #RipTomTom | #RipGaryB | #freedouble0️⃣0️⃣ #freemeterman
	 Sage advice and everyday wisdom from Man's Best Friend. #DogsRule #AndCatsToo #AdoptDontShop #NOH8 #IDWP My BFF is @DanielBeerthuis
	 ♏♏Hard working man #DestinyDad #TEAMFOCUS Ig~hugodave1029 SC.~thegoods1029 #Blessed #cowboysnation
	 #HeatIsOn #KeepPounding
	 they/them #blacklivesmatter
	 #Baller_Haller_Zone #GrandMoms_boi #Hip_Hop_Lover #DieHard_ManUtd_Fan
	 Fight Bloggers, Mixed Martial Arts Enthusiasts, Trusted News Source For All Things MMA. #UFC #WSOF #Bellator #WMMA #Invicta #RFA #OneFC #CombateAmericas
	 God.......Family..........Music #teamOrgan #teamVW #teamMusic #ECSU
	 Young Niko ™ Rip my bros 1000Gang #$$O #NBA #FTO #514 #GregoWorld stand up free the guyz 600x #Filthy #RipVonte #RipTreyDay #NLMB #AidenAlexander #RipMsTiffany
	 @Immortals ADC Sub 
IGNS
Jummychu, LilyPichu, IMT Jummychu
------------------------------------------------------------------
-------------------cluster----- 25 of 40--------------
------------------------------------------------------------------
	 nice guy with a fun sense of humor..dont take social media too seriously
	 My Twitter account where I just post random shit and talk to people :3
	 Small biz owner. Twitter, Tumblr, Words w/friends addict. I ❤️ @Dinoneil. Say hi. It's not called social media for nothing.
	 Tweets are often from my evil twin. Co-founder @thebuzzagency #Mompreneur #PR #SocialMedia #PeytonManning @NPR #Archery
	 God first. VSU. Duke Fan. Avid napper. Swirl enthusiast. Don't take my tweets seriously.
	 #Meteorologist in #FortMyers, FL. Tweeting mostly about #weather and science.
	 I been on a mission, dodgin hoes and duckin bitches | patriots | scorpio | tweets don't represent my employer
	 I run a small family office, and only tweet/follow info about our holdings. Some related articles are here: https://t.co/r8kB6mrzSi
	 I'm not as mean as my tweets are
	 Hi I'm Erika. I tweet about lesbian bears and other queer things. Bisexual trans woman. She/Her. Avatar drawn by @Pumpkinfriend
	 Tulsan. Former Angeleno. Yogi. Animal rescuer. Art/pizza/sports/poetry/books/film/grunge & indie music lover. My tweets are as eclectic as I am! #loveyourlife
	 Tweets about SEO/digital marketing, my family, music & LA Dodgers. Social Media, Search Marketing & SEO Consultant for SMBs @ranknaturally
	 PHP Engineer and Developer, @simplemachines Lead Customizer. I also make some cool things like @larabbtweet. ISTP-T
	 I have a monster crush on @sethamandel. SAHM to 2 under 2. Freelance write across the web, mostly @FDRLST & @PJ_Parenting. @commentary & @heritage alum.
	 YoungBoy #Nigerian Its just Twitter. It's not that serious
	 Some peeps know me from Flav. Others know me 'cause I'm brave. Writer + Content Strategist + Artist + Hugger.
	 Investor, Mid-Amateur, Axeman
Co-Founder of The American Capitalist Party https://t.co/A53EWq3eTU
I tweet what I know: econ, sports, philosophy, guitar
	 I love sports. you'll see my tweets filled with sport rants or comments. Ialso like Ipost other interesting things. I bleed purple and gold.
	 Writer/ Illustrator -- I tweet sometimes
	 soccer and chill? ⚽ don't follow your dreams follow me on Instagram: _dino_danny
	 @SquareEng CyberSecurity Engineer. Tweets about cybercrypto, cyberauthority systems, and cyber. Creator of @celluloidrb and @TheCryptosphere. Cyber.
	 Acting and stuff.

I also made @Crankytown.
	 I like to travel, write, and talk to other humans. Sometimes, I'm a journalist. Siri follows me so you could say I'm kind of a big deal. #SMUalum
	 Tweets about technology, gaming, music, and more. News is currently from Reddit, Google, and Y Combinator.
	 Geologist and GIS web developer. I talk about a lot of other things too. Tweets only represent myself. Really like bees and bikes.
	 My twitter is brought to you by dogs and other cute animals
	 Twitter-er for 5 years and still no idea what to put here.
	 Urban anthropologist on the hunt for ethnographic subjects everywhere.

Twitter is NOT the best way to reach me. Try comments [at] http://t.co/hn53pn4XlK
	 I have no clue what I am doing, and I never remember what I tweet.
	 Have a motorsports Twitter so it doesn't flood my personal Twitter.
	 Do what we want and fuck what you say. Opened for Joel Ortiz, Nappy Roots, GMoSkee... Ima Open Mic Monster #LOOPGANG IGE4L (NuB only acts like an asshole)
	 Breaking logic and sanity down with one insane thought at a time.
Wanna see my tweets easier? Hit my 'website' :D
	 Home of the Patriots #PatPride - IG: hhspatriotpack | dm us if you would like HHS related events/info to be tweeted out
	 I like stuff so I tweet about stuff.
	 I tweet a lot about 'Bama, Nola Saints, and the Washington Sentinels.  It's a thin line 'tween heaven and here.
	 I've been referred to as Ambassador Brewer for @FreeStateBeer via email, Certified Cicerone®,Hip-Hop, @Royals Baseball, @Raiders football. Tweets are mine.
	 I tweet/report about sports (usually about happenings from Citi Field), music and whatever else amuses me. Drummer in NYC
	 saw Justin on 7/13/13 and 4/26/16 and seeing him again on 7/13/16 and he followed me on 10/29/15. AND JUST A WARNING BEFORE YOU FOLLOW ME I TWEET ABOUT HIM 24/7
	 Meteorologist @KSTP | Wisconsinite | @stcloudstate grad | Undisputed Gangnam Style dance champ | Obsessed with my dog | 715 → 320 → 641 → 612 | Tweets are mine
	 Slacktivist. Serial Chiller. Thought Criminal. Tweets and opinions are NOT my own. I've been brainwashed and I'm being manipulated. Amateur Twitter account.
	 Doula, anti-racist educator, organic farmer in training, data analyst. White, cis, queer girl. I tweet about cats, music, social justice & fandom.
	 ~mostly tweets about music and politics~
	 Twitter feed for https://t.co/17gJTyJlfB.  Coverage of Landrum HS Baseball. Independently owned and operated. Not managed by Landrum HS or District One Schools
	 DISCLAIMER: 97% of my tweets are just the weird things my friends say
	 messy hair. sloppy bod. sexy tweets.
	 Festival photographer/Eric Prydz doppelganger. I update my Facebook page more than Twitter, follow me there! http://www.facebook.com/tonycottrellphotography
	 News + Social at @npr. Loves puppies, tattoos, nature and board games. Tweets about journalism, technology and design.
	 Writer. Words in @wcp, @complexmag,  @USATODAY, yadda yadda yadda. Send hate mail + love letters to morganbaskin@gmail.com
	 I tweet about everything tbh
	 On 3/26/16 I was kicked by a Showtime Performer. This is a parody account. None of the views expressed here are representitive of Ben Snodgrass
------------------------------------------------------------------
-------------------cluster----- 26 of 40--------------
------------------------------------------------------------------
	 Manager for D and D exterminating in the Charlottesville area!! GO TERPS!!
	 Always remember who was there for you when no one else was.     Born: Dominican Republic Raised: Mt Vernon, NY Current: New Jersey #Family #Friends #Travel #Fun
	 #NYC based #realestate and #marketing firm specializing in owner representation.
	 Josh ruled. Danny did.. 
R.I.P.
	 adrenalin junkie & Parkinson's researcher fighting father time! carpe deum : )
	 ice cream connoisseur/filmmaker/new yorker-- according to newsday, i had the top tweet for long island on 12/20/13.
	 Located at 141 S. Main Street, Slippery Rock, Pennsylvania 16057. #brewerylife
	 NY resident, Program Associate at non-profit organization in NYC that promotes and protects affordable homeownership in New York. @cnycn
	 USA Sanctioned Ice Hockey Player @XICenter | Former @USMC CH-53E Crew Chief 3rdMAW MCAS Tustin CA | @Xbox GT Blu | Originally from @Manchester_NH
	 there's so much history in these streets
	 An elegant retreat in the nation's capital.
	 Family Historian/Minnesota, #Virginia is my ancestral home state(((George Washington is my 2nd cousin))) ☆TURN☆  *POLDARK* +WDYTYA+ https://t.co/vrsu2YSPk6…
	 MMJ/Investigative Reporter, Colorado native. AZ + CO + NE + KS/MO + LA+CO = TV Path
Email me! mark.boyle@kmgh.com
	 ABC News White House Reporter/Producer. Texas born and raised. Notre Dame grad. Go Irish!
	 Italian-American, Inquisitive Person, Dreamer, & Supporter of the right to live and work well : Sempre tenere vicino a Dio!
	 Principal of Clemens Crossing Elementary School in Howard County, Maryland @hcpss_cces
	 master barber 2 states Mass. and N.C. #TEAMANDIS #TeamFamily1st #TEAMFADEMASTER#MoneyTeam
	 husband/ father/ writer/ eater / NEW BOOK ~ The Potlikker Papers: A Food History of the Modern South (Penguin May, 2017)
	 Married to Princeton since '08
	 Authority: Maryland Democratic Senate Caucus Committee; Patricia L. Horton, Treasurer
	 Fridman insurance agency is a licensed life representative I help clients with term whole and universal policies. I am a realtor with Centre Realty Group Newton
	 Chrysler Jeep Dodge and Ram dealer located on 3219 Santa Monica Blvd  0|||||||0
	 Acting Vice President of Public Affairs for the KY Chamber of Commerce
	 20. | U.S Marine. | @Ohsoanika is mine
	 CTO at Uncorked Studios
rust belt emperor in exile
	 18-year Old #Pakistani#Pathan#Beaconite(Not anymore)#PTI#ImranKhan4ever
#Cricket
	 ~Living in Maine forever~ azilee95 snap
	 Kings & Queens of 2016
	 Retired Civil Engineer/Systems Analyst; peak thrill - Sept '93, Red Square sang Prokofiev to Yeltsin & 100K Muscovites with Rostropovich/NSO
	 US Army Iraq Veteran, Spotter, NWA member, Eyewitness News 25/TVN storm chaser helping local EM's and media to provide information during weather emergencies.
	 texas country • texas tech • queso
	 Jeremiah 29:11
	 a blasian chillin since '98. #Okstate20
	 The Realest in my City
	 Pressure Washing Nashville, Franklin, & Murfreesboro, TN | 615-732-4620
	 Producer at @FCN2Go. Howard University Alumna. Shoe appreciator. Retail advocate. The Bay Area, CA raised me. tweets≠endorsments #NABJ
	 CA raised, HI livin.
	 30 yr retired Navy Nuclear Engineer, life long Buffalo Bills and Sabres fan, #BillsMafia
	 Man-about-town without a street map.
	 Official Twitter page for the Lawrence High School (ks) Athletic Department
Lawrence High School,1901 Louisiana Street, Lawrence, Kansas  66046
	 Aidala Bertuna & Kamins PC Founding Partner - Trial Attorney - On-Air TV & Radio Legal Analyst - Always family first!
#ABKLaw #ArthurAidalaEsq
	 Hang Loose Brotha #693Racing
	 USN veteran  65-69
	 Master of Business Administration and Management Information System from United States & membership of BGS in New York.
	 Our home is Naples, Florida. We are a nationally recognized Community Theatre, and voted Best Live Theatre in Southwest Florida 13 years running.
	 Detroit Free Press/Talmer Bank Marathon Ambassador, 2016. HF#3817 MM#10543 #DoubleAgent #MSruntheUS  #BibRavePro #RunLocal  #RockNBlog I practice law and yoga.
	 Constitutional Conservative: Heritage 12th gen: 1st ancestry of Father..  Yorkshire, England to Old Mass Bay Colony, recorded in Plymouth Plantation record 1634
	 Preservation is KEY
	 mood provider • do right
	 Married To A Savage ,
------------------------------------------------------------------
-------------------cluster----- 27 of 40--------------
------------------------------------------------------------------
	 Digital Media Coordinator at Villanova University Athletics
	 volleyball. dance. softball. cheer
	 Former Lander University Men's Soccer #28
	 Inspiring youth!Founder & CEO Duval Sports|Co-Host Duval Sports Show|M.B.A|Famu|Minister|Coach| I tweet about sports @duvalsports,I tweet about life here ⛪️⚾☕️
	 Official Twitter Page of Villanova Men's Lacrosse, competing in the NCAA Division I @BIGEAST Conference.
	 Football: OT, DE, C, QB, G Basketball: C, PF, SF, On a mission to make money
	 [406] to the {541}. senior. varsity captain.
	 Slippery Rock University Football '20 #SRUPride | 1 Corinthians 9:24-26 | Mariner Alumni | #RIPIrv | 239✈️724 | Rock Boy| @kinseykaa101 is all mine! ❤️
	 Part-time goalie; Full-time band nerd. Wilkes U '19 | Jersey Surf '16
	 Sandalwood High C/O 2013 Football player at NWOSU. Duval county, Fla. #lowlife athlete
	 Live Life. Love God. Respect. My Niece comes first #LWC20 #StudentAthlete Always hungry for success http://www.hudl.com/athlete/2689572/highlights/313074389/v2
	 JMU '84; JMU academic & sports supporter; Labor & Employment Lawyer in Richmond, VA representing management in cases all over the United States.
	 Official Twitter account for the Lamar Hunt U.S. Open Cup, the oldest cup competition in the USA. #USOC2016
	 •Womens Soccer Team •WVU Institute of Technology 💙⚽️💛 #holdtherope
	 Chattanooga's #1 source for sports on Twitter. #FNF3 #MocsOn3 #VolsOn3 #DawgsOn3
	 Former Michigan State University Football Player. IG: 3sportstar24 Snapchat: axelfoley24. Assistant Director GreenWood Elite Basketball @GreenWoodElite
	 | God 1st! | 18' | Varsity (ATH) #7 | Varsity PG #5 | #COMEBACKSZN
	 Names Kris Lehman. 24 years young. Assistant wrestling coach at ACGC ⚡️ #ChargeOn
	 Official Twitter account of Owens CC athletics #RideTheTrain
	 State Champs '15 #WinWinEagles #CoeBaseball #D3Nation
	 Director of Operations for Women's Basketball at Kennesaw State University. #GoKSUOwls
	 Coffee • Timbers • @BrynnTattoos
	 Oglethorpe Men's Golf Team 2009 & 2012 National Champions! 12 Conference Championships, 54 team victories 24 All Americans, 14 Acad All Americans #StormyPetrels
	 Randolph Macon alum 2012. Assistant boys basketball coach at James River High School.
	 jv soccer⚽️⚽️
	 IMG Academy Head of Football Recruiting l  Former Univ. of Maryland Football Recruiting Analyst  l  Duke '10 Grad  I  #IMGFam
	 Home of the 19x National Champions! If you're interested in becoming a West Georgia wolf, contact head coach Nicole Nichols at nwiltsie@westga.edu #GOWOLVES
	 Official Twitter account College of Charleston Women's Soccer. Follow us on Insta @COFCWSOC. Member of @CAASports | HONESTY. INTEGRITY. EXCELLENCE. #TheCollege
	 Official page for the #BroylesAward for College Football's Most Outstanding Assistant Coach presented by the @BroylesFdn.
	 Philadelphia @Eagles Public Relations Coordinator. Proud Alumni of the University of Pittsburgh '14.
	 16 All-Americans. 7 Regular Season Championships. 6 Tournament Championships. 12 NCAA Regional Appearances. 2 NCAA College World Series Appearances @BIGEAST
	 Former Judo athlete .The Official Twitter  Co-Owner @experience_plus    Youtube account :http://t.co/TU5sU6Wx NUOVO SITO :  http://t.co/FflX6VEg3w
	 This is the official page of Andre Taylor. Fulfilling my dreams in football...Northern Illinois University DL
	 A place that celebrates everything about World Championship Wrestling -- Where the Big Boys Play™   Twitter feed run by @RealBryanB.
	 @Cavs 4-0 sweep the Pistons and Hawks 4-0
	 7th year program with an average of 20wins a season, 45 guys moved onto 4year schools to play ball, and great FANS
	 http://www.hudl.com/athlete/4227755/highlights/210056401
	 NC State Grad - Conservative - Sports Fan - Fitness - Pitbulls - Raleigh NC - San Diego CA
	 Signed @ John Casablanca's Modeling Agency | DHS Varsity Cheerleader|Dual Valley Conference & Regional Cheerleading|state finalist. http://vsco.co/sgrenier10
	 BOS Nation||Varsity O-line || College ball is the dream || #Chevymafia || #70 on the field #1 in your heart || Texas Tech🔴⚫️|| SC-BigWatt70 ||
	 This is the official Twitter feed from the Rosemont College Department of Athletics. LET'S GO RAVENS!!!
	 The official Twitter account of Christopher Newport University Men's Lacrosse. #CNULAX
	 Official Twitter Page Of LeShawn Hammett Head Men's Basketball Coach Of Penn State Wilkes-Barre University, Retired Pro Basketball Player Bronx NY Native
	 Clippers the best team in the NBA.
	 Sports reporter for @HoCoTimesSports | Proud @merrillcollege alum | Love the Terps and all D.C. sports
	 Historian, Basketball coach, 
writer at http://midvalleysports..
	 Graduate Assistant
Assistant Defensive Line Coach
	 Winning is teaching,Losing is learning| player for??|
	 WKU Athletics/Game Operations #wku19
	 •Associate Head Coach at Pearl Cohn HS •Offensive Coordinator • State Champ Track Coach 2015
------------------------------------------------------------------
-------------------cluster----- 28 of 40--------------
------------------------------------------------------------------
	 18 | They don't want you to follow me .
	 Sam Houston State University | If the grass isn't greener on the other side, go play in the mud
	 Moving on up
	 keep it real or keep it moving.
	 Legend or die trying. #FIHM #fitness
	 unblock me ginuwine
	 Baptized by Rock 'n' Roll/ Just be as you are. #BBN
	 Bitch get the fuck out my face #VegasNatives #theg00nies
	 24. Plan to be spontaneous.
	 Lost my sanity, going out to look for it.
	 Going after my dreams and i dare you to try and stop me
	 Purge the past and waste my mind • J🌹
	 Don't look in the wrong place for love.
	 chop a brick like I'm Chuck Norris
	 In the middle of the party bitch get off me
	 keep your heart in your chest, keep your head in the stars
	 Never let people bring you down, keep calm and love Justin Bieber
	 car mods and chill
	 Never quit #FlyTheW
	 don't worry be happy
	 •I suggest you don't fuck with me•
	 don't waste your time
	 Shake it, quake it, space kaboom. Backbeat chaser, I stay Mike's Side
	 SMALL BUSINESS ADMINISTRATOR

Work harder than the competition. Pave roads, don't follow them.  Proceed with caution, my views are frowned upon by some.
	 | Be strong and courageous. Do not be afraid; do not be discouraged, for the Lord your God will be with you wherever you go.❤️ |
	 Fed up...
	 Keep Good Going | BIG TECATE | @chapmanlax | RIP JBoogie |
	 Faith. Focus. Finish. Hofstra '19 #ΔΧ
	 Abandon all hope, ye who enter here.
	 quit fucking lurkin
	 stop staring
	 GRIND DON'T STOP!! IN ORDER TO SUCCEED, YOU MUST FIRST LEARN TO FAIL!!
	 Netflix and shut the hell up
	 I'm not saving the fun stuff for later. Live now.
	 stop riding my wave
	 Just goin with the flow yo // I-I District Editor
	 keep it moving
	 You can take our Harambe. But you can't take our spirit.
	 Might break ya foot tryin to kick it how I kick it
	 keep it cherry🍒
	 Stay Low, Keep Firin'
	 do what you love and don't look back
	 make memories while you are still alive
	 Cross your legs, dot your i's, and never let them see you cry. BBN.
	 Smile, breathe and go slowly.
	 luving In the state of Live Free or Die -  NH
Follow me for sweepstakes
love my family
miss my son Justin forever 24 ♡
	 let's chat later(;
	 I Ain't Never Ask A Bitch For Some Head....It Came With This Life. #TB......Follow Me On Ig@milmaderucker.....Snapchat@arucker11
	 sorry guy. Don't hate u. Don't even know u.
	 Be a good person, but don’t try to prove it.. #BlackLivesMatter
------------------------------------------------------------------
-------------------cluster----- 29 of 40--------------
------------------------------------------------------------------
	 I am a walking contradiction | In order to be irreplaceable, one must always be different | STHM, ']['
	 Success isn't owned. It is leased, and rent is due every day.
	 You don't get what you wish for, you get what you work for. #Mellogang
	 27 days until Teen Wolf, season 6:))))
	 There are no shortcuts, you flat out have to be better then everybody else! ΦΒΣ kxpberry@gmail.com
	 GHS 17|| Instagram: @d.j.woods7|| Snapchat: @devwoods4|| Without music, life would be a mistake. --Friedrich Nietzsche
	 ~ Courage is all about having grace under fire ~
	 everything comes back to you ♡
	 the world breaks everyone, and afterward some are strong in the broken places.
	 there's always money in the banana stand #VT19
	 a reader longing for the stars
	 Fall seven times, stand eight.
Eric Ray Webster 12/19/14 ❤
	 it's Beauty in the struggle, & ugliness in the success
	 If you're gonna be dumb you gotta be tough
	 They who can give up essential liberty to obtain a little temporary safety deserve neither liberty nor safety. Benjamin Franklin #MAGA #2A
	 Always stuck in a book
	 History always retweets itself
	 mommy & me days make my heart melt
	 Beautiful things happen when you clear negativity from your life.
	 Tell Me I Can't Do Something, I'll Prove You Wrong | 
Rocky Top Tennessee  | Civil Engineering Major | 
Leah Suzanne Russell is the greatest girl in the world
	 don't stress what you can't change | 6/23/11❤️
	 Some People Call It Luck, I Call It Dedication
	 Proper preparation prevents poor performance- @gherbo
	 My momma always said, Life was like a box of chocolates. You never know what you're gonna get
	 Once originated, often imitated but never ever duplicated✨
	 til you own your own you can't be free
	 Greater is He that is in me, than he that is in the world. | Take 〽️oney |
	 If my Nittany Lion culture offends you then you are quite short on the facts of the case.
	 Life is always rocky when you're a gem 💎
	 The city is flying, we're fighting an army of robots, I have a bow and arrow; none of this makes sense. -Hawkeye l THE Ohio State University 2019 l
	 Fear Nothing, Attack Everything. If one day the speed kills me, don't worry, I was smiling. -Paul Walker. sc-jacobtaylor7129
	 exceed through the expectations #SPREADKINDNESS2K16 | wayniac '08
	 It's not a sprint, its a marathon. #TeamErin New York City
	 21 | Colombian/Ecuadorian | South Florida | NSU Alumni | Future Vet | Walking gets too boring when you learn how to fly
	 nothing in life is promised except death
	 it's okay to lose friends along the way
	 If you have good thoughts, they will shine out of your face like sunbeams and you will always look lovely. WWS'18. Proverbs 4:23. (Ash-leen)
	 America gets the leaders it deserves.
	 Great moments are born from great opportunity.       University of Illinois  Phi Delta Theta ΦΔΘ
	 Motivation is what drives my passions. Don't think about what could happen, think about could be. Never lose faith. Always remember God.
	 † | all things truly wicked start from innocence | sc: sarahdanielle96 |
	 ~  And don't you forget the only thing that matters is your heartbeat going strong ~
	 It gets easier.
Everyday it gets a little easier.
But you gotta do it every day.
That's the hard part. - Jogging Baboon
	 Hard Work Beats Talent When Talent Fails To Work Hard . Jelly❤
	 Everything's blessed - JR Hoover
	 John 13:7 | trying to find myself
	 Excellence is never an accident. It is always the result of high intention, sincere effort, and intelligent execution-Aristotle. #DeoAcVeritati #RollGate
	 Everything happens for a reason.. sc: jhead_03 #RIP @popeye_evans @Elogan2020
	 Real people experiencing real bondage
	 Trying to make change when you know it's too late
------------------------------------------------------------------
-------------------cluster----- 30 of 40--------------
------------------------------------------------------------------
	 Way funnier than my followers ratio implies
	 RN. devoted to the word.
	 We all dead fuck it - a wise man
	 like disco super fly #Bernie2016
	 chillin like a reptilian
	 always so extra
	 To dare is to do.
	 cornier than a popcorn in a corn field
	 Superlative, superlative, superlative, and adjective superlative. #MLIDAIDDS Punching Up @freethinkmedia Punching Down @wethefifth
	 Dont sweat the small stuff
	 CREATING CULTURE
	 it's all in the aura.
	 Spooks are hardly ever spectacular, just everyday haints that dwell in the shadows. They're encountered, not scheduled, and rarely are they consciously evoked.
	 only dead fish go with the flow
	 a modern day Beardpunzel
	 Somewhere in between.
	 total bamf worrying about everything and doing nothing at the same time. 

	 lonely blue boy
	 just a dude. 
Vocalist @onbetterterms
	 Mind/Matter
	 just a pansexual trash can in the midwest ✨•introvert•she/they•jonah•✨
	 im cuter, but mean. SEU.
	 Just a good looking opinionator
	 Not always interested in the serious, sometimes borders on the delirious, but never more curious than when you buy me a beer.
	 uses too many words
	 that's just the wave
	 Just a guy, who goes to work and hangs out with his dog.
	 space is cool
	 minimalist animal lover
	 Trying to inject some 502 flavor in the 614.
	 patty flipper
	 pants are an illusion, and so is death
	 iconic sometimes
	 mean muggin && shoulder shruggin
	 just an average Cambodian.
	 Old enough to know better..still don't know shit
	 Mostly harmless.
	 real big plans and such bad thoughts
	 No vacations just power trips
	 Currently reverting to a feral state.

Content Writer. Freelance Writer and Content Developer. Vagabond, Whirling Dervish. Digital Nomad.
	 The thoughts of a mad man cut down to 140 characters
	 Nothing as sweet and pure as falling in love again.
	 Equal opportunity side-eyer. #INTJ
	 High Information Voter. An occasional scream into the void of the conservative mind.
	 Must be nice
	 a little birdie told me | sc: emilylylyly
	 just cause she got a heart, don't mean she got a heart
	 Extraterrestrial..
	 Mostly just bread.
	 If wishes were omelettes, we'd all be filled with cheese and small pieces of ham
------------------------------------------------------------------
-------------------cluster----- 31 of 40--------------
------------------------------------------------------------------
	 23. TV lover. Makeup and skincare enthusiast.
	 Floweraholic. Piqued observer of stuff. Proponent of collaboration. Spartan. Dubious adventurer.
	 JaSam fan. Steve and Kayla fan. Steve Burton, Kelly Monaco, Stephen Nichols, Mary Beth Evans fan. Love Port Chuck. Raider, A's, Sac King fan.
	 Proud Texan! 25, sometimes I'm funny. I'm a cancer survivor. George Strait junkie. Waylon & Willie fan. Whiskey drinker. Queso lover. TEXAS FOREVER
	 SAfrican living in the US. Gadget and sports junkie :-). Self confessed chocoholic .... Microsoft fan/employee .... nuff said!
	 husband | Vermonter | campus ministry w/ @INTERVARSITYusa | #Urbana15 guitarist | monthly @SAMessenger columnist | sports fan | avid watcher of TV | pickle h8r
	 Husband, dad, AFL historian, lacrosse junkie, and big fan of people being good to each other.
	 Ex-Military, Pianist, Night owl; *Purveyor of craft beer and other spirits*, Voracious reader. *Infectious* Laugh. #Lakers #UF4UF #CarolinaPanthers
	 Shoutout to the home team @menshealthstyle. Frequent comma user and aspiring fashion editor.
	 Standing Desk Advocate / Butter Enthusiast-Consumer / IG trumangee / Union Pacific Finance Intern
	 21, #SFGiants fan; unfiltered and politically incorrect liberal; professional musician and journalist and aspiring baseball announcer. Blog on @HuffingtonPost.
	 NC REALTOR. Social Media Manager. Sports fan. Outdoor Enthusiast. Wife. Mother of furchildren. Driver of Subaru. Volunteer.
	 #1 fan of Awesome @BillElliott9 from Dawsonville & Awesome @chaseelliott from the exact same place. #di24 2014 NNS champion. Go Heels!
	 Ohio State alum, Chipotle enthusiast, hot wing connoisseur.
	 Giddy by nature. Soccer fanatic. Animal Advocate. Wine enthusiast
	 West Coaster | Food lover | Free Spirit
	 Public defender in #PDX. Portlandian. Pug wrangler. Thousandaire. Collector and curator of outrage. Justice aficionado.
	 Detroiter, huge hockey and baseball fan, emerging soccer fan, living the American nightmare.  Detroit City 'til I die #DCTID
	 30 year old professional YouTuber from Boston, @BeckaPaula's husband, music (Springsteen) junkie, Emerson alum, Eagle Scout, sports fan, traveler, & film critic
	 Political blogger. Avid traveler. Miles and points obsessed. Proud Chicagoan. Ruggedly handsome. http://www.hypeorlando.com/daily-progress/
	 18 | cute nerd boy | occasional crossdresser | rock band | hockey | other things maybe | icon by @seasluggi!
	 Husband. Father. Grandfather. Motorcyclist. Accidental missionary. Reluctant leader. Watch collector. Occasional author.
	 #actionfigure collector #Yankees fan, #cowboys fan, #anthonycumia fan, #eve6 fan, #bnl fan and #ProWrestling fan. love #videogames kind of a geek.
	 Comic. Star Trek fan. LFC supporter. sad person. As seen on Reddit/FOX/Comedy Central. Tabitha out NOW on iTunes, Spotify, Google Play!!
	 Proud Lawrencian. Walking golfer. PTA President. Beer and bourbon guzzler. SKC supporter. Love Jayhawks, Royals, Chiefs.
	 Single father of two. Big Baseball and Hockey fan. I work as a Claims Adjuster for Geico. 

Rays/Nats and Lightning/Wild!
	 SF Bay Area native & forever fan, DC transplant (dare I say resident), ESQ, abbreviator, fan of gov't
	 your favv mixed lightskin. Curlyhead. LFHS student athlete. Blessed & happy.
	 Futbol fan. Football fan. LFC. Foodie. Film enthusiast. You'll Never Walk Alone. #Bernie2016 #FeelTheBern
	 Bowler. Scuba diver. World traveler. Cook. Video game afficionado. Couch potato. Alt music fan. Ballroom dancer. Crazy cat person. Professor. Investor.
	 Follower of Christ, husband, father, basketball coach at WSCS in that order. Huge Astro, Saints, and Razorback fan.
	 USU alum. Slushie guru. Fluent in cat.
	 Questioner. Sarcastic funny man. Geek. Student of Buddha. 1/2 of an awesome team. Thinker of thoughts. Fan of soccer.
	 Colorado Native. Broncos fan. Craft beer enthusiast. Radio guy.
	 Lead writer for Rock Chalk Blog. Writer for Royals Review. ITP host. Senior at MNU. Royals, Chiefs, KU. I love Yoshi and James Shields. Screw the Broncos.
	 BSU football season ticket holder and fanatic. Christian, father of 2, husband once.
	 Lawyer. Philadelphian. Runner. Lover of music, food, film, football (college and association) and the 76ers. Bearded.
	 CONFIRMED FSU Meteorology golf champion. @northflamsnwa VP. 2016-17 @FSUWeather Wednesday producer. Fan of all things Chicago.
	 Avid NCAA football fan and short term investor in all things Pigskin. Devoted Notre Dame fan, husband and arm punt enthusiast. Hates Trump. Loves the Ryder Cup.
	 ♡ Horse Racing Fan   
 ♡ Superfectas ♡Trifectas
	 Mixed Race American Musicological and Historical Connoisseur. Fan of the Phish. Bronxite. New Yorker.
	 Semi-pro cynic, guitar abuser, Blackhawks bandwagoner, White Sox devotee. Chicagoland expat. I commit journalism several times a day.
	 I'm a  Christian, patriot, fan of TRUMP for 25 years, world traveler, cool mom and Astros baseball fan.
	 Orange fan who bleeds for Syracuse Athletics. Sidearm Sports Web designer staff member. and Love for all things Nike Golf #teamnike #nikegolf #EnjoyTheChase
	 If I don't wear a baseball cap everywhere, I could possibly die. @KOMUSports Reporter/Anchor, @23SportsMUTV alum. Abused Atlanta Braves fan.
	 #PantherNation #SpursNation panthers fan since 02 spurs fan since 98...faithful black man
	 Boston Celtics Fan Page. Just a die hard fan tweeting about the greatest franchise in NBA history. ---------Business inquiries: ForeverGreenFG@aol.com
	 Father of 1, Gamer, Kinda Funny best friend, musician, and sports fan. #Astros, #Spurs, #Cowboys and #TXST are my teams.
	 Mom (2 military) & Gram. Ad sales/copywriter, KGR radio.  HUGE Oregon Ducks, MT. Griz, Carroll Saints fan! Cat lover & political junkie.
	 Apostolic • 19 • Usually listening to Relient K or reading books about dragons • Atlanta Hawks & WVU fan • Don't be messy •
------------------------------------------------------------------
-------------------cluster----- 32 of 40--------------
------------------------------------------------------------------
	 18 & still working on me, forever & always. ✌️
	 Westfield State University C/O '20
	 #fashionette. western '16. ♏️
	 TJC'18
	 timberline c/o 2019 • soccer
	 Keyport| Monmouth University 17| Baseball| Snapchat/Instagram: cromanetz3|
	 CCSU19 football #46 BE GREAT ❤️ Romans 8:28
	 FGCU '20 sc: johnnyradowski
	 Maryvale '16|sc Hayley.beddard
	 19, Derek is my lobster
	 KSU 19 sc: Sheeela
	 ths 17 #LLKC Good vibes
	 Born to win | WSSU19 Pre-Nursing | lackofworries |
	 UMBC '20|SC:@jennyfromchina
	 This too, shall pass  WVU '19
	 19 ~ Cuban ~ August 20th ~ Nursing
	 cchs senior / asu '20
	 DTHS c/o 2016 | sc: harrison-turner | Instagram: harrison___turner
	 19 | cute n' cool
	 ndhs '17
	 Rutgers University|Newark| TKE Spring 16
	 19 n gr8, IUPUI 🐾
	 Batavia '16 UB '20  do it with passion, or not at all
	 • and i said what's up ☼ wpunj '19.
	 lifes great #TXST20
	 nineteen ¯\_(ツ)_/¯
	 Glassboro HS 14' | Rowan U 18' | Finance + Accounting Major
	 #NCAT19 (2-6) 910➡️336 19yrs young. . FUCKBOYS STAY OUT OF MY DMS!
	 IL | X | 23
	 THE 1975 : 6/15/2016 // Palestinian
	 NDHS '17 | 12/16 | 1/8/16
	 KHS '15• Csc '17 • Future Social Worker• 🎄🎅🏼 Obsessed•
	 WPHS 19'
	 #VWC19
	 CWHS'18
	 chs '17
	 California☀️ •Theatre •Bisexual •Follow Me! • 19 years old
	 Woodruff High '17 #GoTigers #ALLIN
	 Suga mama / 19 / feminist / Aries
	 21 years old, from upstate new york ✨ shop owner, film fanatic and lover of tacky fashion ʕ·ᴥ·ʔ
	 #NCAT18 | Couture Productions | Dance
	 #USC17| 21 | 1 9 0 8
	 rev 18
	 ( senior class of '17 )
	 18 • | Cubana | Phenomenon | IG: @bellatravieso | Daniel ❤️
	 MHS 19
	 GOD |18| Bay Area,California®
	 Common sense is dead. #WU19 •ΣΣΣ•
	 NCSU'19 | Whatever life plants you, bloom with grace.
	 BC 20
------------------------------------------------------------------
-------------------cluster----- 33 of 40--------------
------------------------------------------------------------------
	 Text based life-form. Narcissistic, misanthropic, wry. Reading (lots), Long Drives, Baseball, Baking, Hiking/Running, Politics (progressive).
	 Emotional Intelligence, Communications, OD, CorpTraining, Program & Project Mgmt, Global HR, 25+ yrs exp.
	 Cyber Security . IoT . Sports: running, swimming and much more
	 skateboarding, F$K
	 The unconventional political convention - Politics, Comedy, Art, Music, TV, Movies, Radio, Podcasts and much more. 25/26 June Pasadena Convention Center
	 Broncos, Buffs, Avs, politics, environment, travel, craft beer and most importantly, VEGAS. I live with two bad hombres and two hairy dogs
	 Colts , Orioles and Celtics
	 44 Congregations, 3 Social Justice Org's, 3 Social Service Inst's, 2 Camps, 170 Clergy Colleagues in MD, DE, DC, NoVA, E-WV http://www.cccadisciples.org/blog
	 Hot Dogs, motorcycles, campfires and cider, sours or lambics!
	 Husband, Dad of 3, Orthodox Christian, libertarian-ish | Beer, whisky, coffee | Destiny, R6 Siege, Overwatch
	 St. Rose Preschool '97. Go Dores. Heat. Orlando City. Preds. Titans. Spirit of Atlanta.
	 [ @danyale_perkins ] Lakers, Maryland, Colts, Athletics, Sounders.
	 CATS, Coffee, Books, Vegetarian, NIN, Pearl Jam, Depeche Mode, Neil Gaiman, Japan, Seattle, Barça, animal rights, Photography, recycle, trees, TNR,  stars moon
	 Any And Everything Movies, TV, and Video Games.
	 Art | Drawing | Gaming | Warframe | Star Trek | Giant Robots | Cage Fighting with Bears
	 I believe that laughter is the best medicine, besides BBQ. - Client Service, Marketing, Sales, Content Marketing and Social Media guy. Bleachers Corp
	 sunsets & puppies & wontons
	 CPA, Sports Turf Nerd, Troubadour, #BBN Faithful, Conservative, Team CF, RIP Droopy 3-22-02 - 9-6-12
	 Sports & Fashion. All things Culture. (R.I.P Pops). NashVille. 10. WKU. RollTideOrDie
	 family | sports marketing | marketing | olympian | prev: @feltbicycles @usacycling @gtbicycles | bikes, ball, banter
	 Investments,Speaker, Planner,Connector, Tennis,Author, 3 Kids,2 Bulldogs http://www.ZurawFinancialAdvisors.com
	 Everton, LA Galaxy, Bundesliga, soccer, beauty, music. No spam nor idiots
	 Bikes,Cars and Guitars
fvhs 2017
	 Ministry, Justice, Music, Puns, Community
	 sustained by: creative design. constant photography. live music. local sports. craft beer. sweet treats. @minncare everywhere.
	 Seahawks, CWU, Mariners, Silvertips, fishing, skiing, running, hiking, hunting, NASCAR. Started #12sFollow12s

Husband, dad

#NOH8
	 political science prof, dataviz, elections, public opinion, surveys, networks, statistics, italo-americano, gourmand, mass transit, soccer, ski, ecofriendly
	 Careers, work, research, cocktails, creativity, social justice and getting sh*t done. I would eat the marshmallow.
	 Games, music, books, and acts of randomness. Certified workaholic.
	 23. Kentucky. Law. Bourbon. Sports. Beauty. Instagram: GoCatsMeow Snapchat: nhennard #CatsBy90
	 Clemson🏈.Cowboys, Falcons🏈.Heat, Pistons.🏀Braves, Pirates, Blue Jays ⚾️.
	 Austin | Tulsa | OKHC | Lullaby | Rose Gold | Ruse
	 22. FIU Alum. Criminal Justice. Disney nerd.
	 UCR Alum - Seahawks - LAKings - Mariners - Sonics - Sounders - Fantasy/Gambling Addict - Hip-Hop Enthusiast - TDE - Atheist
	 Personalized & group training, AAU programs, camps, and meets geared towards all runners, XC, and Track and Field events for ages 8-15.
	 Looking to collect Groudon cards, Delta Species cards, Gym Leader/Challenge cards, and Prime cards.
	 Brown business owner. Wing Chun practitioner, Kickboxer & MMA fighter. You're not getting past my guard. Dominate the center. #RingToCage  #Canes #Heat #Phins
	 Favorite Things in Life: Family Friends Teaching Music ( Esp. Jack White, Billie Holiday, Robert Johnson, Bob Dylan just to name a few) San Francisco
	 ROSENTHAL RECRUITING: Compliance, Legal, Finance, Investment Adviser, Hedge Fund, Broker-Dealer, PE, Bank. Support @WalktoDefeatALS + other things.
	 Page Walker, Senior, MBHS, basketball, football & baseball. #4 #12 #4 #walkinShoes. Dubbed Walkin' Shoes by @CoreyTaylorRock
	 Jesus,family,friends,music,pictures and NY Yankees
	 cameras and beer and wrestling and sports and America.
	 Family, Beach, Packers, Terps & Red Wine = A Happy Life.
	 Cal. native transplanted to the Philly 'burbs - interests: #mobilecommerce #ecommerce #omnichannel customer engagement, #FinTech, econ, politics, arts & sports.
	 Tennis, percussion, power engineering, and Oxford commas.
	 22. August 31. Lyla Victoria. Xbox. LIVE. Comics. Action Figures. Twitch. YouTube. eSports. FGC.
	 Exploring: midnight-sun destinations, printed books, baseball, behavioral sciences, travel, brain fitness & techno-Econ paradigms.
	 51+; Single; Bearded; H.S. Custodian; Introvert; Bipolar Survivor: Lives in Okeene, OK: 18+ to follow. Under 18 will be BLOCKED!
	 Gay, 45, Dem, Austin, Music, Cats, Siouxsie. Tech Geek. Live a life you love, use a god you trust, and don't take it all too seriously...
	 Husbanding, Daddying, strong black coffee, books, and baseball.
------------------------------------------------------------------
-------------------cluster----- 34 of 40--------------
------------------------------------------------------------------
	 Trapsota finest #fdltcc #fonddu #ath PHS 15 #villemade STL ✈️ Min #juco check out my Sophmore year highlights 🤘🏾🤘🏾🤘🏾#JucoProduct
	 ig:hannah_geer // UCF bio
	 North Brunswick Hs Varsity Football RB/ATH class of 2018, @email: joseajr000@gmail.com
	 What's Your Why? | UTEP ⛏ & Sul Ross State 🐾 alumni | Texas Forever | 🏀
	 Junior Class of 2018 @ HANNA HS /Choir Tenor 1 #musicislife Snapchat:@davy10306 1 YEAR TMEA CHOIR ALL-STATER
	 UCLA '19 | IG/Snapchat: carpedanem
	 Misunderstood Employed College Student chasing dreams #PremiumFamilia #SneakerFetish #ButImNotARapperTho
	 ΔΣΦ at Western Illinois University
	 | St. Rita HS Alum | St. Ambrose Baseball '20 |
	 Official #MississippiCollege Twitter account. Seeks to be known as a university recognized for academic excellence and commitment to the cause of Christ.
	 Eastern Kentucky University 19'
	 BU 2020 and kinda hype about it.
	 Thee UW-Stout | Packaging Major | Fraternity Brother of Greena Baya Packa | ΓΒΠ | Merica' | Black and White Generics| Go Pack Go | Lace Up | EST 19XX |
	 • 18 || Arizona || State Champion || YC Freshman •
	 Oklahoma State Alum/Admissions Counselor  #gopokes
	 I partner in owning a cleaning business, First Impressions Inc. LLC. I graduate from Spelman College in May 2017. Africa is the move in August 2016 #StudyAbroad
	 University of South Florida, Alumnus. #7
	 Assoc Prof Civil & Environ Eng @ U South Florida. #sustainabilty #resilience #cities #water #sanitation #wastes #energy #food #education #climate #innovation
	 Lovenemy @Ikhsanjing
	 University of Pittsburgh Swimming & Diving #H2P http://www.pittsburghpanthers.com/sports/c-swim/pitt-c-swim-body.html
	 The Ohio State University Alum. Farm kid. Merchandiser. #gobucks
	 Sophomore @ RHS | Bosnian. | #RipCity 23-26 |
	 UW Foster School of Business '19 || ΘΧ || #GoEast542
	 21♎️ | Morgan State University • Nigerian • Igbo
	 CAU Alum#2012
Pepperdine Alum #2015
Future Doc❤️


IG| @YashaeFengshui
	 UTK'19Edmond North Alumni but Once A Cane Always a Cane
	 BA Psychology from CSU Dominguez Hills; Graduate Student @ CSU Fullerton: MHSE; Advisor to the InterClub Council at Citrus College
	 #arkansas #eightsevenzero #twentytwo #JAADS3 #collegegrad #futurecosmetologist #southernbelle sc: kadidashanic
	 Temple University Class of 2016 ACHS Class of 2012 Pre Med AEPI FlyEaglesFly #trusttheprocess #whatsnext
	 Oak Forest Varsity Cheer Alumni
	 Official Twitter for the Brigham Young University (BYU) Law School, J. Reuben Clark Law School.
	 » It's whatev's.
» Class Of 2017
» Good Vibes ☯
	 Brack Class of 2017
	 Lebanese - Bradley University
	 faith. family. friends. VCU'19
	 Continuous formative assessment, with awesome drawing, & a self-grading quiz app, capturing student work. Overview http://bit.ly/1cAoM3V Tweets by Anna
	 Fightin Texas Aggie Class of '16.
	 Official Account of the Michigan State University Student Body President with @ASMSU • Go Green! ASMS[You] • 517-884-8077
	 Reef alumni ⚾️. UWF 2020. Amanda ❤️
	 such a 90s hip hop head from the westside with love attending clark atlanta university
	 BS: @UTMartin; MS, PhD: @OleMissRebels; Teaching at @AustinPeay
	 | Deos Fortioribus Adesse | Student Pilot | SCHS 2016 |
	 Southern Cal with a VT twist
	 ❤ Aquarius ♒️; Im 1️⃣8️⃣‼️IG: @Jaaaeee__ ; AMOSC: ladyjaeee ; Alabama A&M AAMU Class of 2020; 618 ✈️256
	 louisiana state university | working on things.. ✨ . 20 | CDL
	 .22 and ready to travel the world.....after nursing school.
	 Kentuckian in exile // Geographer & Postdoctoral Fellow @GeorgiaTech @GTCUI thinking about cities & data // One-fifth of @floating_sheep
	 Oklahoma State University Alumni.
	 Texas A&M - Texarkana | GA of Campus Recreation
	 6'1 210lbs 4.41 Athlete RB/OLB/WR/SS/CB, Class of 2016 Harmony Grove HS (AR)
------------------------------------------------------------------
-------------------cluster----- 35 of 40--------------
------------------------------------------------------------------
	 Bay Stater by birth. New Yorker by choice. Oregonian by love. Lucky husband of @j_marie_adams. Public Policy @Airbnb. All posts my own.
	 Tweets are my own. Salesforce Strategic Acct Mgr. Notre Dame c/o 2010 MBA. FSU c/o 2005 Econ. Member of Forbes ranked Business on the Frontlines. Miami Sports.
	 Views expressed here are my own and unaffiliated with any organization
	 Software engineer, craft beer and coffee lover. Currently innovating for @iteam_LongBeach #iteams. Trusted by Young Metro. Opinions are my own.
	 I write my own material. Assistant Superintendent, Ballard Country Club. Iowa State. Raiders, Braves, Lakers
	 eSports Personality | Streamer | Worked for Titan, Eager, eLevate | Tweets do not reflect anyone's opinion but my own.
	 Pittsburgh raised. Boston based. Artist. Photographer. Designer. Dreamer. Views and opinions expressed are those of my own.
	 USU Student, USU Marketing Intern, Orem Owlz Intern. Tweets are my own thoughts. GO Aggies/Mavs/Seahawks/Jazz/Bees/Owlz
	 Green Tory - whatever that means these days | Briton in NoVA | Opinions my own
	 🎮🌈💻🎵🍺📺🎧🍸🎭💖 

@Wikimedia lawyer; views my own.
	 Design Lead for IBM Watson. Maker, photographer, Etsy seller, corgi owner, & artist. Writing a book about prototyping! Tweets are my own.
	 PR gal. Lover of music, photography, film and philanthropy. #Cancerfighter #ImermanAngel  #Echelon #LostInADayDream. Opinions expressed are all mine.
	 Write/Walk/Talk the game of football/soccer. Covering RBNY for @EmpireOfSoccer. #MLS #RBNY #USMNT #USWNT Opinions are my own.
	 I'm all about the kids: their health & well being. Tw opinions are my own. Love to share ideas, but come see me for medical advice.
	 Unapologetically Me! UnBought & UnBossed. Mayor's Office @CityRochesterNY & @RocNYOCS Formerly @dccc @repkathyhochul Views are my Own.
	 HS Spanish teacher • @TeachforAmerica South Louisiana Alumna • Psalm 91:2 • Views are my own.
	 Mental Health advocate with lived experience.  My opinions are my own- I do not represent my employer
	 Apple fanatic, Blogger, Internet Addict, Mom, living life & taking you along for the ride. Digital Media Specialist @MPBOnline. Thoughts are my own. #SMTTT
	 ISFJ. Eater of Orange Tic Tacs. I don't do microwaves. UX Designer for Garmin Connect, a fitness app for Garmin wearables. Opinions not those of employer.
	 Business Pro in his 30's, family man, and Bearcat Lifer! Work for and love Target. All tweets are my own.
	 Father, Husband. Educator, Life Long Learner, Superintendent Life is 10% what happens to you and 90% how you react-Swindoll All tweets are my own
	 Manager of NASCAR Programming, SiriusXM Sports, SXM NASCAR Radio.  Ch. 90.  Originally from NJ, currently living in DC.  I walk fast.  Opinions are my own. L2
	 Geeky atheist ethnically ambiguous social worker looking to change world. (Comments posted are my own and do not reflect those of any other party)
	 Culture Editor @thephillyvoice. Animal lover, whiskey drinker, aviator wannabee. Opinions are my own. Send tips and pitches to Jenny@PhillyVoice.com.
	 @Google Advocacy and Associations, @TwitterDC & #SvendCancerPacking Alum. I speak for myself. No one else. #AdTech
	 History nerd. Assistant Professor of History, @SamHoustonState. Tweets about academia during the day, basketball at night. Views my own, but not retweets.
	 I cover white collar crime in NYC for the WSJ. Lover of Houston sports teams, bourbon, and Brooklyn. Tweets are my own.
	 Educator and lifelong learner trying to make a difference in the city of Chicago. Tweets or opinions expressed here are my own.
	 Water student tweeting most things H2O- Underdog Sports Fan-Views are my own. Join us @Coastal_Angels beach cleanup!
	 Attorney, Political Junkie, NY'er/SF♥'er, Hall & Oates fan. All tweets, like my teeth, are my own.
	 immersing myself in the industrial IoT @uptake. former @bainalerts, @harvard. avid minimal runner, urban artist, & explorer. thoughts are my own.
	 Member of the Theology Faculty & Rugby Coaching Staff at St. Augustine Preparatory School in Richland, NJ. http://rugby.hermits.com * tweets/opinions are my own
	 Views expressed here are mine and do not necessarily represent the views of the BBC.
	 Award winning Digital Producer. Englishman in California. Cosplayer. Currently managing @DCComics & @Vertigo_Comics. Opinions are my own.
	 SaaS & Cloud Expert, PMM at Twilio. HKG ➔ LHR ➔ SFO These views are my own and do not necessarily represent Twilio
	 Reader/writer/speaker. Tech/feminism/education. Community development work for @devbootcamp. Opinions my own.
	 Diverse of Moods. Lover of Music. Free of Drama. Proponent of Animal Rights. Eater of Food. Enthusiast of Soccer. Left of Politics. Opinions of my Own.
	 Research Director and Senior Fellow, @RFF_org, Kentucky basketball and Washington Nationals fan, nature enthusiast. Tweets are my own.
	 Correspondent for Warner Bros/Telepictures Nat'l show @crimewatchdaily #WeAreWatching #JusticeSeeker #CrimeFighter #VoiceForTheVoiceless MY OPINIONS ARE MY OWN
	 Husband and father; Technologist and cybersecurity fanatic; EAM @Forcepointsec; Giants, Islanders, Mets, Knicks, Chelsea FC, FC Bayern. Tweets are my own.
	 Digital @Everytown. Former @Interior & Obama '08. Lesser half of @lisalfullerton. From the great state of Maine. View are my own.
	 JD MLIS #LawLibraries #ColumbiaSC Personal account. Views I type here are my own; like or retweet doesn't necessarily indicate agreement.
	 Chief Commercial Officer, Acast, USA. Views are mine alone.
	 I am a sober, Christian, father, husband, #Libertarian & @USMC Combat Vet who is currently working in the electronic security industry. Opinions are my own.
	 Tell people your last name means, 'she who rests by gentle waters'. - R.L. Stine || I work for @Scholastic, but opinions & views here are my own.
	 One of those crazy #bitcoin #blockchain #fintech #MusicIndustry #LongNow people. : My views are my own.
	 Career Services Pro @Muhlenberg | Bike Racing Junkie | @penn_state @kutztownu Alumni | History Lover | https://www.linkedin.com/in/ryansmolko | Views are my own
	 Editor @ArchieComics - Long time fan of Sonic the Hedgehog and meatball wedges! Tweets are my own! I made them! They're MINE!!! MWAHAHAHA!
	 Art is my thing. This is #ChiefsKindom. LETS GO ROYALS.
	 Producer @ABCNews. Proud @Vassar alumna. Cleveland native. Ideas are my own.
------------------------------------------------------------------
-------------------cluster----- 36 of 40--------------
------------------------------------------------------------------
	 loving, grateful, and free
	 Conservative. Bama Fan. In case that wasnt obvious in the name.  

IG: _Chadwick_20
	 18 || ACTUAL REALITY - ACT UP - FIGHT AIDS! || multi fandom of bway + tvshows, and music
	 Artist, Alpha Female, Avid Reader working 4 #socialjustice giving, climate resiliency #foodsovereignty & building #globalsolidarity @idex #peoplepower.
	 I am a retired WI State employee. We can't let Republicans destroy US like Walker has done to Wisconsin. #VoteBlue  #ImWithHer
	 Value genuineness, wit, compassion, tolerance, love for animals and earth. Fear conservative leaders. (No FaceBook) UNITEBLUE
	 Libertarian.
	 #Christian ~Wife~Mom~Journalist~Noncomformist~ Tomatoes are yummy~WARNING: I turn trolls into toads❤️ #Blackfish #Taiji #AnimalWelfare #HumanRights #Vegetarian
	 Former Sergeant, USMC. Trucking across the U.S., monitoring our socialist government. http://USFREEDOMARMY.com Married to @PrincessAmyBeth Support all Military
	 Advocate for others, listen when spoken to, love over hate
	 52 year old American born classic. #1A #2A, Fair Tax. Steelers! Build the wall! Arrest Obama for treason! Pro #VETS #LEOs Sm. Bus. Owner, unPC
	 Displaced Texan advancing human liberty in Asia & the Pacific. Election enthusiast. Peace Promoter. Nature lover. Opinions are mine. @iriglobal @Baylor Alumnus.
	 31. I live in Kansas. I was born with CP. I'm a political geek (Liberal,  #AntiSJW) WWE, MMA, KC Chiefs and NASCAR fan. Lots of profanity. #SorryNotSorry
	 independent voter, activist, open primaries, states rights,  the Constitution IS the revolution #Ohio #BattleforAmerica EX Dem #VoteTrump2016
	 @USMC Veteran, Dad, Advocate, Experiences: @HRCNiagaraUSA @VMWUSA @DAVHQ @VVAmerica @oswegoalumni @ubcommunity Continuing to serve US & community after DD-214
	 I am a business-owning, right wing, gun-toting, opinionated, smart and Type A SOB! Blue Jackets, Bills, Sabres and Buckeye's Fan. Go Trump!
	 Social Justice Warrior. Lover of Design. Believer in Better. Night Owl. Bourbon Drinker. Dancing Queen. Pro tweets at @econonprofitpro @TEDxYBeltline organizer
	 Sr. Geologist, EHS Mgr, #Father #Progressive #UniteBlue #ImmigrationReform, 1st Vice Chair @WhitfieldCounty #Democrats @ChattanoogaFC @chattahooligan
	 Proud American, Conservative, dog & cat person, Tea Party supporter, clinging to my guns, nerd, VaTech, Class 1986
	 Ohio born. Florida raised. History Teacher. Dad. Socially Anti-Social. Skeptic. Relaxation Aficionado. Frequently caffeinated.
	 Liberal, Democrat, CO. #ImwithHer.
	 Peace Love and Positivity #PLURFamily
	 Good government requires good people. Don't like your government? Sign up. Past: CIO @CFPB; analyst @DefenseIntel; student @ITP_NYU. matt@matthewburton.org
	 I'm devoted to freedom, liberty of expression and the conservative party. fight for our nation which is being attacked by main stream media. I  love America!
	 Environmental Consultant. #GetMoneyOut #NoDAPL
	 Conservative Jew. Both in faith & politics. Husband, father, firearms connoisseur, & geek. Never again!
	 Standing up for the Constitution in the Constitution State.
	 Proudly serving CA's 67th Assembly District. U.S. Navy veteran, mom of five, MBA graduate, small business owner.  Defender of Liberty. Tweets by me signed MM
	 Team @ECDems. @NHDems & @HRC alum, Whiskey aficionado, Jedi Master, Fmr Chairman of @NewHampshireCR. Proud Progressive. #LiveFreeOrDie #ImWithHer
	 Don Mashak,The Cynical Patriot #NaturalLaw #Constitution #GDI @GOP @LPNational @TheDemocrats  @WETHEPEOPLETAR #MILITARY #Militia #TEAParty #OWS See User Guide
	 Social Worker, Educator, Activist, Fighter for all things unjust. #ourvotecounts #Hillary2016 #blacklivesmatter
	 Revolutionary socialist-RMT-@spiritofshankly management committee-JFT96-Justice for all. Our day will come- FREE PALESTINE-Support a 32 county Socialist Ireland
	 Proud liberal and supporter of equality | Political Fanatic | Razorback Football
	 I'm from #Mississippi, the state of contradictions. Love to read. Love and hate politics. Always have an opinion. Instagram@mgeuder.
	 GOD SAVES ⛪ISRAEL PharmD**Consultant**WVU**Pittsburgh** Kudlow**Hannity**Savage**Rutledge** #BMWM5 # Of Followers Is Not My Agenda #Trump2016
	 I am a educational/political activist! I believe public school is the future I'm a God-fearing loving mother grandma & wife John 3:16 is my favorite scripture
	 Restructuring/ Proud @berniesanders supporter / Gladis❤️
	 I am 100% disabled and not willing to give up. I love God and my country. Pro Trump, conservative
	 @Bojangles Evangelist | Regional Organizing Director with @NCDemParty in Charlotte | @NHDems, @MartinOMalley, and @NextGenClimate Alum
	 Conservative America, U.S. Military Veteran, Small Business Owner, Citizen Advocate, Family Man, and God Bless this journey!
	 liberal sass
	 The road to power is paved with hypocrisy and casualties

#UNTAlumni

#LastTribe

#WeAreCarlos Founding Father
	 Constitutionalism, free market capitalism creates opportunity for all, individual liberty and national sovereignty. Disdain tyranny. Socialism=FAIL.
	 Alhamdulillah for everything. 
#FreePalestine #FreeSyria
	 Tweeting about movements for justice, taking down the fossil fuel industry, and life & politics in NYC.
	 #MakingCommunitiesGreat ~ Pulaski. Ardmore. Fayetteville. Lewisburg. Belfast. Lynnville. Park City. Huntsville. Athens.  
Member FDIC / Equal Housing Lender.
	 I am a fifth generation cattle rancher from South Dakota, an advocate for agriculture, God and country. Proud @sdstate alum.
	 Utility worker, Christian musician, hunter, Liberty enthusiast. #Gohawks. Less Government = More Freedom.
	 The Greatest Danger to American Freedom is a Government that Ignores the Constitution. - Thomas Jefferson
	 Author: Give Us the Ballot: The Modern Struggle for Voting Rights in America http://amzn.to/1xBLYTH Writer: @thenation Speaking: annette@andersonliterary.com
------------------------------------------------------------------
-------------------cluster----- 37 of 40--------------
------------------------------------------------------------------
	 Marina Mehta 3/20/15                                               #Charging  Working on my craft
	 18| catch me @ Mama Mia Pizzeria |                        If this is as good as it gets, I'm good to go..
	 Senior | Gaming Pro and Internet Troll.
Creative Director and Competitive Player for @RealMafiaGaming
                                              DMs are open
	 Ms. Virginia Woman of Achievement,             Senior Beauty Consultant & Assistant Office Manager @ Smiles For Life
	 Instagram: jassstoner                                                         Snapchat: jasmineneecole
	 I'd rather be in Vegas.                             Come on you Spurs.
	 What is dead may never die.                  snapchat: tpj20
	 A man of mystery and power, whose power is only exceeded by his mystery.                                              SC-Tolleywood20
	 ashes to ashes, dust to side chicks.                     petty & political.
	 'All Directions Look the Same' ➡⬇⬆⬅↗↖↘↙↕⤴
Family means Nobody gets left behind or Forgotten. 

         
    •I'm Not A Businessman 

   
•I'm A Business, Man!.
	 robot. engineer. defender. speaker. teacher.                                                                           all broadcast signals are my own.
	 sleepy
                                                                West High | Junior
	 SC: handsomeguy_jay IG: JayBrasii #BlackMafia⬛️                Ambition©
	 Head Men's Basketball Coach 
                                      Lane Community College Eugene Oregon Southern Colorado born & raised
	 Cabrillo College Football.                                            Ⓜ️BOYZ
	 Lake Crystal | MN | 2015 | Winona State 19'                    Guess the Header
	 Music Composer/Producer/Engineer                                                                       
Hip Hop, RnB, Pop, Rock, Electronic
	 #PumpkinSpice & #HalloweenDog                                                 



21 l Female l European and Latina l Artist l Furry
	 IG: Marioserranolive                                   SNAP: marioserranoliv
	 Just Roaming The Streets in my CR2                        
     U.S Army
	 Does young metro trust you?                            FlyΩuy                                                                                 |YE-15-Taildawg|
	 University of South Alabama '18.                          SnapChat  OhhItsQui
	 #BelieveInYourDreams                                           L&A
	 Student Architecture / Urbanism - Music and Danc                                  http://facebook.com/amanda.estefan…   http://itsibrunetteblog.tumblr.com
	 Hustle Hard.                                                               SU '16 Fashion Design.
	 feline, equine, and wine enthusiast                                 embracing my inner basic
	 Clemson. HTC Inc                                                   You either like bacon or you're wrong.
	 Created for Everyday Adventures.                      Travel || Adventure || Live. Follow us on http://Instagram.com/plankeyewear
	 Insta: Mxy.Trvll       SC: obeyy_myiaa                                                               Mama always told me to be careful who I love❤   #BeezNation
	 Firefighter in NC.                      

http://twitch.tv/pnut87
	 CO//NE         《coffee over everything》
	 Positivity /
The only real change comes from inside.

                                                                        YT: Impulse Productions
	 Wabash Valley College ⚾️                                                  Superhero Enthusiast
	 The truth will set you free. But first, it will make you mad.                                              Feminist•Student•Truth Seeker
	 Watch a pawn become a king.                             |University of Arkansas|
	 Toledo Native, Whitehouse Rat. Keeper of dogs, vinyl,  and useless trivia facts.                 snapchat: waldeckeration
	 I tweet what I want.                                                  IG/SC: BooClarity
	 SHS        FutureActor   Class of 2017.              Sc: Devonte10
	 Caleb ♥

                                                     Sociopath ✷

                                                                  Stoner ☮ 
	 Why did the hipster fall in the lake?                              He went ice skating before it was cool..
	 17                                                                   Instagram:  _a.t.z.e.r.y_
 Snapchat: Atzerystyles
	 Varsity Football with a +1♏entality                                                             IBHS Senior
	 25                                                                        NYC
	 Snapchat:Youngaction1                                    Instagram:YoungAction1                                  Email:Youngaction2@gmail.com
	 future U.S Army ranger                                                         21-0 rest in peace yovani ⚽️
	 ( ´ ▽ ` )ﾉ ~ ☆ LHS '15                                    ♡ Instagram: @cam.bambam
	 IG: acsloane98                                         
Snapchat: Sloane022
	 Penn State '17                                                     Major: Finance and Business Management
	 Wichita Northwest Grad 2016              
               
BUCO Grizzly commit #70
                                    
6 5 320lb OL

Living Life Large
	 it's not where you start , its where you finish!                #texasforever
------------------------------------------------------------------
-------------------cluster----- 38 of 40--------------
------------------------------------------------------------------
	 Chicago Bears fan, EWU grad and huge football fan #GoEAGS. I am who I am and that's all I am.
	 If I'm outside, I'm happy, unless I'm inside cooking. ❤️ BBQ & sweet tea, Southern born & bred. ACF Chef, cyclist, endurance athlete. ALABAMA #RollTide
	 Younower (130k) • Sing, Act, and Dance • deeply love pizza • 17 • Business: kaycebrewer16@gmail.com
	 Big Cleveland sports fan! GO BROWNS!! Cavs also love the Fighting Irish  and Detroit Tigers!
	 I love #OnceUponATime, #Heartland, NCIS: New Orleans, Chicago Fire, PLL, TVD and more shows. Love #McSwarek! Love Coldplay!
	 I Love Basketball, Film & Hip Hop. #BattleRap #Dodgers #Lakers PSN: MenaceIISocietys | No(X | wWw1 | @EnvyFr3kiTo @kizzybigboss @SiLex_15 @xRugax585 |
	 Photographer in PA...Fashion, lifestyle & wedding. I love my Jeep, Music, Nature, Being Healthy, Animals, Art, & Books. Troop Supporter & History geek:)
	 Proud husband and father. Love the Cubs and Utah Utes. Collect sports cards and memorabilia for my boys. Boys love the Broncos Stl Cardinals Cubs and Cowboys.
	 Formerly @NuggetsonReddit. I dig me some Colorado sports, Giant Bomb, and all manner of podcasts.
	 Mama of 3 wonderfully spirited teenage girls. Married to a pretty fabulous pastor guy I have loved since I was 12. I write. I do art. I love life.
	 Adopted from Seoul. Christian. Love Hawai'i football since ‘85 and Michigan since ‘90, Arizona Rattlers, Maori culture, NZ RLeague, WWE. Down with The Clown.
	 Follower of Jesus Christ. Wife. Mom. Always learning. Lover of old school R&B, football and big cities. NBA fan by marriage. Enjoying every moment of life.
	 I teach theatre at Riverside High School in El Paso,Tx.   I also coach basketball and am a father of three awesome kids. Love running and living in El Paso.
	 Enjoy posting, discussing, and attending events at #Washburn, #Royals, #kubball, #Chiefs, and other random posts that come to mind.
	 I like the Saints and I like the Grizzlies and I like my family.
	 A loyal zacharoo and zankie 4life
	 Christian & Republican • 19 • SC- dalton.7 • #GODAWGS & #CHOPON • I love you dad 6/29/15 ❤️• #MAKEAMERICAGREATAGAIN
	 Loves F1, hockey (Go Wild), travel, my hubby and my cats...not necessarily in that order. And not forgetting beetroot.
	 Southern, bearded, tattooed, Astros/Texans fan. TM for Jody Booth and the honky tonk superheroes. I love jesus, but i drink a little.
	 Mom, Great Cook, Inspiring creative writer, loves the Beach,Pool, Miami Dolphins& Miami Heat n my children, Twitter Friends! xox
	 Cheesehead living in Oregon. I love: @silverskull22, our pitbull Lucy, Iowa Hawkeyes, beer, cheese, video games, WWE, Johnny Cash
	 4K Teacher, retired Marian University Sabres goaltender and alumni, loves ketchup
	 BATES MOTEL RUINED MY LIFE ❤ 
Patriots & Broncos fan. 
@Dawson25999114 es mi perra
@Jmslays is my main BH @DailydoseofRan is my Thelma
	 I'm in love with my 5 year old son Sean Fox, & I lost my second son to SIDS, 3/17/15. I love Books, Tattoos, Hair, Makeup, TV, Movies (Horror), Beach, cartoons.
	 temporarily in love with everything and everyone ♡ // I'm obsessed with Steven Universe, @MelanieLBBH, @adoredelano and drag queens //✧ level: 21 ✧ // spoonie ♡
	 Creative strategist, baking up a fragrant piece of Twitter pie. I love science & geopolitics, history & art, high culture & pop culture, ideas & inventiveness.
	 #TAMU20 | I love anything Nintendo related. Smash Bros player.
NNid:DerrickGaga
☆Villager☆
	 I'm 24, Deaf, 90's Baby, College girl at USM, Graphic Design Major, In love w/ music, draw n dance, South Belle ;) Fan of WWE & TNA #TeamSagittarius #SMTTT
	 Adventure Seeker, & Avid Photog. Loves Music, Travel & Dogs @MoxieUSA
	 I love my people!! Go find these shows and watch them, thank me later!! #ThatGuy #ChefJulian #Sexless #RoomieLoverfriends #HelloCupid #BecomingNia
	 Weather junkie (and meteorologist) in CT. Love animals, skiing, mesocyclones, traveling, Cape Cod, +TSSN and dual pol radar. Catch me on NBC @ 11a & 5p M-F.
	 I am a wife, mother of two, an elementary instructional support specialist, coaches wife, a coffee addict that loves the Lord and all things fashion!!
	 University of Montana School of Journalism-            I like sports a lot
	 passionate about the real estate industry,  student of leadership, advocate for equality and sales professional  | enjoys reading, running, & CLE sports
	 Catholic husband, father, and follower of Christ. Knight of Columbus. Called to share the joy of the Gospel. I enjoy reading, nascar, and football. #Krakow2016
	 @BelmontUniv • ΑΓΔ • Really passionate about seersucker, sweet potatoes, and snuggling.
	 Father, Husband, & Gamer. Loves Dr Who, Star Wars, Comic Books & Football (World and American).
	 I love freedom, salsa the surface temperature of the sun, Rottweilers, guns, and Jack Daniel's. Not necessarily in that order.  Opinions are mine alone.
	 X-Snox Racer, X-dirt-bike rider, love sports, music, writing, and I'm an RN.
	 My Loves: RAMMSTEIN, Apple, Depeche Mode, Disneyland, Duran Duran, Hello Kitty, Horror Movies, iPhone 6s Plus, London UK & Xbox One!!!
	 Tomboy from Chicago who loves sports, travel, dancing and living in Brooklyn! :+). ESPN CreativeWorks.
	 Philadelphia 4 for 4 fan. Aston Villa chose me. Coffee aficionado. Smart guy and smart ass. Nichiren Shu Buddhist. My niece is awesome. Puns usually intended.
	 Roman Catholic. ret'd RN. Love history, baseball, music, movies, mysteries. Mississippi born, Vermont raised, also lived in IL MA NH. Red, White & Blue American
	 follow me! I love music, film, fashion, gaming, graphic design, and photography!
	 I love my makeup, my husband, my animals & my makeup✨
	 Traveler, Adventurer, Photographer. LDS. Grateful for my family, friends, church and endless new places to travel to. Lover of life.
	 I'm 29. Married a great guy. My passions include Jesus, Loving my Backstreet Boys(since 1997) LOVE Minnesota Twins! Mn Vikings & my beagles. :) lovin life in FL
	 I LOVE JESUS! Husband to @katerintree. Gus & Maggie's dad. Catholic. Misfit. nerd/geek. I serve @DivineMercyCNY & @DivineMercyYM.
	 Graphic Designer & Art Director @ImageSmythe. Adjunct Professor @MCADContinue. Loves wine, movies, sailing, acoustic music, and his Irish Terrier.
	 Im a huge Dallas Cowboys fan....and an occupational therapist by trade Hakunamatata Live, Laugh, Love
------------------------------------------------------------------
-------------------cluster----- 39 of 40--------------
------------------------------------------------------------------
	 ★ Professional Idiot on the Interwebs ★ YouTube is my hobby ★ BloodManor Actor (season complete) ★
	 Whassup gamers?! My name is The21stCenturyGamer. I'm a guy who likes to play video games! #360NOSCOPE!!! #MLGPro!!! #JesusFreak
	 Giant Goofball w/ a tendency of try-harding. I'm also Polish! 260k+ Subs and Growing on YouTube. http://twitch.tv/starsnipe Sponsored by @G2A_com & @SteelSeries
	 Sr. Software Engineer at Netflix, Producer of @kuspGeeks, Public Speaker, and father of 3.
	 NASCAR Heat Evolution Fan and I will try to help with common and simple fixes.  Xbox One Gamertag: NUMBA2ROACH.  No longer use Xbox 360.
	 I play Smash for Wii U. HMU if you want to fight.
	 Senior gameplay programmer at Proletariat, currently working on an interactive Twitch game called Streamline.
	 Gamer - Streamer - Adventurer
	 Community Outreach @AllMid_GG | @TemplarPro | Passion driven, I enjoy volunteering at events | Halo, Smash Bros, Hearthstone, StarCraft 2 | bcoutts99@gmail.com
	 Hi, I'm Josie. I love gaming and I live stream.
#RipChristina
	 Professional Goofball. Doctor Who enthusiast. Verified and Sponsor enabled live streamer on YouTubeGaming. RoosterTeeth inspired.
	 security, drum and bass, stuff and things. former AHAtian. works @zscaler but doesnt speak for @zscaler
	 Artist, gamer, nerd; UX designer by day, cartoonist by night.. and on the weekends. http://bit.ly/1HeT7hf
	 I do dumb stuff on YouTube. Find me on Pizza Games and on RamTekShow.

- https://www.youtube.com/user/OfficialPizzaGames
	 I attempt to create things into the world. Video Game Connoisseur. Ungratefulness at an All-time high.
	 Filthy Weeb and Smash Player, average at everything I do.  Be my friend
	 player for @Criminal_gang • sub slay/support • 7x champ • PSN GT: CP_Demize •
	 Interactive Software/Hardware Developer. Freelance. Open for collabs or work on museum tech. Developer of @instantiateone https://www.instagram.com/wildparadox/
	 *Sports & Tech Junkie*         http://instagram.com/_jacob_brown_
http://plus.google.com/10193544300678…
	 @Kotaku video games and (sometimes) MMA reporter person. Ex-RPS token American. Twitter is doomed, so follow me on Instagram: gloriouscurlymop
	 Gamer | Figure-skater | Fanfic Writer (okay one of those is a lie) Twitch: lunarwolfik
	 Cloud Ops Engineer @rackspace. Linux enthusiast. Gaming fanatic.
	 http://Sr.Engineer, Backend @Vimeo, Globetrotter, Bibliophile, Memomagnetist  http://about.me/ruchyum
	 Host/personality, actor/writer. Purveyor  and taste maker of all things spooky. The original American Made Monster. http://youtu.be/XQvn3JkVHl4
	 MTG Player/Writer/Podcaster/Streamer - Real Genius, Really Evil - also plays Pathfinder and League of Legends
	 30 years old.I watch movies,trail ride Atvs, play paintball, video games Mwo, The Division, halo 5, Fallout 4,  http://Twitch.tv/Mad_Skull 
YouTube MadSkull04
	 Manga Entertainment, distributor of top anime - Ghost In The Shell, Junjo, Utena, etc!! https://t.co/Ue7BquFG6P
https://t.co/3V22WEtiLY
	 I mess around with Interactive Media & Digital Journalism- Founder of @filmgatemiami & @indiefilmclub - based in Miami Florida
	 |GodEverything|@__BlxxdyK|Trappin is a hobby|Psalms 18:31|¥$L| P.I.P Pedro|PiruDaWorld|LuvDaRuLife|1831 RedDawgMafiaPiru|Tall Ps|1612|Wh1831P|Sc: jhan_23|
	 22. Engaged. Poet. Gamer. Check out my work at http://aswrittentoday.tumblr.com or find me at https://m.youtube.com/channel/UC6XA85M-oMMzNL6OUS_jO0g
	 U.S./Canadian Gamedev (Epic Mickey 1&2, Tabula Rasa, Brute Force, Conquest: FW). Love games and G1 TFormers. Now self-employed game programmer.
	 Drawing. Designing. Gaming. Arting. Guest tutor for @Pluralsight. Former @MTV & TEDx.
	 23 year old geek who likes geek shit! Xbox:WonderboltFTW PS/NNID:WonderboltsFTW 3DS:2664-2103-7566 Skype:WonderboltsFTW (Only people I know)
	 No Time For Games : Mention Me & Hmu If U Tryna Work No Money No Feats || Ebkfoebookings@gmail.com || Rap Artist || #Independent | Search Ebk Foe On YouTube ||
	 Decent Overwatch player, irrelevant Smash player, and pizza guy from Pensacola, FL. Streaming schedule soon!
	 Currently drinking coffee. Artist. Video game devotee. Rabid Wrasslin' fan.
	 AV Twitter feed for Draper, Inc., a leading manufacturer of projection screens & motorized lifts for AV equipment. Mostly by Terry Coffey, ISF.
	 Streamer on twitch! Follow me at Pagano52195! very proud member of @LioNGamingLG follow them on youtube and Twitter!
	 A lowly CS major who uses sarcasm way too much and talks bad about everyone's favorite characters. FGs/BLVNs/VG/Mobage/Anime/Manga.
	 Original Free For All Pubstomper | A CoD Ballerina's Worst Nightmare | Destiny Grinder | Neverwinter Addict | Xbox | MFAM
	 Yes, I'm KniteBlargh. Freelance visual artist - Artist/Editor for @gamejolt - Game design enthusiast - Sm4sh Jiggs main - Perpetually ill
	 Obvious wizard, I have more unicorns than you| LDS | scared, Potter? | #TeamCap | Most likely a demigod
	 | Prior Air Force #USAF | 20' | SC: Vexdieolf | @Mametchiex | Lover of Gym and Gaming |
	 Xbox: (TangentWiffstar) commissioner of xTPK crew! Also a member of The Mini Mob Squad! #GTA #COD Snapchat: (nascar2005) IG: (wiffstar) Twitch: (TrulyCountry20)
	 Gamer, Let's Player, host of Beardbox http://youtube.com/c/beardbox
Lucky husband of @andybootybeard
Contact Email: andrewbkerrigan@gmail.com
	 (Chronologically) Video game enthusiast. Follower of Jesus. IT support. Bass/Vox for @WTClockStrikes. Pronounced Bae-sden. My music: http://hyperurl.co/y3u0u0
	 Gamer / musician / videogame composer
	 [Software Engineer, Guitar/Bass Player, GNU/Linux Enthusiast. For the Horde].
	 https://t.co/Gzw9iVaMnz https://t.co/wkKn6uqMpg https://t.co/hVj5hYHsv3 https://t.co/pjf5hhVbLH 
https://t.co/p3w53qtGKu
Visit me on Google+. 2 FB fan pages.
	 Professional Halo player for @OpTicGaming || Use code ASSAULT for 5% off all @ScufGaming products || Stream at http://Twitch.tv/Assault


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_50_lda_bow_topics.txt <==
Topic: 0 
Words: 0.066*"school" + 0.053*"teacher" + 0.048*"high" + 0.016*"coach" + 0.012*"education" + 0.012*"director" + 0.011*"writer" + 0.009*"public" + 0.009*"principal" + 0.009*"great"
Topic: 1 
Words: 0.081*"twitter" + 0.069*"official" + 0.032*"texas" + 0.030*"university" + 0.026*"account" + 0.026*"basketball" + 0.021*"page" + 0.014*"college" + 0.012*"state" + 0.009*"feed"
Topic: 2 
Words: 0.138*"life" + 0.072*"live" + 0.027*"love" + 0.023*"like" + 0.012*"matter" + 0.012*"right" + 0.011*"smile" + 0.011*"thing" + 0.010*"i'll" + 0.010*"know"
Topic: 3 
Words: 0.040*"life" + 0.021*"living" + 0.018*"host" + 0.014*"livin" + 0.012*"fight" + 0.012*"podcast" + 0.012*"princess" + 0.010*"love" + 0.010*"devil" + 0.009*"count"
Topic: 4 
Words: 0.026*"girl" + 0.023*"streamer" + 0.022*"twitch" + 0.022*"baby" + 0.020*"youtuber" + 0.015*"gamer" + 0.014*"enthusiast" + 0.013*"average" + 0.012*"stream" + 0.010*"game"
Topic: 5 
Words: 0.134*"time" + 0.015*"york" + 0.013*"food" + 0.013*"good" + 0.012*"love" + 0.010*"different" + 0.009*"enthusiast" + 0.008*"lover" + 0.008*"composer" + 0.008*"spend"
Topic: 6 
Words: 0.048*"producer" + 0.023*"production" + 0.020*"hate" + 0.017*"love" + 0.014*"hope" + 0.013*"thing" + 0.010*"audio" + 0.009*"lift" + 0.008*"director" + 0.007*"engineer"
Topic: 7 
Words: 0.090*"media" + 0.076*"social" + 0.045*"marketing" + 0.023*"digital" + 0.021*"sport" + 0.017*"communication" + 0.015*"director" + 0.015*"manager" + 0.010*"enthusiast" + 0.009*"content"
Topic: 8 
Words: 0.054*"coach" + 0.040*"better" + 0.031*"hard" + 0.021*"certified" + 0.019*"half" + 0.015*"work" + 0.015*"head" + 0.015*"trainer" + 0.011*"thing" + 0.010*"i've"
Topic: 9 
Words: 0.016*"party" + 0.012*"grow" + 0.012*"hair" + 0.012*"strong" + 0.008*"sense" + 0.007*"artist" + 0.007*"citizen" + 0.006*"tweet" + 0.006*"world" + 0.006*"dolphin"
Topic: 10 
Words: 0.031*"human" + 0.018*"community" + 0.016*"rights" + 0.013*"justice" + 0.009*"criminal" + 0.009*"product" + 0.008*"design" + 0.007*"miami" + 0.007*"promote" + 0.006*"course"
Topic: 11 
Words: 0.034*"design" + 0.031*"business" + 0.022*"friend" + 0.017*"marketing" + 0.016*"brand" + 0.013*"family" + 0.010*"director" + 0.010*"artist" + 0.010*"founder" + 0.009*"digital"
Topic: 12 
Words: 0.022*"tweet" + 0.020*"service" + 0.017*"wrestling" + 0.016*"view" + 0.016*"opinion" + 0.013*"policy" + 0.010*"solution" + 0.009*"software" + 0.009*"employer" + 0.009*"technology"
Topic: 13 
Words: 0.022*"research" + 0.021*"work" + 0.018*"r.i.p" + 0.015*"junior" + 0.014*"social" + 0.013*"2020" + 0.012*"strategy" + 0.012*"center" + 0.011*"problem" + 0.010*"media"
Topic: 14 
Words: 0.025*"night" + 0.014*"music" + 0.011*"theatre" + 0.010*"4:13" + 0.010*"texan" + 0.010*"future" + 0.009*"cheer" + 0.009*"sound" + 0.009*"love" + 0.008*"philippian"
Topic: 15 
Words: 0.113*"music" + 0.044*"love" + 0.023*"lover" + 0.021*"peace" + 0.015*"thing" + 0.010*"sport" + 0.009*"proverb" + 0.008*"enthusiast" + 0.008*"animal" + 0.008*"matthew"
Topic: 16 
Words: 0.027*"chief" + 0.017*"golf" + 0.014*"writer" + 0.013*"president" + 0.013*"officer" + 0.010*"player" + 0.010*"season" + 0.009*"film" + 0.009*"legend" + 0.009*"husband"
Topic: 17 
Words: 0.015*"view" + 0.013*"roll" + 0.012*"opinion" + 0.012*"user" + 0.011*"researcher" + 0.009*"director" + 0.009*"express" + 0.008*"cool" + 0.007*"mgmt" + 0.007*"endorsement"
Topic: 18 
Words: 0.084*"editor" + 0.082*"writer" + 0.020*"freelance" + 0.018*"author" + 0.010*"book" + 0.010*"journalist" + 0.010*"manage" + 0.009*"alum" + 0.008*"senior" + 0.008*"magazine"
Topic: 19 
Words: 0.047*"artist" + 0.033*"singer" + 0.027*"booking" + 0.026*"photographer" + 0.025*"songwriter" + 0.022*"writer" + 0.022*"producer" + 0.022*"little" + 0.020*"email" + 0.019*"musician"
Topic: 20 
Words: 0.027*"lover" + 0.018*"like" + 0.014*"fanatic" + 0.014*"break" + 0.014*"sport" + 0.013*"enthusiast" + 0.013*"avid" + 0.012*"wild" + 0.011*"wife" + 0.010*"traveler"
Topic: 21 
Words: 0.035*"contact" + 0.032*"health" + 0.020*"sport" + 0.013*"inquiry" + 0.013*"alum" + 0.011*"music" + 0.009*"producer" + 0.008*"cover" + 0.008*"politics" + 0.008*"finance"
Topic: 22 
Words: 0.077*"good" + 0.029*"enjoy" + 0.023*"life" + 0.019*"game" + 0.017*"podcast" + 0.015*"love" + 0.015*"trust" + 0.010*"hear" + 0.008*"thing" + 0.007*"anime"
Topic: 23 
Words: 0.044*"game" + 0.033*"book" + 0.030*"gamer" + 0.023*"comic" + 0.023*"write" + 0.022*"video" + 0.022*"nerd" + 0.016*"writer" + 0.016*"love" + 0.014*"geek"
Topic: 24 
Words: 0.065*"university" + 0.045*"state" + 0.039*"football" + 0.032*"know" + 0.031*"class" + 0.017*"2016" + 0.012*"alumnus" + 0.011*"2015" + 0.011*"south" + 0.010*"sport"
Topic: 25 
Words: 0.025*"love" + 0.012*"care" + 0.012*"cleveland" + 0.011*"people" + 0.011*"chill" + 0.009*"john" + 0.009*"sport" + 0.009*"brown" + 0.008*"music" + 0.008*"time"
Topic: 26 
Words: 0.019*"data" + 0.011*"professional" + 0.010*"life" + 0.010*"deep" + 0.008*"design" + 0.008*"blessing" + 0.008*"writer" + 0.007*"choose" + 0.007*"r.i.p." + 0.006*"love"
Topic: 27 
Words: 0.087*"husband" + 0.083*"father" + 0.024*"person" + 0.022*"year" + 0.017*"bitch" + 0.014*"faith" + 0.011*"christian" + 0.010*"sport" + 0.010*"meet" + 0.009*"love"
Topic: 28 
Words: 0.144*"snapchat" + 0.115*"instagram" + 0.024*"christ" + 0.023*"follow" + 0.023*"good" + 0.020*"track" + 0.018*"follower" + 0.017*"jesus" + 0.013*"field" + 0.012*"vibe"
Topic: 29 
Words: 0.040*"snap" + 0.029*"dream" + 0.023*"insta" + 0.014*"wait" + 0.013*"life" + 0.013*"grad" + 0.012*"goal" + 0.012*"state" + 0.011*"live" + 0.007*"love"
Topic: 30 
Words: 0.068*"come" + 0.021*"senior" + 0.020*"soon" + 0.019*"tell" + 0.016*"love" + 0.009*"american" + 0.009*"mess" + 0.008*"respect" + 0.008*"life" + 0.008*"joke"
Topic: 31 
Words: 0.012*"army" + 0.009*"believe" + 0.009*"smart" + 0.008*"u.s." + 0.007*"elite" + 0.007*"city" + 0.007*"natural" + 0.007*"late" + 0.007*"sport" + 0.007*"hand"
Topic: 32 
Words: 0.017*"truth" + 0.015*"alum" + 0.015*"look" + 0.012*"valley" + 0.012*"live" + 0.012*"university" + 0.011*"word" + 0.010*"atlanta" + 0.009*"love" + 0.009*"colorado"
Topic: 33 
Words: 0.142*"tweet" + 0.094*"follow" + 0.059*"need" + 0.054*"help" + 0.045*"account" + 0.023*"geo-targeted" + 0.023*"@careerarc" + 0.014*"general" + 0.008*"non-metro" + 0.007*"personal"
Topic: 34 
Words: 0.033*"world" + 0.030*"change" + 0.016*"learn" + 0.014*"people" + 0.011*"connect" + 0.011*"life" + 0.010*"beauty" + 0.009*"help" + 0.009*"independent" + 0.008*"leader"
Topic: 35 
Words: 0.039*"best" + 0.025*"live" + 0.025*"favorite" + 0.020*"love" + 0.013*"hell" + 0.012*"color" + 0.011*"simple" + 0.011*"life" + 0.009*"friend" + 0.009*"wife"
Topic: 36 
Words: 0.080*"real" + 0.029*"estate" + 0.013*"agent" + 0.012*"realtor" + 0.010*"business" + 0.009*"music" + 0.008*"love" + 0.007*"making" + 0.007*"travel" + 0.007*"architect"
Topic: 37 
Words: 0.016*"chicago" + 0.015*"nice" + 0.013*"lover" + 0.013*"green" + 0.012*"enthusiast" + 0.011*"straight" + 0.009*"makeup" + 0.009*"artist" + 0.009*"whiskey" + 0.008*"think"
Topic: 38 
Words: 0.031*"lose" + 0.028*"weather" + 0.026*"free" + 0.023*"information" + 0.020*"source" + 0.018*"update" + 0.017*"miss" + 0.012*"warning" + 0.009*"open" + 0.009*"forecast"
Topic: 39 
Words: 0.047*"want" + 0.043*"bless" + 0.025*"conservative" + 0.016*"christian" + 0.016*"love" + 0.015*"blacklivesmatter" + 0.015*"wife" + 0.011*"fall" + 0.011*"follow" + 0.011*"mother"
Topic: 40 
Words: 0.077*"bear" + 0.050*"raise" + 0.043*"stay" + 0.016*"humble" + 0.012*"southern" + 0.011*"kind" + 0.010*"alive" + 0.009*"wrong" + 0.009*"breed" + 0.009*"news"
Topic: 41 
Words: 0.062*"news" + 0.037*"sport" + 0.032*"reporter" + 0.022*"radio" + 0.017*"host" + 0.017*"talk" + 0.015*"love" + 0.012*"endorsement" + 0.012*"anchor" + 0.011*"cover"
Topic: 42 
Words: 0.047*"author" + 0.027*"fuck" + 0.026*"entrepreneur" + 0.016*"founder" + 0.014*"speaker" + 0.013*"business" + 0.012*"money" + 0.012*"write" + 0.011*"startup" + 0.011*"success"
Topic: 43 
Words: 0.033*"mind" + 0.022*"positive" + 0.015*"chase" + 0.013*"love" + 0.012*"heart" + 0.011*"style" + 0.011*"forget" + 0.011*"daddy" + 0.011*"dream" + 0.010*"stop"
Topic: 44 
Words: 0.033*"happy" + 0.031*"actor" + 0.031*"writer" + 0.027*"model" + 0.017*"cancer" + 0.016*"survivor" + 0.015*"mommy" + 0.011*"athlete" + 0.011*"love" + 0.008*"life"
Topic: 45 
Words: 0.038*"designer" + 0.017*"graphic" + 0.016*"lifestyle" + 0.016*"science" + 0.015*"sleep" + 0.014*"major" + 0.013*"video" + 0.012*"blogger" + 0.010*"tech" + 0.010*"wake"
Topic: 46 
Words: 0.069*"baseball" + 0.036*"probably" + 0.024*"sport" + 0.012*"available" + 0.012*"softball" + 0.011*"player" + 0.010*"college" + 0.009*"united" + 0.009*"marine" + 0.009*"feel"
Topic: 47 
Words: 0.046*"proud" + 0.023*"2017" + 0.022*"college" + 0.016*"marry" + 0.013*"co-founder" + 0.011*"engineer" + 0.011*"engineering" + 0.010*"class" + 0.009*"student" + 0.009*"chef"
Topic: 48 
Words: 0.014*"master" + 0.013*"jack" + 0.011*"trade" + 0.011*"alpha" + 0.009*"question" + 0.009*"link" + 0.008*"tweet" + 0.008*"love" + 0.007*"planet" + 0.007*"click"
Topic: 49 
Words: 0.059*"love" + 0.041*"like" + 0.021*"game" + 0.020*"light" + 0.017*"video" + 0.016*"pizza" + 0.016*"movie" + 0.016*"drink" + 0.015*"watch" + 0.014*"play"


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_50_lda_tfidf_topics.txt <==
Topic: 0 
Words: 0.038*"baby" + 0.032*"beat" + 0.030*"money" + 0.029*"meet" + 0.026*"assistant" + 0.023*"actress" + 0.022*"manage" + 0.022*"speak" + 0.020*"city" + 0.019*"mama"
Topic: 1 
Words: 0.082*"college" + 0.069*"mind" + 0.033*"concert" + 0.028*"ball" + 0.027*"marketer" + 0.026*"album" + 0.025*"yankee" + 0.021*"laker" + 0.020*"critic" + 0.020*"doctor"
Topic: 2 
Words: 0.047*"engineer" + 0.039*"king" + 0.033*"currently" + 0.032*"certified" + 0.023*"princess" + 0.022*"order" + 0.020*"hell" + 0.019*"trainer" + 0.019*"google" + 0.016*"matthew"
Topic: 3 
Words: 0.063*"email" + 0.050*"reporter" + 0.046*"queen" + 0.030*"journalism" + 0.026*"anchor" + 0.026*"enthusiast" + 0.025*"parent" + 0.025*"writing" + 0.023*"cancer" + 0.021*"survivor"
Topic: 4 
Words: 0.078*"bear" + 0.063*"raise" + 0.061*"believe" + 0.051*"photography" + 0.043*"america" + 0.038*"funny" + 0.036*"comedy" + 0.033*"matter" + 0.032*"mommy" + 0.031*"lady"
Topic: 5 
Words: 0.075*"tweet" + 0.072*"need" + 0.060*"follow" + 0.043*"help" + 0.035*"account" + 0.030*"@careerarc" + 0.030*"geo-targeted" + 0.027*"dancer" + 0.027*"army" + 0.025*"general"
Topic: 6 
Words: 0.067*"heart" + 0.067*"young" + 0.051*"forever" + 0.039*"wrestling" + 0.034*"creative" + 0.031*"start" + 0.030*"band" + 0.026*"dude" + 0.025*"agent" + 0.024*"everyday"
Topic: 7 
Words: 0.056*"free" + 0.038*"i'll" + 0.038*"page" + 0.030*"daddy" + 0.027*"current" + 0.026*"north" + 0.024*"trade" + 0.023*"reality" + 0.023*"winner" + 0.022*"iowa"
Topic: 8 
Words: 0.041*"nice" + 0.039*"southern" + 0.035*"illustrator" + 0.026*"diego" + 0.025*"body" + 0.025*"drummer" + 0.024*"roman" + 0.023*"alum" + 0.022*"i've" + 0.021*"event"
Topic: 9 
Words: 0.048*"president" + 0.041*"student" + 0.040*"sleep" + 0.026*"stream" + 0.025*"aficionado" + 0.023*"principal" + 0.021*"rights" + 0.021*"grade" + 0.018*"investor" + 0.018*"death"
Topic: 10 
Words: 0.085*"love" + 0.085*"play" + 0.055*"happy" + 0.052*"game" + 0.050*"video" + 0.038*"feel" + 0.028*"music" + 0.026*"listen" + 0.022*"2016" + 0.021*"xbox"
Topic: 11 
Words: 0.069*"look" + 0.057*"insta" + 0.056*"tell" + 0.030*"white" + 0.030*"blue" + 0.026*"cowboy" + 0.025*"photo" + 0.023*"recording" + 0.022*"dallas" + 0.021*"series"
Topic: 12 
Words: 0.063*"bless" + 0.046*"inquiry" + 0.040*"...." + 0.039*"songwriter" + 0.038*"check" + 0.036*"singer" + 0.032*"friend" + 0.027*"time" + 0.024*"brother" + 0.024*"awesome"
Topic: 13 
Words: 0.030*"bring" + 0.027*"conservative" + 0.027*"information" + 0.027*"huge" + 0.026*"wanna" + 0.023*"proud" + 0.023*"patriot" + 0.023*"fear" + 0.021*"source" + 0.018*"ride"
Topic: 14 
Words: 0.100*"good" + 0.039*"night" + 0.036*"trust" + 0.036*"partner" + 0.034*"care" + 0.033*"vibe" + 0.032*"crazy" + 0.026*"available" + 0.022*"roll" + 0.019*"tour"
Topic: 15 
Words: 0.090*"dream" + 0.049*"create" + 0.038*"miss" + 0.038*"pizza" + 0.037*"people" + 0.035*"stop" + 0.031*"commit" + 0.024*"road" + 0.021*"storey" + 0.020*"tiger"
Topic: 16 
Words: 0.045*"mother" + 0.043*"university" + 0.031*"strategist" + 0.029*"child" + 0.028*"happiness" + 0.027*"christ" + 0.026*"wife" + 0.023*"follower" + 0.022*"house" + 0.021*"training"
Topic: 17 
Words: 0.046*"actor" + 0.039*"favorite" + 0.037*"view" + 0.034*"track" + 0.031*"freelance" + 0.030*"writer" + 0.029*"fall" + 0.027*"express" + 0.026*"hair" + 0.025*"member"
Topic: 18 
Words: 0.049*"dance" + 0.037*"beach" + 0.030*"county" + 0.029*"past" + 0.028*"goal" + 0.025*"serve" + 0.024*"librarian" + 0.022*"journey" + 0.020*"count" + 0.019*"guide"
Topic: 19 
Words: 0.075*"high" + 0.058*"school" + 0.052*"2017" + 0.051*"alumnus" + 0.030*"self" + 0.030*"beauty" + 0.028*"hope" + 0.028*"enjoy" + 0.027*"facebook" + 0.018*"catholic"
Topic: 20 
Words: 0.044*"cool" + 0.040*"watch" + 0.038*"pretty" + 0.030*"thought" + 0.029*"positive" + 0.029*"smile" + 0.027*"talent" + 0.026*"human" + 0.024*"experience" + 0.024*"lawyer"
Topic: 21 
Words: 0.051*"beautiful" + 0.049*"head" + 0.046*"change" + 0.042*"word" + 0.038*"grow" + 0.031*"woman" + 0.024*"activist" + 0.024*"culture" + 0.021*"resident" + 0.019*"progressive"
Topic: 22 
Words: 0.047*"media" + 0.046*"social" + 0.034*"marketing" + 0.032*"laugh" + 0.032*"founder" + 0.027*"brand" + 0.026*"manager" + 0.025*"internet" + 0.024*"content" + 0.024*"model"
Topic: 23 
Words: 0.056*"jesus" + 0.041*"husband" + 0.038*"father" + 0.029*"pastor" + 0.026*"joke" + 0.024*"lord" + 0.023*"truth" + 0.023*"attorney" + 0.021*"cute" + 0.020*"church"
Topic: 24 
Words: 0.075*"better" + 0.056*"life" + 0.033*"success" + 0.033*"associate" + 0.030*"executive" + 0.023*"plan" + 0.022*"scientist" + 0.021*"giant" + 0.019*"staff" + 0.018*"force"
Topic: 25 
Words: 0.167*"snapchat" + 0.041*"booking" + 0.040*"producer" + 0.040*"probably" + 0.037*"instagram" + 0.028*"thing" + 0.024*"long" + 0.024*"person" + 0.023*"podcast" + 0.022*"host"
Topic: 26 
Words: 0.043*"marry" + 0.040*"teach" + 0.033*"daily" + 0.032*"seattle" + 0.030*"earth" + 0.029*"chill" + 0.026*"represent" + 0.025*"shop" + 0.024*"queer" + 0.021*"outdoors"
Topic: 27 
Words: 0.110*"twitter" + 0.085*"official" + 0.055*"right" + 0.045*"account" + 0.033*"south" + 0.028*"gamer" + 0.024*"adult" + 0.023*"morning" + 0.023*"wear" + 0.021*"philly"
Topic: 28 
Words: 0.045*"learn" + 0.039*"single" + 0.027*"engineering" + 0.025*"consultant" + 0.023*"idea" + 0.021*"field" + 0.021*"solution" + 0.020*"learning" + 0.020*"security" + 0.019*"worth"
Topic: 29 
Words: 0.083*"come" + 0.072*"designer" + 0.054*"photographer" + 0.043*"artist" + 0.042*"graphic" + 0.035*"co-founder" + 0.033*"contact" + 0.028*"soon" + 0.024*"family" + 0.023*"data"
Topic: 30 
Words: 0.061*"live" + 0.046*"lose" + 0.033*"anime" + 0.027*"turn" + 0.025*"water" + 0.022*"picture" + 0.021*"coffee" + 0.018*"liberal" + 0.018*"life" + 0.017*"horror"
Topic: 31 
Words: 0.072*"texas" + 0.056*"team" + 0.044*"athlete" + 0.040*"peace" + 0.039*"york" + 0.034*"power" + 0.031*"coordinator" + 0.026*"super" + 0.026*"code" + 0.025*"today"
Topic: 32 
Words: 0.070*"snap" + 0.047*"aspire" + 0.024*"base" + 0.022*"lifestyle" + 0.021*"comic" + 0.021*"editor" + 0.021*"focus" + 0.020*"industry" + 0.020*"program" + 0.020*"magazine"
Topic: 33 
Words: 0.043*"shit" + 0.040*"endorsement" + 0.036*"entertainment" + 0.033*"year" + 0.031*"retweet" + 0.031*"streamer" + 0.029*"r.i.p" + 0.028*"twitch" + 0.023*"leave" + 0.023*"half"
Topic: 34 
Words: 0.089*"senior" + 0.071*"real" + 0.048*"talk" + 0.032*"living" + 0.027*"star" + 0.022*"estate" + 0.022*"florida" + 0.021*"fantasy" + 0.017*"kill" + 0.015*"straight"
Topic: 35 
Words: 0.080*"think" + 0.039*"faith" + 0.036*"california" + 0.029*"angel" + 0.027*"analyst" + 0.026*"walk" + 0.024*"hand" + 0.022*"character" + 0.021*"pittsburgh" + 0.019*"blog"
Topic: 36 
Words: 0.084*"want" + 0.064*"class" + 0.059*"baseball" + 0.054*"stay" + 0.045*"soccer" + 0.033*"2020" + 0.033*"graduate" + 0.028*"softball" + 0.024*"rock" + 0.022*"country"
Topic: 37 
Words: 0.062*"light" + 0.053*"soul" + 0.048*"champion" + 0.042*"mean" + 0.040*"space" + 0.039*"chief" + 0.033*"poet" + 0.030*"occasional" + 0.030*"average" + 0.027*"national"
Topic: 38 
Words: 0.130*"know" + 0.055*"little" + 0.034*"adventure" + 0.034*"read" + 0.030*"filmmaker" + 0.030*"comedian" + 0.027*"stand" + 0.021*"league" + 0.020*"random" + 0.019*"freedom"
Topic: 39 
Words: 0.055*"stuff" + 0.053*"hard" + 0.048*"work" + 0.034*"youtuber" + 0.028*"john" + 0.026*"obsessed" + 0.025*"inspire" + 0.025*"nation" + 0.023*"international" + 0.022*"post"
Topic: 40 
Words: 0.061*"musician" + 0.061*"youtube" + 0.058*"great" + 0.053*"major" + 0.038*"blacklivesmatter" + 0.032*"voice" + 0.031*"save" + 0.030*"welcome" + 0.025*"theatre" + 0.024*"cause"
Topic: 41 
Words: 0.081*"best" + 0.070*"developer" + 0.035*"junior" + 0.026*"software" + 0.026*"health" + 0.024*"instructor" + 0.022*"english" + 0.018*"broadcaster" + 0.017*"site" + 0.017*"cheer"
Topic: 42 
Words: 0.078*"girl" + 0.049*"journalist" + 0.042*"study" + 0.041*"boston" + 0.039*"small" + 0.039*"design" + 0.037*"draw" + 0.032*"makeup" + 0.031*"street" + 0.029*"town"
Topic: 43 
Words: 0.102*"instagram" + 0.059*"future" + 0.031*"happen" + 0.030*"true" + 0.030*"rest" + 0.026*"management" + 0.021*"drive" + 0.021*"feed" + 0.019*"level" + 0.016*"language"
Topic: 44 
Words: 0.047*"bitch" + 0.041*"contributor" + 0.039*"link" + 0.034*"passion" + 0.031*"ohio" + 0.028*"arizona" + 0.024*"visit" + 0.021*"brown" + 0.021*"sell" + 0.020*"strive"
Topic: 45 
Words: 0.062*"creator" + 0.060*"basketball" + 0.047*"chicago" + 0.041*"build" + 0.032*"justice" + 0.030*"feminist" + 0.022*"mission" + 0.022*"guitarist" + 0.021*"2014" + 0.019*"composer"
Topic: 46 
Words: 0.056*"beer" + 0.054*"hate" + 0.039*"football" + 0.039*"cover" + 0.036*"craft" + 0.027*"miami" + 0.025*"proverb" + 0.024*"question" + 0.024*"atlanta" + 0.023*"fine"
Topic: 47 
Words: 0.046*"black" + 0.037*"hockey" + 0.029*"player" + 0.029*"support" + 0.028*"fitness" + 0.026*"disney" + 0.025*"party" + 0.025*"song" + 0.023*"personal" + 0.020*"supporter"
Topic: 48 
Words: 0.132*"like" + 0.041*"drink" + 0.037*"loving" + 0.035*"world" + 0.033*"weather" + 0.030*"update" + 0.028*"gold" + 0.027*"write" + 0.022*"problem" + 0.019*"mountain"
Topic: 49 
Words: 0.042*"product" + 0.038*"director" + 0.033*"digital" + 0.028*"professional" + 0.026*"intern" + 0.025*"development" + 0.022*"sale" + 0.021*"strategy" + 0.021*"sing" + 0.020*"strong"


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_50_mean_cluster_samples.txt <==
------------------------------------------------------------------
-------------------cluster----- 0 of 50--------------
------------------------------------------------------------------
	 Taller than most, more baller than most; in a gym somewhere around Dallas. #Texas #MFFL 👁🐝🍁 God is good.
	 Min-Aqua Bats | Crossfit | Green Bay Packers
	 College GameDay Enthusiast
	 Legend | God, Country, Notre Dame | IG: mroby_7
	 Radio voice of the VSU Trojans.  Father, coach, brand new lacrosse parent.
	 RHP'17. Perfect game all American. #HDMH
	 Dulaney High School Men's Basketball Coach -Dad, Husband, PE Teacher, Department Chairman, MPSSAA 4A North Basketball Regional Director
	 Morehead State Softball #21 ~ @ATDALTONCISCO is cool ~ RIP Johnny ☝️~Insta: ellen_barrett ~Snap: ellenbarrett
	 Las Vegas NV//RHS '18//Softball//Volleyball// J.G.❤️
	 Quarterback / Wide Receiver @ Tennessee State | Nashville's #1 Freshman HOST | #SneakerHead | #CBateyStrong | #BigBlueRising | #TSU19 |
	 WVC, volleyball, basketball.
	 Assistant Men's Basketball Coach at The University of Texas !!!
	 Washed up NCAA D1 athlete
	 #USC Gamecocks alum, #RaiderNation, NewsTalk 1110 WBT radio producer IG: ScottSully615.
	 The offcial twitter of Kessel Heat AAU basketball. One of the premier AAU teams in the state. Top skills development. 15u 16u and 17u part of NY2LA Association.
	 Instructional coach, BCPS STAT
	 KMJ news reporter, USC Grad. Go Trojans!
	 Chattanooga•••TWC softball
	 Walla Walla High School Class of 2015 | Current WWCC Warrior | Seattle Sports Fan | Go Seahawks, Go Mariners, Go Sounders | Former NBA fan
	 #Athlete, #Mentor, #Counselor, #Sartorialist, #CarEnthusiast, #NotreDameFootball Alumnus
	 howell hockey #19 howell lacrosse #1
	 Matthew 19:26. Alabama State Softball #26. #nynm
	 Basketball player. ODU Alum 16'
	 From Cincinnati, graduated from Alabama, and now I live in Boston. Roll Tide. Go Bearcats.
	 Computers at @etsy. Soccer everywhere.
	 Former captain of the Creighton basketball team...Host of Game Time w/Nick Bahe weekdays on 1620 The Zone in Omaha...FS1 College Basketball Analyst.
	 NFL Personnel & Collegiate Coach: Old Dominion University • University of Virginia • Pittsburgh Steelers • University of Miami • Christopher Newport University
	 Joshua Calbert Assistant basketball coach at Salesian College Preparatory Richmond (CA)/ head coach Splash City 15u Under Armour. RIP Grandma Love you.
	 Alex Morgan. Mexican National Team. Cruz Azul. FC Dallas. San Antonio Spurs. Aspiring Soccer Player. #Spurs 67-15 PLAYOFFS Rd.1 (4-0) Rd.2 (1-0)
	 aka Juice. BU alum, Content Associate at ESPN, hoping the Jets/Mets/Knicks win a championship in my lifetime. Bringing Seinfeld to real life on a daily basis.
	 Vianney baseball assistant coach. Maryville baseball-06-09. 2005 Parkway North grad. Masters in Counseling. Husband to Jen and father to a 90-lb. pup Ozzie.
	 lohs and forza1 volleyball
	 The saddest stories come from those who once had the GLORY... Former GuilfordCollege Football All American #Ability #RIPTORIN
	 Washington Native • Go Hawks • Verizon ️
	 Father, Husband, Asst. Varsity Hockey Coach at St. Ignatius, C-Town Pride.
	 Crystal Lake Central Tiger/Former Hawkeye/Current ASU Sun Devil
	 DL Coach at CCC. Former Grad Football Player Personnel & Recruiting Intern at FAU, Indoor/Arena GM. MBA Sports Management. DMD
	 DSU Alumni-Class of 2016
Head Basketball Coach & Asst. Football Coach @ Providence Creek Academy.
Follow my Quarterback son L.J. : @QB_ClassOf2021
	 bfc '18 // varsity volleyball // team-d 18-1
	 22 • College Student - Gaming Enthusiast. Former Member of @WickedElite and @TeamKaliber.
	 The 3rd member of MidcoSN broadcasts| Sports Enthusiast| Georgia Southern University Cheer Alum| Fluent in South Georgia vernacular| IG: cmetts91
	 Mostly college football & PGA Tour talk.
	 cheerleader. tc :-)
	 Will Selva is a bilingual sports broadcaster, who can currently be found on NFL Network, NFL Now & Fox Sports West. Arizona State alum. http://t.co/QC9va2HDt4
	 | Border collie and nurse by day, owl by night | NIU Alumni | Icon @Atimist | relationship with @ezrasmilo & @jonascorgi |
	 Lynn University Alumni #25 - Family, Friends, and Sports are my world!!! - Romans 8:28-29 - Coach Life North Broward Prep - 14U Florida Power Coach
	 hockey and softball
	 majoring in sports • tri delt
	 Director of High School Relations/ Player Development for @uhcougarfb! Houston Alum '09 #HTownTakeover
	 K-State Rowing Assistant Coach & Recruiting Coordinator. Be Ever Grateful. KSU '12,'15
------------------------------------------------------------------
-------------------cluster----- 1 of 50--------------
------------------------------------------------------------------
	 Assistant Director of the Global Economic Governance Initiative @GEGI_BU and PhD Candidate at Brown University.
	 Spelman College. PR maven in the making.
	 Programmer. Pilot. Contributor to @FRC_FReCon.
	 Graduate of Tech. Attends Trocaire College.💉🏥 Radiological Technology Program. Taken by my baby 11/24/14 💕💋😍
	 Anne creates therapeutic yoga experiences utilizing her background with 30 years of yoga and Physical Therapy.
	 Sounders Community Trust Representative Council member. History Teacher at Rochester High, Tenino Alumnus. Capital High School & NPA Royals 18U Fastpitch Coach.
	 Writer/Actor. GCU. ballislife. Writer for http://Brightsideofthesun.com. Student worker at GCU Rec Center. Are we human or are we dancer?
	 Physics Instructor at Midland College, Ph.D. student in astrophysics at the University of Oklahoma. He/him.♦♣
	 Senior contributor, NewsBusters. Cornell undergrad, Harvard LL.M. Pilot, dogs 'n parrots, Vizslas, tennis, French and Spanish speaker.
	 Mr. Milam, Chemistry rap artist, IB chem teacher,  Chem teacher, professional model, lights things on fire frequently, Harbaugh!
	 student at Uw-〽ilwaukee majoring in ASL/special education ,coach at @WFB_Hoops ,advisor for @MerrillHoops, a mentor to the special needs students
	 #STEM Advocate, Educational Consultant & Speaker. Former @CIA IT/Cyber Professional & 1st gen college grad passionate about creating a diverse #tech workforce.
	 Cosmetologist. Wife. 20.
	 Associate Professor of Philosophy, Bioethics, and Women's, Gender, & Sexuality Studies at Penn State University
	 Mime, linguist and now transmedia collaborator on #TerraPhantasma Global nomad since birth http://www.showmehowtolearnFrench.com
	 PhD candidate in neurobiology and behavior | studier of memory and the brain | mediocre musician, hiker, and cyclist | dog parent | weirdo
	 Striving for access and equity for every learner. Servant leader: Accountability/Curriculum/Transformation. @ASCD Emerging Leader. Education Consultant. TaMO.
	 Graduate of @EmersonCollege, Professional FanGirl (Aka entertainment journalist), Comedy Newbie and Oscar Pool Winner.
	 Political science PhD student. Lover of travel, adventure, literature, music, and laughter. And of course Clemson football.
	 I connect people to new experiences. Hospitality Mktg/PR pro | @FSUBiz Alumna | @georgetownprcc Grad Student
	 Former web developer turned BIOSCI/CHEM major at Moorpark. Future Pharmacy student, interested in pharmacology, pharmacogenomics &, biotech.
	 Spartan Academic Advisor/Instructor #UTampa Gator studying Mass Communication/Social Media #UFSocial Eagle Alumni #FGCU. Movies/TV, Music, Art
	 Dropping Knowledge Like A Clumsy Librarian
	 Postdoc at Stanford's Center on Democracy, Development, and the Rule of Law. Political scientist studying informal trade in Nigeria.
	 @appstate alum. MS Math Teacher in Chapel Hill, NC. Throws Coach. Future Christmas Tree/Goat Farmer. Aspiring UNC Basketball usher.
	 I grew up poor, and went to College on academic scholarship. I graduated with a Bachelors of Science in Sociology.
	 Christian, Husband, Agent, Newberry College Alum & Former Crimson Tide, James F Byrnes Rebel
	 Alum of @shimercollege. Person with a disability. Gay. Current MLIS student at @gslis. Alum of @shimercollege.
	 Author of My Peace I Give You, The Thrill of the Chaste, and the upcoming Remembering God's Mercy. Doctoral student in theology @MundeleinSem.
	 Family above all else. Wrigley Field Ambassador. Orange Country 2013. Judson University. JSO Student Body President. Matthew 6:1-6. Remedy by ZBB
	 Asst Principal K-8, Ed Tech background & enjoys to gather info from my PLN
	 Chief Geriatrics Fellow @UCLAHealth. Family physician focused on patient safety. @UCBerkeley, @YaleSPH alumnus formerly @theIOM, @theIHI, @WHO, @StanfordHP.
	 Education major / Happy as I'll ever be / #FlyHighTy  #RIP @scottblank0
	 Champion of Thought. Trouble Magnet. Energetic Educator. #BlackLivesMatter Mr. Take A Few Days Off. Short But Mighty. Wrestling Nerd.
	 Purdue University Assoc Professor  Political Science & African American Studies/ Jersey Girl/ Delta/ Wife/Mama &Lover of Jesus/Author: Sisters in the Statehouse
	 Est. 1987. College Grad 2009 (Exercise Science), CCMT Grad 2013 (Licensed Massage Therapist), Sports fan! Vegetarian spreading the wealth of health! :o)
	 journalist, student, budding political scientist. managing editor of the Torch at UMass Dartmouth.
	 Director of Curriculum and Instruction @TwoRiversPCS. PBL, making thinking visible, math culture, and deeper learning for all. #LearningandLovingMath
	 SFDC Women in Tech NYC Co-Leader. Awesome Admin NYC 2015. Advocate for Educational Equality. Interested in all things EdTech. NYC-PA
	 Bucknell CS Faculty. Trying to make your computer fit you better. HCI, Vis, Positive Computing, Brain and Body Sensors. Latest project: http://sightlinevis.com
	 Elementary school teacher & Kidlit Cheerleader #Nerdybookclub Member nErDcampNNE, nErDcampMI & nErDcampLI attendee
	 Senior at Belmont University Promotions Coodinator/On-air personlity at Lightning 100.
	 Studying Food Service Management at JWU! #TheyCallMeAngie #BTTF #obsessedwithhashtags
	 Booking: 901-238-4672 || Educated Black Man| Actuarial Mathematics Major|#MTSU20
	 Career and Techical Education programs for 11th and 12th grade students. #CTE #CareerandCollegeReady #AcademyLI #PLTW #LPN #NATEEF #ACF
http://t.co/xxQscBHxAU
	 K teacher, animal rescuer & camera obsessed. I love to teach Kindness to my Ss & I'm into Technology and History! My 1st job is Mom!Instagram/Gmail:Kinderkfoley
	 MIT Teaching Systems Lab @mitSTEPlab | http://tsl.mit.edu | Founder @edtechteacher21 | Free Online Courses on EdX: https://www.edx.org/bio/justin-reich
	 Owner/Operator of Williams Computer Consulting. Specializing in PowerSchool Oriented Programming. Conservative Saltine-American. I Bleed Scarlet & Grey #MAGA
	 Cover courts, criminal justice for The Providence Journal. Yoga teacher. Foster mom. Foodie, runner and lover of the sea. Tips: kmulvane@providencejournal.com
	 iLive 4 LAUGHS ,LUST,& LIQUOR! School Director by day...Jack Daniels lover by night! K.O. MADE Sigma! Followed by BAE @kmichelle @VH1@eonline & @lala
------------------------------------------------------------------
-------------------cluster----- 2 of 50--------------
------------------------------------------------------------------
	 Gamer. Streamer. Spreader of Friendship. Stop by and say hello! I'll be looking out for you!  😎
	 Home of the Shadow Kick/Flip stream feature! Directly affect my gameplay! Twitch partner, Cohhilition Member @PreciousKitten0 http://www.twitch.tv/bruisedlee01
	 I'm Currently 21 year old, Competitive gamer and streamer who is working my way up to the top!
	 18 | Ps4 Call of Duty Competitive Player | #GreenWall | @analisarenee_ ❤️
	 YouTuber/Devout Metalhead! I vlog and talk about Heavy Metal! inquiries: camfinnie1990@gmail.com
	 Im a gamer starting to stream on Twitch as often as I can & having a blast doing it.  Formally Nights Shadow as many of you knew me on Xbox. l
	 That Esoteric Bastard | Host of Character Development | Researcher/Writer for @DidYouKnowGamin & @VGFacts | Hardcore Gamer | Aspiring voice actor | History Nerd
	 19 . january 28. I play COD, GTA V, and Minecraft and i run a clan tag saying GiRL which stands for Guy in Real Life.
	 Deputy editor at http://Entrepreneur.com. Don't pitch me here. Latest podcast: http://ow.ly/WCaKT. Avid gamer who has co-written about two albums of music.
	 PC hardware enthusiast. Gamer. Android/Microsoft fanboy. Locomotive Engineer at Canadian Pacific.
	 Programming nerd, arcade game restoration hobbyist, band geek, movie car collector and former action figure hoarder. YouTuber: Meet The Time Runners
	 A girl who hellof loves games!!!  I make Let's Plays on youtube and occasionally some other videos!! Please check out my channel if you like video games!!
	 Competitive Pokemon VGC player | Computer Networking Major | NE Pokemon
	 Pokemon,Yokai Watch,Dark Souls 3,doodle etc.
Speak English and 한국어

Duyra ♡ Vine
	 Video production wizard
	 Sneakerhead, anime fan, gamer, & fellow Gemini. This is my official Twitter page, might start a blog soon. #sneakerveli
	 Gamer / Competitive Player / #FaZeUp / Car Enthusiast / Amateur Photographer / Clippers fan / IG: iturtlee
	 Vocalist/Composer for Japanese/American hard rock group Mojaq; former track-star; film-lover. I also game extensively.
	 Human at @Wistia. Doer of things, especially #MagicTheGathering, #Hockey, #VideoGames, #HighFives, #Snowboarding, etc. #PartyTime #Excellent
	 1/2 of http://TTF13.com alongside @troma_trauma visit our site for reviews and all things horror for the fans by the by the fans. Follow @13thFloorSite
	 Im the proud owner and manager of @xProdigalGaming | sponsored by @NoScopeGlasses @CinchGaming and @Galaxy_Grips
	 Ig: jackobxvii sc: itsbearclaw #DallasHeadbangSquad
	 college grad, theatre life. Love watching gamers. Waiting for the day that I get my gamer for life~
	 Aspiring Isaac streaker and speedrunner, otherwise garden-variety streamer! http://twitch.tv/daddypnot3d
	 Sovereign ruler of Brandonia • I play video games and stuff • Thoughts expressed are mine, etc.
	 Hot idiot.  Too many video games.  Too many guitar pedals.  Bottlewasher.
	 A geek living life. Competitive Gears of War Player looking for a home! Insta: itsjoeyguti Snap: xxnerdcorexx
	 Full Stack Engineer @SymphonyHQ. Gamer - Dota 2. Programmer. Boulderer. Runner. Cyclist. Side-Project Junkie. Hackbright Instructor.
	 Co-creator and a host of @MHSanityProject, a series of podcasts dedicated to reason. A Star Wars fanatic, fantasy fan, gamer, and writer. Think responsibly.
	 Co-host of @TheseAreVG. The Impossible White Man. Otaku, gamer, podcaster, and occasional human being.
	 https://www.twitch.tv/midnitekiller84

Midnitekiller84- twitch tv Midnitekiller84- you tube Midnitekiller84-Xbox Gt
	 ex porn actor under the stage name Rich mahogany. future father. undisputed clue board game champion.
	 Author of Viewbox, a science fiction murder mystery comic you haven't read yet. Also a person who writes lots of words about games.
	 ❤Anime &Fighting Games,I play Chipp In GG,Ninjas,  ❤@DomoMarshmallow ,a determined player that wants to just play games and get to know every1 PSN:DatBoy_Uchiha
	 I am a video game journalist, author, and a narrative designer for video games. Currently working on several projects.
	 Level 26 💀 Gamer 👾 Screenwriting Major 🎥 Alternative Creature 🔮
	 always playing games
	 hi  (Co-Founder of #AllThingsHoly) Our blog = http://weareallthingsholy.tumblr.com
	 Freelance Gaming Journalist/Writer/Let's Player https://www.patreon.com/markisaacson?ty=2 also runs @PlayNicePlayNow
	 Sabres, Yankees, Broncos, Eminem, video games, n' stuff. / Steam & Xbox: stev / You wanna be a hero? Tyler Ennis is a hero! -Rick Jeanneret
	 Competitive Call of Duty Player | 19 years old | http://youtube.com/t2venom
	 YouTube Entertainer. Joined Lanceypooh's Crew. Find Me On Grand Theft Auto Online Gamer Tag HeshDawgHesh
	 Fluffy fox fursuiter (@FursuitsbyLacy) | board gamer | Chemist | listen to EDM | @TannerFawkes | 18+ only | Grand Tichu Master
	 Christian | YouTuber (hiatus) | aka TwiddleDee | Trashy Weeb | Knicks Fan | 19 | College Student | Rest in peace, Christina Grimmie
	 Christian/Husband/Father/Computer Engineer/Weather Enthusiast!/Casual Gamer GT: NoLongerVoid
	 Nice guy. Gamer. Game Design student. Amateur Chef. Superhero? Lead Level Designer at @Skirmish_Ent Ask me about our game!
	 I waste away doodling, daydreaming, and playing video games. @SmudgeTheQueen
	 I'm an avid gamer, crazy mom, lover of Modded MC, artist, and video game conisure. My youtube:http://goo.gl/f87ydD Editor/Contributor http://savagesouls.ninja
	 Living for Him. I like to play video games. A lot. And watch movies. 18. Chipotle enthusiast. Snapchat: jackcade
	 I draw and play games and scream about anime. This is the life I lead.
VFX Coordinator | Amateur artist | Cosplayer | Team Instinct | Guild Wars 2 @GW2SAGE
------------------------------------------------------------------
-------------------cluster----- 3 of 50--------------
------------------------------------------------------------------
	 Freelance Event Coordinator - Professional Fan-Girl - Production Babe
	 spontaneous // Texas gal at heart // fuck watcha heard if it wasn't from me
	 | CBHS '17 | Just a girl with senioritis , waiting for graduation🙃
	 carefree black girl ✨ fine & focused ✨ blessed ✨ c/o '17 ✨ growing & glo'ing
	 Everything I do is for my girls.. Family over everybody.. #80sBaby #TeamLesbian ♀♀ Instagram: Hooverboi85
	 ✨she's got a heavy heart, a wounded soul, a messy mind, and i think it's beautiful the way she carries herself.✨
	 Bangtan Boys ✴ Kim SeokJin ✴ Red Velvet ✴ KathNiel ✴ P5 ✴ Jason James Dy ✴ Sam Smith ✴  ✴ Study hard, fangirl harder❤
	 out here looking for the Jim to my Pam||Alpha Gamma Delta||Seton Hall '18||
	 Queen. Goddess too. Privately open. #GoodVibesOnly
	 21 
Melanin
Kehlani Lover.
	 Just a girl finding my place in this world...
	 Blogger 💻 I believe in #BlackGirlMagic 💕, cupcakes for breakfast 🍰 and dancing like everyone's watching. 💃🏾 Holla at me: loreal@ltinthecity.com
	 la girl who's a wings fan living in Sharks territory.
	 If you want a perfect face and perfect body, go buy a barbie Doll. If you want a girl who will say and act exactly as you want them to, go buy a hooker.ƸӜƷ
	 Carolina girl, Sultan of Swing, Bonafide nerd! Music is my Life, Superman is my Love, Singing is my Passion Insta: TiffySimone ♊️TiffanySimoneMusic@gmail.com
	 We Levitate music. hazel london stan. artistscholarphd. blackgirlsandblackgirls. *crystal ball,dancers, cat heart eyes*
	 Satan’s daughter✖️⚰ || 16 acting 5 || Black eyeliner, brightly dyed hair, & meme enthusiast ✨ ~ owner of @disasterphan
	 Old Fashioned Girl, Music JunKie, Avid Sports Fan, Oh & I just keep dancing... Dancer/Singer/Actress w/CTG  #WorldTraveler #LondonLover ✈️
	 I'm the kind of girl that collects coupons for cat litter.
	 lifes a bitch but she my bitch @macmiller
	 Emily ☔
	 One girl. One internship. NYC.
	 I'm a good little boy looking for a bad girl to show me the way. Add SEXYEDWIN on snapchat! (it's me) #TacoSquad
	 *18+* NSFW. Professional Hedonist. Camgirl. Vegan.  SnapChat: rileyvelvet420
http://c4s.rileyvelvet.com
	 #ImWithHer
	 i'm an extremely beautiful girl but i have a horrible secret... i play the accordion (she/her pronouns only)
	 Jaryn's the loml
	 By grace through faith... Seattle girl with a case of wanderlust. Music. Math. @Zillow @Trulia @JrLeagueSeattle
	 Gynecology  c/o'17 #Elysian
Royalty Lashawn 👶❤
	 ALS advocate • Lung cancer survivor • Miami girl living in New York
	 Most helpful review: ★★★☆☆ “You know, Brian Schroeder, you're kind of underwhelming at first. But then…” — a girl who almost decided to kiss me once.
	 just a small town girl living in a gluten free world || sc:ness2fresh
	 baby girl the finest.
	 @theweeknd *@malia'sbaby /good girl who does her makeup to future
	 Ava'Lyn is my world ❤️
	 Sisters who play nice. Girl band from Florida to Los Angeles. booking: truevioletmanagement@gmail.com
	 oh so lovely girl, oh so cruel world
	 Queen of Hollyweird | seeking sophrosyne | INFJ | Drink deeply and see what miracles can be found in the world.
	 All y'all need to know is that I'm a real female and I don't take too well to fake people or their BS.  DON'T follow if under 21. #MortalGxds
	 IG: KiyaNayla | #NCCU16 ☺️| LakersNation | Mommy of Princess Autumn❤️ | Sugar, Spice, and Everything Nice⭐️
	 Ig| SarinaLouAnn
	 EvilHag101;

The princess of darkness
	 Model & Actress : Helenathemodel
	 Chappy,Dead,Phish,Lehigh,#cocktails #ImWithHer #FuckCancer
	 I'm a dancer of all types and love sports. ⚽I'm 30 with 2 beautiful lil girls And dont take bull ♉from no 1. Living my life one day at a time. ❤
	 @ashlyn_michele was here❤️
	 Single black female addicted to retail. •BGSU Alum• Instagram: autumnrae___
	 Just a classy girl trying to live her life to the fullest. Lover of pretty things, WVU athletics, golf & the Yankees!
	 19| shippeando orian 4ever #JulianSerrano #KendallJenner #FifthHarmony #PrettyLittleLiArs #Ariqueen #Cimorelli ❤️
	 Suicide Girl Hopeful
------------------------------------------------------------------
-------------------cluster----- 4 of 50--------------
------------------------------------------------------------------
	 Communications & Press Director for the Minister of Foreign Affairs @raulromeva #Catalonia
	 Managing elections, licensing, recorded documents and animal control for our Pierce County posse.
	 The Secret Agent of Real Estate - Helping buyers and sellers discover the secrets to successful transactions so that everybody wins. - USMC Veteran
	 An experienced REALTOR with RE/MAX North-San Antonio working with buyers, sellers, pre-owned, new build, custom, and military relocation.
	 Owner @ Zachary Toth Photography :: Serving Atlanta Metro WEDDINGS • EVENTS • PORTRAITS • PHOTO + VIDEO http://ztothphoto.com
	 I'm an eye doctor with Wyoming Eye Associates and a photographic artist (@JWhitmanPhoto). Former @YRNF National Board member. Exec. Cmte @NCWYGOP. #TeamMarco
	 Actor - Real Estate Agent - Toastmaster 
Background Acting Credits:                  (Got to get start somewhere) http://www.imdb.com/name/nm6603761/
	 Attorney, Contributor at Essence Magazine, Legal Analyst CNN/MSNBC, Radio Host 107.5 WBLS, Founder law firm Midwin Charles & Associates. info@midwincharles.tv
	 Southern lawyer by trade. For your North Mississippi legal needs involving Divorce, Child Custody, Criminal matters and DUI
	 Networker Extraordinaire. DouglasElliman #RealEstate. SELLING/Finding Your HOME/ COMMERCIAL Property/LSP #socialmedia #luxury #warriorsforacause #realestateguy
	 Greg Powers is a National Recruiting Analyst for http://scout.com, who covers the Midlands Region. Email: gpowers@scout.com
	 Our job board brings candidates who aren't looking on job boards. We guarantee qualified, pre-screened candidates for every listing.
	 Mike holds an MBA in Marketing,serves the small business market & teaches Marketing at 3 Universities.Talk Show Host at Business Innovators Radio.
	 Retired from Ford Motor Co 7/1/07. Working part @ Vidant Wellness Center Ahoskie, NC since 10/09 retired from Vidant 5/01/15.
	 Founded Monument Policy Group consulting firm, after Homeland Security and US Senate leadership with focus on technology, travel, and security. Plus dad of 3.
	 Registered Nurse to THE Dr.90210 Plastic Surgeons in Beverly Hills.  CEO Beverly Hills RN.
	 Fire Service Leader and Educator.
	 Agent with New York Life Insurance Company. Licensed in CA (CA License #0K79044), CT, MA, NY, NJ, DC, and FL.
	 Commercial Real Estate Professional and Buckeye fan; WSOP hopeful.
	 Ady Advantage is a specialized business consultancy serving the unique needs of economic development organizations and manufacturers. #AdyInsights
	 Independent Insurance Agency serving West Hartford, Connecticut for over 40 years. Providing Home, Auto, Life Insurance & Small Business Insurance.
	 US Navy retired,  FCC (SW), 22 1/2 years / Currently making medical valves to make patient care better / Just a guy living (literally) day to day
	 Broker/Owner of A 1 International Realty Corp. Real Estate professional since 2001. Contact me if you need to buy, sell or want to join our team
	 Certified personal trainer. New series: https://t.co/E2f0qauae1 Discover how to be fit, fabulous and fierce over forty: FB:LisaG'SkinnyJeansWorkout.Lisagfit
	 I help people buy/improve/refi/keep their dream homes - Residential Mortgage Expert (24 yrs) Renovation|Jumbo|Refi Loans ★Father of 2 great kids *LaxDad*SwimDad
	 Deputy Treasurer of the Eddie Vedder Fan Club
	 NFL Sports Agent
	 East Coast Division CANager with Oskar Blues Brewery, Former Professional Brewer, Market Strategist, Mentor.
	 Contractor at King of Diamonds.     SnapChat:jack_boy1
	 AG Salesworks is a #SalesDevelopment #Certification & #Training program built on 14 years of experience in #LeadGeneration
	 Implementation Services | Packaging and Branding - Board Member of Irish Business Organization New York @IrishBusinessNY
	 rockstar wrangler / lawyer / pisces moon leo
	 Soft-landing business services, let us help start your enterprise, shared pet friendly Class A office space in paradise - Naples Florida
	 Emergency Manager (AEM) Homeland Security Practitioner - Firefighter - EMT - Instructor - Leadership Masters Degree Student - Tweets not endorsed by my employer
	 Program Planner/Evaluator for the North Carolina Division of Services for the Deaf and the Hard of Hearing
	 Spiritual Counselor, Dozens
	 Board-certified in neurology/sleep medicine, @StanfordMed consulting asst. prof. and http://About.com author practicing at @MarinPulmSleep in Novato, CA.
	 Healthcare Fraud/Abuse--False Claims, Medicare/Medicaid Subject Matter Expert, Anti-Kickback, Compliance, Health Plan Fraud and Abuse
	 Director/Producer/owner of Blue House Media, creative studios, downtown Tulsa.
http://www.joelwade.com
	 WilsonsNet Marketing Agent. We provide services for Business to Client Marketing. Services -Web & Mobile sites, Quality Traffic, Traffic Tools, Traffic Training
	 Assistant To The Regional Manager
	 Coach Chris Richardson * Florida Lightning Select * 3214367940 * floridalightning.coachchris@gmail.com
	 Actors' Playhouse at the Miracle Theatre is South Florida's largest professional regional theatre company.
	 Storm Chaser and Talk Radio Producer in Dallas -  Production Manager at KNON.
	 Aircraft Inspector at American Airlines.  Retired US Navy Corpsman.
	 Age 21, Baker/Owner @BlissfulSweets2, Married to @mkwills87, Education Major @ University of Phoenix
	 6 Yr. NFL vet. Bears and Dolphins. Sideline Analyst Fresno State FB. Partner at First Down Ventures. Regional Manager RockSolid LLC.
	 Video Product Support/Service Engineer - Medical & Broadcast currently seeking new position in the Video/Fiber Optics/Computer/MAC field. First Responder.
	 #opendata whisperer and solution mapper. #OIF combat medic veteran. Former councilman and FF/EMT. Future builder of cities. #survivor
	 Founder, JV Public Relations NY. PR veteran specializing in pharma, life sciences, health & wellness, medical devices and biotech sectors. jvasquez@jvprny.com
------------------------------------------------------------------
-------------------cluster----- 5 of 50--------------
------------------------------------------------------------------
	 I wrestle & count my blessings
	 I can do all things through christ who strengthens me 4:13❤️ RIP DHOOKS | National Guard | #HSU2O
	 I no longer put God in a box and limit my blessings. Impossible Is Nothing!
	 God bless tha child that could hold his own, Bod Breed, Bod Bwoi #TWEX #GoldenGoals
	 Rest in Peace Baby Jesus & Héctor
	 For thou art my rock and my fortress, Therefore for my namesake, Lead me and guide me - Psalm 31:3 USAF✈️
	 Heart and Soul and Pure Passion
	 Focusing on 2 simple/complex things: Loving God, loving others. 

Solutions Manager @TrailLifeUSA, Chief Brand Officer/Jr Partner @DLFootball
	 I am a passionate worshipper of God. I am His child.
	 Do what you need to do and someday you will be able to do what you want to do! God is first always!! IG: @imballinneal18
	 Unashamed for Christ. Running back at Pittsburg State.  / http://www.hudl.com/athlete/450699/demarcus-edwards
	 // Father forgive them, for they know not what they do // 5-3-15 C.P.❤️ // Psalm 27:1 // Don't like snakes, keep my grass cut so low can't even mow it //
	 love is my religion
	 faith seeking understanding.
	 Christian, Nerd, Moderately Funny, Professional Jesus Sharer, Seeker of Mercy, Walking Humbly
	 Its not in trying but in trusting,
Its not in running but in testing,
Its not in wond'ring but in praying
That we find the strength of the Lord
	 Follower of Jesus. Lover of food and adventures. insta: _grace_mcdonald
	 - Just another Christian finding Grace in a world that loves to Hate.
- @IGNITED_THEWORD
- Baldwin Wallace'19
- Football Bound
- Theology Major
	 A blessed believer of #GodTheFather AND #GodTheMother!!! | AS, BS in Web Dev | #GodBlessYou
	 Servant and Daughter of The King. Let love grow
	 god 1st. | B.A.D.J.N ❤ | eshtx. | 17yrs.
	 Carrying a deep sense of God's love & an eye for lost coins. http://queergrace.com #FaithfullyLGBT
	 med-high'18. 03/13/14, 05/22/16 Rest In Peace my angels
	 •to say the least, my God's a beast•have courage, and be kind•John 14:27•⚓️•
	 Writer for the sassiest K-pop site @the_oneshots. Relying on Jesus to get me through this life. Phil 4:6&7
	 20 ♈ georgia state. all glory to God
	 Committed to the ongoing search for wisdom and the rewarding journey of finding perfect alignment with God and the universe.
	 Follower of Christ. Husband, father, CMO. Who Dat! In my mind I'm in Seagrove Beach, Florida.
	 I believe there's a God above me, but I'm the God of everything else.
	 Follower of Christ | ETSU Golf | Isaiah 40:31 | Hitting a white ball, finding it, then hitting it again
	 I can do all things through Christ who strengthens me.
SC:natethedangler
	 Jesus follower, Husband and Father
	 God, Family, Fishing #USC16 #dbh
	 Extremely Blessed. Igbo. NGWA.
	 17 | Official Page Of Zion John Class Of '17 •Remember My Name •ManOfGod
	 Rev. Jakes is an Associate Pastor at Bethesda COGIC. He is active in youth ministry, hosts several podcasts and enjoys video editing and writing.
	 i'm just trying to be great. preach. #Clemson19 Congruency. Getting closer to God each day.     willie❤️
	 From Abidjan | FOOD SCIENCE MAJOR | GOD ☝
	 Follower of Jesus | Husband | Minister @CrossWalkLR | Soccer @ArsenalLR | Roaster @BlueSailCoffee | Music
	 Follower of Jesus, student leader with InterVarsity Christian Fellowship, college student at UNH, airman in the National Guard, older brother of eight siblings.
	 Texan with 1 fantastic wife, five fantastic kids. Lover of God and country. #uncommon #discipline Psalm 139:23-24. Trying to draw people closer to Him.
	 Rather Be Judged By 12 Than To Be Carried By 6| I Can Do All Things Through Christ|21
	 Pastor of Calvary Bible Church in Westminster, MD, Husband, Father, Bible-believer, Disciple of Jesus Christ, Author, Loves studying and preaching God's Word
	 Rep 312. if Jesus was an 18 year old ❤️Brother Peyton
	 Christian, Father of 2, I.T. Nerd, Video Games/Legos/Comics
	 Find The Reason.  Find the Courage.  Find the Strength. | I Can Do All Things Through Christ Who Strengthens Me! - Phil 4:13
	 Founder Hope in the Darkness Project Author Biker Entrepreneur SINNER Missionary Family Man Grandfather Love-The Lord BVM Catholic Faith Steelers UVA Weather
	 God's Gift.
	 aka God's perfect asshole.
	 Flour Bluff C/O 2018 Junior #SWARM


all praise to Christ! Deuteronomy 28:1-15;68 KJV


RIP Mee-Mee 😢
------------------------------------------------------------------
-------------------cluster----- 6 of 50--------------
------------------------------------------------------------------
	 still on the search for a guy who loves George Strait as much as I do
	 | 18 | @gabs_demusia is my love❤️ | DariGold convert | DRNK |
	 love you:)-besties
	 Life can be beautiful again..
QUEEN OF UNICORNS❤❤ #tattoos #Gemini, #Art,#RAVE ,#Naruto , #witch #Texas , snapchat: GaylittleFlower  instagram:@GaylittleFlower
	 got to love the grind
	 in love with my bestfriend 08.11.14
	 I'm always in love. - Ernest Hemingway
	 in love with my bestfriend. mommy of one. Miss Harper Leigh.
	 I hate it when someone says they hate someone and then they HANGOUT with them... sc:mimi_mags
	 I bleed red & pewter, #WorldSeriesChampionsGiants 3x
	 Ziasia's bestfriend ✨
	 Langston University Football Commit | Passion without action remains a dream | #LU20 #LIONS
	 skater. gym. live with love! class clown turned pro* Candy enthusiast* dougnuts are life ☮ ♥ ♫ 4/18/13
	 Been a fan of NKOTB like 4ever hope to meet them one day plus meet Maurice Starr as well. favorite guys are Jordan & Donnie.
	 Mobile Sales Rep :) smitten for Matt , I love Britney Spears and cuddles.
	 Boy Selenator and Lovatic
	 love @AustinMahone 4/4 but missing cameron ball tho..go listen to #ThisIsNotTheAlbum
	 I'm in love with Miley Cyrus
	 Everything I do is for Noah❤️
	 Doctor,Police Officer,Chaplain,Runner,Love Nat'l & St.Pk's! University of Vienna, Southern Police Inst., Hendrix, A new day is an opportunity to be kind !!
	 Not ashamed to say.. I love RockBand! XBOX GT: wideningartist9
	 something between butterflies & hennessy || 05-16-15 ❤️
	 I love my friend oh my god -mailliuqs
	 R.I.P. Cuz Stewart❤️ Shawn❤️ | #BlackLivesMatter ☮
	 Get @JohnLegend's new album DARKNESS AND LIGHT ft. #LoveMeNow! http://smarturl.it/DALalbum  // Snapchat: ColumbiaRecords
	 pathological liar with a sweet heart❤Clarence ️2k18
	 DM[V] In Chevrolet We trust #FreeJB
	 Fly Eagles Fly. Happily married to my best friend.
	 RIP MY BEAUTIFUL MOTHER✨✨Ruby2sweet✌️Puerto Rican; #HisWife #7811; 💕👼🏽👼🏽🙏🏽
	 Jesus ,music, movies, travel, photography, photos with celebrities @alyandaj ❤️❤️ was on the great Christmas light fight on ABC
	 KEYNOTE SPEAKER ⇆ MARRIAGE MENTOR ↬ Married 22+ yrs♥ Sharing Wisdom & Advice ◆ Sending Prayers & Inspiration ◆ Real Love Is Possible.... BELIEVE♥
	 from time to time, there's arise among human beings, people, who seem to exude love as naturally as the sun gives out heat ☀️ sc: jessiemcatee
	 Love is not a victory march; it's cold and it's a broken hallelujah
	 I love Aaron and Cam and Shawn and the Jacks and the Dolan twins, but I don't like you 😊😘
	 me loving me
	 Apostle James Brad Miller-  Country Singer. I Love Jesus!  Buy My New Album One Vision Club here http://cdbaby.com/m/cd/bradleymi…
	 love don't change
	 LOVE me for who i am but you gon HATE me for who im gon be I Can , I Will, I Must .... #CarolinaPanthers #TeamMelo #Knicks #MusicGuru #DxpeDynasty
	 I love YouTube, Brandlee Wannemacher. ✌Be Rad✌~Bradlee Wannemacher
❤💛💚💙💜
	 full of smiles & love
	 R.I.P Theresa & ms.Lev❤️ fly high beautiful angels ✨ Im living & you mad .. baltimore  #LongLivety
	 With Two 2e's•To Know Me is To Love Meツ FETTY IS BAE IG: @wendee_licious // ΑΦΩ Fall '11 D M【V】#TeamLibra #TeamODU #TeamJamerican♔
	 Take my hand, take my whole life, too for I can't help falling in love with you @YourHomie_John❤️
	 Love my skin ...love my life --with Rodan Fields...God 1st,-family -country
	 ❤with the love of my life ~ 9/27/14 ~ @Ct3Trevino❤r.i.p. papa 11-27-13❤
	 @realseantastic is my everything❤️
	 Treat others the way they treat you.

❤Joel and Yoandri❤
	 My legacy began in 95' | Your favorite fattie ☺️ |
	 Christ|Wife|Mumma|Lover| We were created by LOVE for the purpose of LOVING .IG-@evieloves Sc-letlove
	 Clear eyes, full hearts, cant lose. | NJ Rockets 18u | PPW | excuse me, do you like apples?
------------------------------------------------------------------
-------------------cluster----- 7 of 50--------------
------------------------------------------------------------------
	 Follow this account for geo-targeted Banking job tweets in Pittsburgh, PA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Skilled Trade job tweets in Detroit, MI. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Healthcare job tweets in Triad Area, NC. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Pharm./Biotech job tweets in Enfield, CT. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Pharm./Biotech job tweets in Washington Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Engineering job tweets in Central NJ. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted IT-Support/Administration job tweets in Columbus, OH. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Health & Welfare job tweets in St. Paul, MN. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Utilities job tweets in Illinois Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Engineering job tweets in San Jose, CA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted General Labor job tweets in Indiana Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Transportation job tweets in Montana Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Accounting job tweets in Western Area, MA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Software Dev. - General/IT job tweets in Fresno, CA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Other job tweets in Burlington, VT. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Skilled Trade job tweets in Omaha, NE. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted General Labor job tweets in Springfield, IL. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Software Dev. - Java & Open Source job tweets in Orange County, CA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Software Dev. - General/IT job tweets in Tennessee Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Sales job tweets in Pittsburgh, PA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Legal/Paralegal job tweets in Louisville, KY. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted IT-Management (CIO, Director, etc.) job tweets in Boston, MA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Transportation job tweets in Houston, TX. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Pharm./Biotech job tweets in Madison, WI. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted IT-PM/BA job tweets in Nashville, TN. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Physician-Emergency Medicine job tweets in San Francisco, CA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Business/Mgmt. job tweets in Washington Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Recruiters/Recruiting job tweets in Sacramento, CA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Automotive job tweets in San Francisco, CA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Finance job tweets in Buffalo, NY. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Sales job tweets in Austin, TX. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted General Labor job tweets in Richmond, VA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Transportation job tweets in Texas Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Recruiters/Recruiting job tweets in Austin, TX. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Other job tweets in Vermont Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Other job tweets in Seattle, WA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Education/Teaching job tweets in New Orleans, LA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Accounting job tweets in Newark, NJ. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Finance job tweets in Nashville, TN. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted IT-PM/BA job tweets in Greenville, SC. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Healthcare-Nursing job tweets in Salt Lake City, UT. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Sales job tweets in Tucson, AZ. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Legal/Paralegal job tweets in Cincinnati, OH. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Healthcare job tweets in Saint Louis, MO. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Finance job tweets in Arizona Non-Metro. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Software Dev. - General/IT job tweets in Roanoke, VA. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Transportation job tweets in DFW, Texas. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Internships job tweets in Phoenix, AZ. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Customer Service job tweets in Omaha, NE. Need help? Tweet us at @CareerArc!
	 Follow this account for geo-targeted Accounting job tweets in Ft. Lauderdale, FL. Need help? Tweet us at @CareerArc!
------------------------------------------------------------------
-------------------cluster----- 8 of 50--------------
------------------------------------------------------------------
	 HPU~Bama // CEA Alumni // NCA Staff
	 Student/Powerlifter at Texas A&M University|#TAMU19
	 Lexi Earl❤ College and money
	 North Carolina Central University Basketball..EAGLES NCCU'18 #RIPTANK #JUCOPRODUCT
	 Ferris State University 18'
	 Youngstown to Columbus to Cleveland. Graduate of THE Ohio State University. Formerly Phil Steele Publications, MOTSAG, & 247Sports Crystal Ball.
	 30-something Youth Professional attending @HUCJIR so I can more positively effect #youthengagement in RJ. #israel #sports #GoReds #whodey #Purdue #USMNT
	 The University of Alabama•
	 Christopher Newport Uni.
	 Blue Wolf | Computer Science Student.| Coxswain |. Gamer.| Student @ UW Madison|
	 Texas Tech Class of 2017. Sports Management Galatians 2:20
	 Kent State University 00' ⚡️
	 |17-she/they-us| hi I'm flem and I want to go to art school
	 UH Zeta Tau Alpha
	 Iowa State Commit |John 15:13| BaKe
	 Elder 2015 | Ohio University E.W. Scripps School of Journalism | Home is where the Skyline is
	 Young Savage| Ensworth Alumni| True Freshman at Tennessee Tech University| IG & Snapchat: Mdeezie78|
	 Sophomore@UC[XC/Track] Whitley County Williamsburg, KY.
	 Live by Grace, Walk in Love | The University of Alabama
	 yung rich desi boy | Collegiate HS 🎓
	 School Counseling Department * Winston Churchill High School * Montgomery County Public Schools (MCPS)
	 University of Texas San Antonio Commit⚽️ •Instagram: @TooTerribleT• Isaiah 41:10
	 Pi Alpha Chapter of the National Fraternity of Kappa Delta Rho Honor Super Omnia Instagram: kdr_ut
	 Assistant Majority Leader ~ Tennessee House of Representatives 24th District  Proud @LeeU Alum
	 Massanutten Military Academy
	 Varsity WR , #12 for Vigor High School Football . 0 Offers but Hungry for Some . Follow Me On Instagram⇨@iam_isaac_ . C.O. '17
	 University of Arkansas
	 Student-Athlete⚾️| 0Era | God Got Me.
	 Clarion and KZN alumnus
	 sophomore @ central / snap;hannahmmartinn
	 《Collegiate High School》《Senior!》❤    《 C/O 2016》October 18,2012❤❤❤
	 Donavan Newman lll #CowboysNation Elkins High School QB class of 2018
	 Ai of Wash Students 2016! DMV Hip/Hop, Okumura of EBR, Mgr angelan@therpcard.com https://t.co/BkgC9FK1US. S/O Antonio Fargas, Del Walters, Earthbound Rejects
	 Broke college loser ✌
Still bad at this
	 |UW '19| Student. They call me a dairy product.
	 UCLA '12 | Bruin Marching Band Alum and a True Bruin for life | ULV M.S. '18
	 ECU Alum  - Isaiah 6:8 #GoBrowns #GoCleveland #ALLin216
	 William Jewell College '20/ Philippians 4:13
	 Arkansas Native and Life Long Razorback Die Hard. Son James is Diamond Hog #28. Daughter Mary is UA freshmen. Lover of Out Doors! Email: rteague@teague-law.com
	 Digital Marketer | Social for @SPORTalkReds & @SPORTalkBroncos | Ohio University Alum
	 The Ohio State University
	 University of Hawaii at Mānoa • Center For Tomorrows Leaders • Neighborhood Board Member District 18 (Foster Village/Salt Lake/Aliamanu)• Fil-Chi-Am
	 UPM in the DGA Union. @TheNewSchool alum: economics/film. Brooklyn born and raised since 1981.
	 Award-winning University of Richmond Dining Services in Richmond, VA. Featuring the self-operated Heilman Dining Center, 8 Retail Units, Catering & Concessions.
	 717. iupfootball alum. RiP Dontel Scott Taylor
	 USF c/o 2016 | Mass Communications | Photography | Videography | Graphic Design | Marketing for @USFcampusRec | Lead at @USFDMC
	 Assistant Professor of Music Theory at Appalachian State University
	 Xavier High School Class of '15. Die Hard Patriots, Knicks, Rangers, Syracuse, and Yankee Fan. Swimmer. Syracuse University Class of 2019
	 | Tiffin University Class of 2018 | #TUGolf ⛳️ | Parkway Alum '14 | Phil 4:13 God Above All | AJR❤️
	 Randy Bermea. 400m hurdler. Cowboys Nation. Harlingen -- Berkeley -- San Antonio #utsa #birdgang
------------------------------------------------------------------
-------------------cluster----- 9 of 50--------------
------------------------------------------------------------------
	 No such thing as a life thats better than yours.
	 Grammar is the greatest joy in life, don't you find? ~Lemony Snicket #OxfordCommaAwareness
	 long live the king...ALL HAIL THE KING!!!
	 Living the dad life.
	 cow calf rancher so just living the dream one nightmare at a time
	 Living the dream in the land of the free. https://www.facebook.com/stanwellis1
	 my life is one big social experiment
	 Boots guns trucks and goats are life
	 Human rights for all. Flying through this life on a wire. #imwithher #orlandostrong
	 don't forget about your dreams | newsouth |
	 LGBT. Happy medic. Runner. Biker. hiker. Every day is a great day and tomorrow will be even better. instagram & Periscope, both: @proudvirginian
	 Your Life Is An Occasion Rise To It
	 Life is about choosing which waves to ride.❤️ livin' & lovin' in NEOhio ❤️ be true to you
	 Voice Actor | 25 | Singer | Rapper | Video Producer | Nice Guy | Living life the best I can and always trying to have fun.
	 Starting Over| Enjoying Life| Queen ❤️
	 life is gr8
	 § Skate life / Ambitious Lifestyle §
	 [snapchat: baughman14] ; life is like a gamble which means love is the casino
	 Living my life like its golden. #PLUR
	 today's a good day to be happy
	 the best days of your life have yet to come. (IG: @somuchsav)
	 good movies, books, music, art, views, & company makes your life better. 🇲🇽
	 Just trying to turn my dreams into a reality. WR '18 #DINEEE
	 Enjoying life one day at a time.
	 The simplest of lives is the one you can enjoy the most.
	 Life is what you make it to be, Keep your faith and enjoy the ride. Master Stylist & Color Specialist✂️Libra♎Lover❤Freespirit✌Positive Vibes
	 You live & you learn.
	 memes help me find my way through life.
	 Passionate about entertainment & looking forward everyday.
	 Always remember where you came from, and never be ashamed of who you are. #Striveforgreatness Add me on snapchat- chersch182
	 Be Tremendous. • Spartan for Life
	 still trying to figure out what to do with my life…
	 Life's what you make it ❤️✌️
	 Life under the sea is better than anything they got up there...
	 I'm a soulful writer of poetry, erotica personal growth essays about life & love. I love yoga, mantra & meditation ✌️Life is best when lived passionately❤️
	 28. I make my own adventure runs. ''The world is big, and I want to have a good look at it before it gets dark.'' -John Muir #oiselleteam #oisellevolee
	 I fly airplanes. NWS Storm Spotter. 

Iowa State University - College of Business.

Live my life for Christ.

#SkolVikings #cyclONEnation
	 Life is what you choose to make it; never allow yourself to be be a victim of circumstance. Patriot, Infidel, molon labe motherf*cker.
	 Just trying to live life one day at a time. Mostly successful.
	 pmt ❤rest in peace ljs, no matter where life takes me, find me with a smile
	 On the pursuit of happiness ✌
	 All that I'm after is a life full of laughter
	 When life gives you a hundred reasons to cry, show life that you have a thousand reasons to smile.#tmc, Snapchat: Amallie_206
	 23 | 5'9 | SC lebienaime | just living life so don't judge me. #UGA biochemical engineer #SouthernnotStateAlumni
	 I believe in success without sacrifice and creating a business that supports the life you want to live.
	 You only get one life to live, why not live out our dreams. #CampaignFreshFrmCT | All entertainment inquiries, contact via e-mail: montesegilliams16@yahoo
	 make art and make love and make time for what and who you love and live your life and make it full and try your best and keep it up
	 Buff State 15' Psychology major. Taking life one day at a time
	 finding my way in this world, one story at a time | living life behind the lens at @WFMY
	 enjoy life because no one knows what tomorrow holds for us #feelblessed  #lovesports
------------------------------------------------------------------
-------------------cluster----- 10 of 50--------------
------------------------------------------------------------------
	 Voted #1 Sports News App! Get It (http://get.fanly.me/invite) and see why it's the easiest way to keep up with the Angels.
	 Louis K. Rojas | Loyalty Over Royalty | Hakuna Matata | Kik | Dopest_d | IG | Dope_d | @prettygrl_rocky Followed Me 3.26.2012 (I RT a lot )
	 #RIPTEZ I'm jus a Goofy ass College Graduate takin it day by day... Fuck wit a real nigga #MoneyGang shit Follow me on instagram kp260
	 ✨✨http://Fashion.Travel.Television  youtube: cocolanova Based in MKE, WI #CreamCity Follow me
	 #DreamChaser #Motivated #YoungFlyFunny Musician/Comedian....Follow me Soundcloud Instagram snapchat Vine & Fb @iamTonyRachit
	 Hey guys I amYouTuber here is the link for my channel https://m.youtube.com/channel/UCqpD6edIDPVDi1ax9kKNLQg go and check it out and subscribe. Thanks guys
	 Makeup artist for VH1's LHHNY | Key MUA/HAIR for MTV's Follow the Rules' | Beauty Contributor for http://EverythingGL.com Email: Tish@TishFerguson.com
	 follow me Sweet loveable cool to chill with & very honest love dancin & singin. follow me on https://t.co/toz95C9kI7 & https://t.co/7oYXnAKq17 SC aprinc3ss88
	 VIII•XXI•MMIX Little Words Project Brand Ambassador • Follow the Butterflies
	 Goin with the flow since 1996. Wickhaven, Pa. Snapchat: iansgilmore25
	 I am a student at full sail studying web design/development.If you follow me I will follow you. I promise!
	 1/23/2016 queen @normanikordei followed me. Instagram: monetant ΔΦΕ
	 instagram- AANDERSON12LAMAR... follow me on periscope. I stream all of the UFC fights
	 IG Donti_315 Let me guide you my children #StoopKid #Dreadhead #PatsNation
	 If I see you irl, I'll probably ask you to register to vote. He/Him/His || RT≠Endorsements
	 Moptwo is Social Media with substance. Post, organize and share links from the Web and follow other user pages! Moptwo: publish your world. Sign up today!
	 26. @ladygaga follows me. New Jersey native living in Pennsylvania for now.
	 BIO: 21.Returns@HD Supply.Married.Loyal. Rainbows.Virgo.Mother.Decidophobic.Follow me?
	 five foot something with the skinny jeans. if you don't likes bad puns or 1D, don't follow me. ✨SV'16 Clarion'20 ✨John 20:29✨ always gucci
	 ENJOY MY @YOUTUBE channel. PLEASE SUBSCRIBE!   hit that LIKE BUTTON! http://youtube.com/user/clyburn10. nba2k,GTA,Call of Duty, The Division + MORE..
	 Speaker on employee loyalty http://www.scottlove.com / Author of "Why They Follow" /Headhunter for DC & NYC Law Firms http://www.attorneysearchgroup.com /Artist
	 love above all else. | myles & kalin follow!
	 don't follow me I walk into walls
http://beaucheminslawncare.weebly.com/
	 passionate about beauty and fashion. I'm a youtuber and Instagram influencer. Subscribe to my channel and other social media to keep up ☺️
	 #Tottenham #Eagles #Phillies #OUFootball Do not go where the path may lead, go instead where there is no path and leave a trail.
	 Hey follow me and i will follow you back stay Frosty my friends
	 Gonzaga Alumna | COMM Extraordinaire | Go Zags! |
	 NSFW Snacker.Oddball.Raised on Drag Queens, Badly Edited Porn & RocknRoll ✨
Follow Me Down The Rabbit Hole!✨ ThatGalOlive[at]https://t.co/D34Nhk0KP7*Art By Marla Rutherford
	 Out of the 502 in the 206 #L1C4. Pay attention cause it never pays you! 
Follows do not automatically equal a follow back. You gotta wine and dine me.
	 Student ⚡️ Athlete Fort Hays Track&Field  Moscow➡️Dodge ➡Hays 
snap: draygarcia. 
Follow me. To the heart like an artery
	 Its Us Against Them! Proud member of the Millertary! @JakeMiller (Follows Me) & @RonnieRadke are my inspirations. Jake Brought me on stage 9/5/2015
	 R.I.P DMG & D-Beck -20- Follow me
	 catch you on the flippity flip || matt❣ #blacklivesmatter
	 Retired Army Sergeant First Class, Army wife, professional tournament angler, and videographer. Follow me on YouTube. Bassin by Faith
	 Miss Dominican Republic Universe, Model, TVHost, Actress, Top 10 Miss Universe 2015. Snap:Clarymolina. God is my guide Contact:clarissamolinacontact@gmail.com
	 Follow me! #TAF #TFB #TeamGrownNSexy
	 Just a typical Army nigga to Follow ...
	 Human Being with needs. Here to express my thoughts and feelings. Follow me!
	 Throw me to the wolves, & I will come back leading the pack . XVI #WRU #DBU. Nursing📚💉I.V.A❤️
	 Journalist. You're probably following me bc of #UBC or #Israel. Previously @AMS_UBC @Ubyssey @JTAnews, @TimesofIsrael, @CTVVancouver, etc.
	 new ACcount , mixtape on tha way , follow up .. Run My Own Programs . #CHNMG #ALLMONEYIN http://soundcloud.com/nodegreez
	 est 2009! You can follow me http://Instagram.com/bartend4fun I will chat with you there also. All things Traveling Bartending and Pro Wrestling! tw: bartend4fun
	 I'm Azul-Follow me if you're an Eagles fan to see photos,  happenings, updates & event highlights for FGCU & its 15 NCAA Division 1 programs! #WingsUp
	 Hey I'm Jenny and I have a lot on my mind so if you're brave enough to read it, follow me. #BrokeCollegeGraduate
#TwitterBlackout #HesNotMyPresident
	 Teaching, writing, & chasing dreams. Catch one & pursue another, always. http://www.facebook.com/chianakas
	 #Blogger #AspiringActor #Trendsetter #GodsChild....Tamar Braxton and Keke Wyatt Follow me... IG:@Free.being.mee
	 follow me on ig@adriantoofabb // Acting is my passion // YouTuber//
	 SOuRGANG the Label Trap jump feat Johnny cinco X Fake shit feat Jose Guapo Follow me on iG:@therealGodKain http://youtu.be/Qoey2jHuI-A
	 Friend to all animals. Enemy of most people. Terrified of all bugs. No longer younger than any of the #Phillies, GM included. I don't follow back.
	 Windy City | Music&Art ❤️| follow my tumblr: http://sabrinatheteenagescumbag.tumblr.com/
------------------------------------------------------------------
-------------------cluster----- 11 of 50--------------
------------------------------------------------------------------
	 Senior VP at @MackSumner. #GWU Alum. Adjunct Faculty at @GSPMgwu. Philadelphia @Eagles Fan. RTs ≠ endorsements.
	 Proud Queens boy. Attorney. Queens Regional Representative for @NYGovCuomo. Former District Leader and President Emeritus of @QCYD. Tweets = personal views
	 Tweets are my own (not my employer - clearly) A retweet does not constitute an endorsement or approval (obviously).
	 Santa Fe Reporter - KOAT-TV | Mountaineer | Gooner | Beer Connoisseur | Lover of Green Chile | Links & RTs aren’t endorsements. Opinions are my own.
	 When Google isn't an option just #AskBooBoo PR & Copywriting Specialist Marketing & Branding is my Passion Politics is in my Blood RT are Not endorsements
	 @KMBC / @KCWE_TV Weeknight Anchor. 32 years at KMBC. (Links & RT's are not endorsements. Opinions are mine.) Husband to the wonderful @RadioDana on @KMBZRadio
	 RT≠endorsement. Views here do not represent my employer.
	 .@NBCNews / @NBCPolitics. RTs not endorsements.
	 #ContraCosta County's ONLY @CAYoungDems chapter ☆ @actblue ⇒http://bit.ly/CoCoYD ☆ Retweets/follows/favorites DO NOT imply endorsement ☆ @CA_FPPC No. 1361702
	 @12News Reporter/MMJ/Meteorologist in my home state. @Cronkite_ASU Grad. RTs aren’t endorsements. Views are my own. Send story ideas: jwahl2@12news.com
	 Been doing local sports BIG on WJCL 22 ABC in Savannah since 2006. Links & RTs aren't endorsements. Opinions are my own.
	 Technology, News, Politics & Sports. RT ≠ Endorsement
	 WESH 2 News Anchor 5-7am, CW18 7-9am and Noon. Love news, fashion, decor, all things shiny and antique! RTs and links are not endorsements, opinions are my own
	 You have meddled with the primal forces of nature, Mr. Beale, and I won't have it! RTs are not endorsements.
	 Aspiring lawyer, hopeful skeptic. Westin Fellow @PrivacyPros. I tweet about privacy, technology, science, and human rights. RT ≠ endorsement. Header by @JRart.
	 KMOV Journalist | Rolling Stone From Minneapolis | Golden Gopher | Alpha Phi Alpha | NABJ | Father | Husband | Believer | RTs & Links are not Endorsements
	 managing editor: @takemagazine city councilor: easthampton, ma retweets do not imply endorsement
	 Staffer at the @OrlandoSentinel — @OSVarsity. Managing editor of the independent @OSJSoccer. All views are mine, RT's ≠ Endorsements.
	 Words on 'Burgh sports, national politics, etc. Thoughts mine, not my employer's. RT ≠ endorsement. #TJAMSFAM list-keeper. Long-form thoughts at my blog.
	 Vietnam Vet (VA-35) USN 65-69, Retired Bus. Director, Artist, National Gallery DC copyist. NU grad, Boston/DC Sports fan. RT's not endorsement.
	 A simple country writer making TV, radio, & words in the Land of the Pine. Remember: It's all dirty rumors started by people who know me. RT ≠ endorse. #gopack
	 Professional elementary school vocab user for @IBTimes. Cover climate change, space and science. Recently covered politics. Tweets & retweets not copy-edited.
	 Human rights at United for a Free Syria. Turkish politics junkie, proud Hoya. Retweets ≠ endorsements.
	 News Director/Anchor at @WEAU13News. @UWM class of 2000.  Retweets are not endorsements/Likes are bookmarks.
	 Amo Ergo Sum. A Packers fan in an unholy land. Director of Association for @SistersOfMercy WMW Community. Personal Account. RTs ≠ Endorsements
	 AKA Jon Nelson! Just another one of those sports guys. Opinions= mine/Retweets aren't endorsements. Chasing the elusive blue-circled check mark on the Twitter
	 Coverage of @UNLVathletics, and beyond, provided by students and staff of @UNLV_JMS. The Rebel Report broadcasts coming Feb. 2016. RTs not endorsements.
	 Pragmatist, policy analyst & anticorruption activist, researcher on innovations & best practices. Retweets aren't endorsment.
	 Wisconsin's Equity & Inclusion Laboratory @WCER_UW @UWMadison conducts research on critical equity & inclusion issues in education. RT's not endorsements.
	 Entertainer, Comedian and Modi Bhakta.  Not a parody account. Views are personal.
	 Founder of Regent Gold Group, a leading U.S. Precious Metals IRA firm. Links and RTs are neither endorsements nor investment advice.
	 Representing Utility & Excavation Contractors. We tweet and RT industry and member news.
Follow us on Instagram! 
https://www.instagram.com/nuca_national/?hl=en
	 @Newshour Digital Producer/Reporter @ICJF International Fellow @TeamSoca Caribbean Reporter @HowardU Alumna @Packers Fan Opinions = Mine Retweets ≠ Endorsements
	 Conservative writer, blogger, and internet Radio personality.  My opinions are my own, any tags or retweets are not necessarily an endorsement.
	 Editor for nonprofit women's organization. Benevolent sports fan. Aspiring yuppie. Stroller pusher. I tweet inexpertly, representing only myself.
	 Public safety reporter @csgazette. ONU, @TFAS_tweet IPJ alum. John Wayne fanatic. RTs are not endorsements. kaitlin.durbin@gazette.com /
https://t.co/pUNmisqXan
	 I am a blessed vintage mother of 4, Grandmother of 10, Great Grandmother of 1 & happy 2 b alive! RTs do not mean endorsement or agreement. I am only on Twitter.
	 Sports section of the Berkshire Record. RTs are not endorsements.
	 Traffic Anchor At WESH 2. Big love for hiking, snorkeling and outdoor adventures! Any retweets and links are not endorsements, opinions are my own.
	 Journalist. News/web producer at NBC in Dallas. Love dachshunds. Pop culture junkie. Opinions are mine. RTs & links aren't endorsements.
	 National Recruiting Director for http://www.Rivals.com and the Godfather of Recruiting. 18 years and counting. Tweets are my opinions only. IG @rivalsgodfather
	 Current: @TB_Times Past: @TheAlligator editor-in-chief. Future: @UFJSchool graduate. RTS are not endorsements. I like big books and I cannot lie.
	 Regional Deputy Vice President of @MCCgov, fighting poverty via economic growth. DC resident, parent. Tweets my own, retweets not endorsements.
	 Opinionated American, family lover, #USAF #Veteran, #PMP and #IoT professional. All thoughts my own. Follow or Retweet not an endorsement.
	 Manufacturer Rep at Newcomm Technologies (PA / DE and NJ) for A/V Resources, avid golfer, music lover and oenophile. Tweets are mine - not endorsements.
	 University of Michigan Campus Day Leader. Doing the best I can do for the Maize and Blue. RTs are not endorsements
	 California born; Florida raised. OHS '06; SCC '08; USF '11; USFSP '13. PJHHS Lacrosse, Bowling, and CC. Amateur Historian. Retweets are not endorsements.
	 Democrat, runner, Hillary 2016, love my boys in Blue & proud tia. Tweets are my own, RT ≠ endorsement. http://www.hillaryclinton.com
	 Project Coordinator @ http://faust.digital /#CUA2012 @CUAalumni. Pop culture addict powered by iced coffee./ (RTs ≠ endorsements | opinions = my own)
	 Associate Professor of Political Science & Public Affairs, University of Wisconsin - Madison. Tweets my own views. Retweets not endorsements.
------------------------------------------------------------------
-------------------cluster----- 12 of 50--------------
------------------------------------------------------------------
	 Reporter for The Center for Investigative Reporting, covering religion and state courts: @cironline + @reveal. aharris@cironline.org; 510-982-2959
	 Storyteller & profiler. Contributor @SmithsonianMag @POLITICOMag @BostonMagazine @ClevelandMag. Politics, cities, arts, history, science. ericktrickey at gmail
	 Deputy energy editor for @politicopro. Live in #TrinidadDC. Graduate of @scrippsjschool & @AU_SPA. Standard disclaimers apply.
	 The premier running news outlet for the Washington, D.C. area. Charlie Ban, editor in chief, is typically tweeting.
	 Reporter @9NEWS, Indiana Hoosier, Chicago native, news junkie, ski bum, amateur photographer, juggler and ultimate frisbee player. Noel.Brennan@9news.com
	 Journalist, writer & producer. You can find me talking politics and news on @RT_America. PGP: CF9D 64C4 9BB5 AE79 4D47 AD8C B2EC A272 BF64 83
	 West Coast Senior Producer for @CBSThisMorning based in LA. Fmr. @NBCNews & @MeetThePress.
	 News Director @NPR affiliate @WUSF, one time editor of @HealthNewsFL. Former @TBO.com, @UFJSchool Alum. Love healthy conversation. Hate Brussels sprouts.
	 Budd is a sports reporter/editor with The Buffalo News, covering Bandits lacrosse, running, & schools. His fourth book was just published. He's quite busy.
	 Reporter for @NatGeo's Special Investigations Unit focusing on wildlife crime. Formerly @cironline/@reveal, @publici.
	 social media editor at @Complexpop. formerly @huffingtonpost. tweet your heart out lauren.zupkus@complex.com
	 @readfrontier intern. Former @TheOklahoman/@newsok enterprise intern and former @ocolly EIC. Storyteller. Who wants coffee? kassie@readfrontier.com
	 Editor-in-chief @SouthSideWeekly.
	 Covering the Red Sox for The Boston Globe since 2010. Contributor to 98.5 The Sports Hub and NESN. Prior: UConn hoops, Mets and Yankees.
	 Wx Observer Rochester ,NY SUNY Brockport Alum. Meteorologist, Yankees, Giants, Islanders, Knicks. St. John's, Horse Racing #barbersmafia
	 Morning Traffic Anchor @kron4news | Reporting for 13 years| SFSU Alumni| https://www.facebook.com/robin.winston.906
	 Tech Reporter @KTLAMorningNews Los Angeles & syndicated on @TribuneTV stations nationwide. From NJ - love gadgets, travel, life & being a new dad (again!)
	 KTVK/KPHO-TV 3TV/CBS 5 NEWS MultiMedia Bilingual Photojournalist @azfamily @cbs5az
	 Dad joke connoisseur | OKC Thunder enthusiast | Analyst | Contributing writer for @PostGradProblem.
	 UNO Media Relations Coordinator | Professional cat herder | Former TV journalist |
	 Wellspring of useless information. Writer (lol) for http://blueshirtbanter.com #HockeyExpert #HockeyInsider 25 years old. New York.
	 I am Ernie Garcia, a reporter at The Journal News with more than 10 years covering the hilly city. http://www.erniegarcia.com elgarcia@lohud.com
	 Opinion columnist for the San Antonio Express-News
	 City Hall reporter, courts coverage and multimedia journalist for The Record in Stockton.
	 7&4 News anchor/Michigan State Spartan/Health Matters reporter via @MunsonHealthcar,@ALSAMichigan board,@ModMichigan #TCMI board, extreme animal lover
	 Asst. social media editor at @essencemag | Previously legal assistant at @newyorker | #AlphaKappaAlpha | Lover of NY ✈️ KC | Unable to sleep without my retainer
	 Reporter covering Maryland politics for @WYPR881FM. @publici alum. Send tips to rbaye [AT] wypr [DOT] org.
	 Food & Drinks Editor @Esquire  /  also on Instagram as @thegordinier
	 Journalist, part of online news team in Atlanta. AJC and Cox Media Group. UGA Grady grad. Ohio State Kip
	 Deputy Editor, Digital & Print Media. Lots of NFL. Interested in just about everything else, too. Spokane.
	 RaceBaitR editor-in-chief. @VinylPo assistant editor. @EvrydayFeminism contributing writer.
	 Reporter for The @CollegeFix at the University of Missouri. Secular activist, photographer, free speech. Sometimes I still take photos with the lens cap on.
	 Arts, fashion & lifestyle news from @WSJ's Personal Journal, Arena, Off Duty, and Review. Tweets from @kathrynlurie & @SeungheeSuh
	 Washington Reporter for @NY1, @NY1noticias and Time Warner Cable News stations around the country | Proud graduate of @BSUCCIM | Venezuela to IND to DC
	 Editorial @CatapultStory | 
Reviews, interviews, and thoughts @ElectricLit @okeypanky @The_Millions @The_Rumpus @GuernicaMag | 
megha.majumdar@catapult.co
	 Data and enterprise reporter @Houstonchron | Elegant taco eater, reluctant cat owner, perpetual storyteller |
	 Some have called me a pop culture expert. I tell stories for @Snapchat. Former @BestWeekEver & @ENews. I can also quote all of The Princess Bride. LA - NYC - LA
	 Sr Dev Mgr, part time political junkie, proud conservatarian, bass player, prog rock fan. #CruzCrew @DecisionDeskHQ scraper guy
	 Senior Editor at The Main Damie (http://themaindamie.com). Writer/critic. Extra Life: http://tinyurl.com/Jasonlively
	 resting in http://Story4.us/estraza | author of Comfort Detox @ivpress February 2017 | Magazine Editor @christandpc & @PersuasionCAPC host | wife @consultstraza
	 Cops & general assignment reporter for @telegraphga • lcorley@macon.com
	 Kaiser Health News @KHNews Senior Correspondent - I cover health, aging,   disparities. Formerly of LA Times. Tips? agorman@kff.org 213-819-3111
	 Recovering sportswriter transitioning into the world of analytics via @SMUCox. Loves uphill putts and a well-executed dump and chase.
	 @billy_penn reporter/ curator and Penn State alum. Afternoon person.
	 God | Sabrina | All Things Sports
	 Trying to take the numb out of numbers, left with lots of ers. Data Editor @GuardianUS, columnist @NYMag. Email me… mona@monachalabi.com
	 4:30AM Producer at @cleveland19news (@CBSNews). Writer for @TheOdyssey. Wiener dog mom. Former @WDRBNews Intern. @KentStateJMC Class of 2016.
	 Staff writer at the Bozeman Daily Chronicle. Ex #10MTN Infantry - foreign finger at #Jan25  (isqat al nizam)
	 Managing editor @MagazineofMaine. Also sometimes: Audubon, Outside, T+L, Men's Journal, etc. Book: The Footloose American: http://goo.gl/prTs7e Tweets all mine.
	 Freelance journalist: @altpress @theavclub @salon @spinmagazine @ultclassicrock @lasvegasweekly #CLE music/food/drink/culture. Me: apstudiozaleski at gmail
------------------------------------------------------------------
-------------------cluster----- 13 of 50--------------
------------------------------------------------------------------
	 Music Attorney, Blogger & Concert Photographer•I go to a lot of shows•Sometimes I write good•Music is my boo•Music Ed. for @BlurredCulture IG:methodman13
	 Latin Grammy Winner,Pianist,Singer-Songwriter & Actress. Cubana hasta la mèdula!!! Follow me on Instagram lenaburkemusic
	 Philosophy, pies, poetry, dance.  My poems available: https://www.amazon.com/Bluebeard-Other-Poems-Karen-Miller/dp/1534774637
	 ⚡️⚡️⚡️ make noise, make moves
	 Live/Laugh/Joy https://m.soundcloud.com/khalil-parson-966967388 check me out on the cloud #Features #Singles #MixtapeComin2016
	 Order my album here on iTunes, Block McCloud - The Book of Ishmael - http://itun.es/i6hQ4Rk  #iTunes
	 Hey, I'm Sabrina! So, I kinda did this thing where I recorded my own songs, and they're on iTunes now!
	 Musician: Timberwolf/ Exes || Author: Derek Agons (Series) || Filmmaker: Editor/ Cinematographer || FidelisHodie
	 my music is based on the desired the energy I expect the ppl listing to my music to have. #blackmafia
	 ♜♜♜ F▲K▲B▲S ♜♜♜ Majestic Monolithic for features or press: fkastlebsavage@hotmail.com $aint Franci$ available for stream and download http://fkbs.bandcamp.com
	 Drums for @YoungCultureNY @Brokenfieldrun @boygofast / Guitar for @whereisSex // Strose '17.
	 https://soundcloud.com/dylanallentodd/lust-and-affinity
	 † first. 21 Rapper/Singer of #Ve$tGang 
                  Booking info: dalvin.mcclam@gmail.com IG:CEO.Brazzyy
#Ve$tØG #919 #DonGz^
	 #RIPKYLE Cancer♋ S.I.S.T.E.R.S. Niu Alum❤Jayz,Hello Kitty,Meek Mill &Oprah Jayz Touched My Hand on 12-1-11 @11:57pm @WTT concert
	 Jump Up DNB DJ @ Parties all over USA. Reppin Konkrete Jungle, Murda in America & LowR Levls. Droppin the nastiest DNB str8 from the underground!
	 I'm a husband, dad, dog lover, follower of Christ, & Singer/Songwriter. My debut album '41 Days' is on iTunes, Google Play, Amazon, & Facebook.
	 I do for rock n roll what The Sound of Music did for the hills.
	 Chef. Professional guitarist/bassist of 12 years. #cheflife #truecooks
	 I Live for Live Music...and Pizza. Rock On! \m/
	 Makin' music for kids that like to hang at the mall.
	 Cupcake Icer by day. Performer by night.
	 singer,dancer
	 I Got the Vision. DJ||Producer||Creator
	 An SF-artist making music to feel bad to while button-mashing their way through life.
	 Artist, photographer, rebel, and leader of Modern Visionaries. Pre-order our album today via iTunes! #HipHop #Alternative #Electronic Keep the Dream Alive. #MOV
	 Sports|Music.
	 Singer/Songwriter • Commercial Voice & Music Business • Dream big and one day it will come true✨ || Nashville, TN || Cincinnati, OH
	 Lyricst/Backpacker. Cook. Music Enthusiast. DownHill Collective  Downhill.collective.cle@gmail.com
	 Vegas New Country 1027 The Coyote with LIVE & LOCAL DJs! Playing your favorite country artists like Luke, Blake, FGL, Miranda, Jake, Jason, and Church!
	 Beat Maker/producer Email:grindmajor@gmail.com @EI_institute upcoming recording engineer producer w/management Credit: Tef poe -money train remix
	 I rap. I write. I make things. http://rapwritemake.com
	 |music journalist, poet & author| @Good5CentCigar-Managing Editor @RIU2Radio-Director @VergeCampus/@TrebelApp-writer | the punkest hippie you'll ever meet |
	 Genomic Gangsta
	 recording artist/engineer  SAE Institute
	 Gnome Enthusiast || Arts Management #KeepOnTuckin | PQDR | @stimtrucks
	 The inspiration that made lady sing the blues. IG: Iamjsimpkins  Snapchat:Cirocboi219.      #Cirocboyz #bullsnation bitch!
	 The Ultimate Audio PC's. Custom Engineered Windows-Based Computers for Recording Audio, Post Production, Composing, Game Audio or Voice Over for creative people
	 The Official Opinions Of Devo The Band
	 Record label providing @TightSongs & great albums. Releases by Mndsgn, Low Leaf, Coultrain, SiR, Iman Omari, Dolphin, Jon Bap, & more - all out now.
	 Your local producers 2nd fav producer
https://soundcloud.com/ethanglassmusic https://www.youtube.com/user/ethanglass
	 27 year old singer & songwriter, model, actress, dancer, cosplayer, fashonista, stylist
	 music and digital marketing.
	 Lover of melodies and explorer of idioms.
	 18 years old. New music coming real soon!!! Check me out on YouTube and follow me on Instagram!
	 Indiepop post-punk C86 psych garage 60s http://8tracks.com/myrtleleaf
	 I'm a #musician. Guitar, drums, bass, vocals. Good luck, be open, and love freely. Play music like its a battle for your life.
	 Multi Platinum Music Producer | I got good credit | beatsbynix1@gmail.com #EMPREINTE #Jrio #EmpreinteJrio
	 AL-J & YUSUF ABDUL-MATEEN. #SupremeAftermath out now, feat. Divine Styler, Planet Asia, Gift of Gab and more: http://itunes.apple.com/us/album/supre…
	 Fan of the music of Janet Devlin, Karoline Rhett, Lindsey Stirling, Rachel Potter, Marina Kaye, Laura Kamhuber, Connie Talbot, Vendulka Wichta & Lexi Walker
	 Singer, Songwriter, Entertainer. dlsaznmusic@gmail.com
Instagram:@dlsazn
------------------------------------------------------------------
-------------------cluster----- 14 of 50--------------
------------------------------------------------------------------
	 The problem with the US are fanatics/fools are always certain & the wise are full of doubt. California's MPU Radical Revolution Will Reinvigorate the Citizenry
	 Father of the Year since 1993. Proud member of Camper Nation. Martin Logan Speakers rock!
	 #Progressive #Liberal #NoGMO #Organic #BanFracking #RaiseTheWage
Government by organized money is just as dangerous as Government by organized mob FDR
	 Public servant, human & dog mom, hiker, conservationist, Down Syndrome advocate, blogger. Silly goose. Human. GO BLACKHAWKS! #iam911 #911family #thingoldline
	 True American Reagan Conservative Worried About The Future of Our World Israel,Security #Politics #GOP #Conservatives #TrumpTrain #Tcot #NFB See Our Website
	 Liberal, Democrat, Animal Lover         #UniteBlue #NeverTrump #DogsRule
#TheResistance
	 Traveling the avenues of life..a life long New Englander(so. me. coast) with interests in chat, photography,  politics,  sports & life in general
#TRUMP2016
	 1 of the rusted on and proud ALP progressive! Remember the opposite of progress is LNP. Fighting to keep Australia the land of the fair go.
	 Husband, Father, Grandfather,   American Patriot, Conservative, Christian, 2nd Amend. NRA, Marine Vet, No amnesty for illegal aliens.
	 Conservative, Pro Life,Stand Your Ground, Don't go along to get along. NRA. God Guns and Freedom
	 Husband, Dad, Veteran, Patriot, Conservative, University of Arizona graduate #CruzCrew #NeverTrump
	 Cryptography Fellow, @StanfordCIS. Encryption is a racial justice issue. Header photo: Robert S. Donovan, CC-BY-NC, https://t.co/NaB0WPJjgW
	 A FL conserv., MI born, patriot, smaller govt, the constitution, christian values, fiscal responsibility, God Bless our veterans! #ORPUW #SisterPatriots #TRUMP
	 Publicist & Assistant | #OnJugStreet| #Sagittarius | Education DOES equal Freedom | Someone You Should Know | #Publicist for @Nossis #SweetThenSour & #EyeAthena
	 The Hero of the 2012 Mayan Crisis; Earth's mightiest hero, Leading Man to this story, swine flu survivor, Catmancer and self proclaimed asshole extraordinaire.
	 Online activist since 05 & previous graphics comm union. Working 4 poor, environment, labor, single payer healthcare. legal & peaceful #TheResistance
	 I don't care about your opinions ¯\_(ツ)_/¯ #prochoice
	 Reality Trumps Mythology-#Atheist #Humanist #Skeptic-Pro:#Feminism~#LGBT Rights~#ProChoice~Actual #Science in schools~#ChurchStateSeparation-Anti:#Religion~#Gun
	 @OurRevolution supporting down ballot and new progressive http://ourrevolution.com
	 Activista/Activist, Inmigrante/Immigrant, Abogada/Attorney Born in Jalisco, Mexico; raised in SoCal
	 I come from a long line of dragons-unabashed liberal. Music/Film/Pizza/Candy aficionado. Religion kills more than it saves you, man!  #notmypresident #dumptrump
	 Transplanted Houstonian tweeting #STLCards MLB, TV (delayed by DVR), Politics (Dem, thanks W! Travel, Musical Theatre. In case that didn't give it away, I'm gay
	 Urban transportation planner. Advocate for rational use of public spaces.

Buffalonian living/working in Boston. Recovering Baltimorean. Formerly of PDX & BNE
	 Attorney and life long resident of LA, CA. #Democrat #labor #unions #workers #feminist #LGBTQ #immigration #rights #environment #UniteBlue #ImWithHer #Liberal
	 Constitutional Conservative: Heritage 12th gen: 1st ancestry of Father..  Yorkshire, England to Old Mass Bay Colony, recorded in Plymouth Plantation record 1634
	 Married.. Proud father of Kelli, West Georgia Student.. Debate the issue honestly, no made up facts. If you get personal, you're muted or blocked.
	 Passionate about liberty.  Patriot, Leader, Friend, Ryan & Ben's Dad #hailwv
	 I am a Christian that knows what and why I believe! Gen.12:3. I love my country and I love The Land of Israel and the Jewish people. NRA & Born Again Rev. 22:20
	 Recovering liberal. #ProLife #SmallGovernment #LowTaxes #FreeMarkets #LaborFreedom #PersonalLiberty #RuleofLaw Glory to the Father, the Son,  & the Holy Spirit
	 Warren FFA President. Saved by Grace. Steady as a rock. Texas Forever. •I believe in leadership from ourselves and respect from others.•
	 100% Dem, 110% PBO supporter, #LGBT, Teacher, Politiblogger, Working 2 elect HRC.
	 News, opinion and utter nonsense. Big loudmouth bitter old queen for Donald J. Trump and MAKING AMERICA GREAT AGAIN. #Trump2016 #TrumpTrain #AlwaysTrump
	 Conservative Republican focused on small government, low taxes and keeping Tennessee businesses strong. Also love Vols and Dodgers. Follower of Jesus Christ.
	 I have been exposing liberals for Extreme Hypocrisy and Marxist Tendencies since 12/29/1976. Blocked by Leftist Shitbag @katiecouric & Idiot @MeghanMcCain #TCOT
	 Nebraska born...Tennessee livin'. Marine for Life, Bumper Man, Parkway Drive and Highly Suspect.  2A. Go Big Red!!!!
	 RN. Embrace life. She/her.
Anti-racist.
Anti-capitalist.
Anti-patriarchy.
	 Love God, Family, Country and Freddie Mercury!American. Deplorable Trump Supporter. #trump2016 #ProLife, #NRA #MAGA love #Wikileaks God Bless the USA
	 Conservative Patriot
Trump Voter!            
Life is not about waiting for the storm to pass...it's about learning to dance in the rain.
	 I'm 4 GOD, FAMILY, & CTRY...I'm a CONSERVATIVE both FISCALLY & SOCiALLY.  Luv politics but hate our lack of common sense & humor. God Bless America!
	 Antitheist, skeptic, cosmology, physics, biology, chess, reading, deep thinking, #Stoner #Legalize #Vegan #Rottweiler #Science #NeverHillary
	 Liberal. Feminist. Mother. #BernieOrBust #UsNotMe #FeelTheBern #NeverHillary #NeverTrump
	 Ronald Reagan Conservative, and proud to be New York's #1 #Conservative / #tcot #teaparty #StopHillaryIn2016 #TedCruz2016 and Stock trader.
	 Married lesbian in Mass., Work in human services, Liberal, Pro-Choice, GLBTQ/Equality, Feminist #uniteblue #ImWithHer
	 In God we trust. Conservative, Christian, Patriot PRO #Humanity PRO #Gun Ready to take back my country!
	 Conservative, veteran, OEF. This election is about America. Member of the #BasketOfDeplorables #Trump
	 The American Bar Association Health Law Section. Posts not views of ABA. ABA Code of Conduct: http://www.americanbar.org/utility/codeofconduct.html
	 MLS, NBCT.  Former public lib'n, K-5 lib'n. NEW LIB'N at WAHS, Crozet VA! I want: civic participation, education w heart. Kindness is everything. Also art.
	 Conservative Republican from Kentucky. Former national political talk radio show executive producer, current Capitol Hill communicator. http://SeeDisclaimer.com
	 Patriot Guard Rider, Riding with Respect   I ride a Harley and I ride a Honda. I ride mostly to the right. I SUPPORT OUR MILITARY!      I like Facts!
	 CA Native. ΜΟΛΩΝ ΛΑΒΕ #ProIsrael #KILLISIS  #Ammosexual #CountryBoy     Bible=Truth .. RT≠Bacon
------------------------------------------------------------------
-------------------cluster----- 15 of 50--------------
------------------------------------------------------------------
	 Graphic Designer. Video DJ. Instagram: @pablogmix http://www.facebook.com/pablogmix http://www.facebook.com/pggraphx
	 #Mannybabydadon Artist/Producer #FGF #MTM check out my website - http://www.itsdonbaby.com
	 Marketing. Coffee. Horror Lyfe. Music. Movies. #1 goal in life is to own a Sphynx cat. @PowderStudio
	 INSTAGRAM/SNAP : @iamjaymula BOOKINGS:Realjaymula@gmail.com
	 Just a boy, his sampler, and 3630

aguilaofficial@gmail.com 


http://facebook.com/AguilaOfficial
	 #DURHAMDRUDDIGONS ! #2016fthax 22, father of 2 handsome boys :] 
(is this how you social media?)
Business Email: Sixfthax@hotmail.com
	 #Relentless on the way ! 
803 | Metro Rep
Booking: yngunmusic@gmail.com  http://soundcloud.com/yngun   |   http://itsmyurls.com/yngun
	 Booking/Inquiries: wrdlyfmgmt@gmail.com
	 The Official Page of Playboy Model, Porn Legend, Celebrity DJ - Bookings: DJMissBEvents@Gmail.com - Periscope & IG - @DJBritStar - Snapchat @MissDJBritSar
	 Producer | All Inquires: mattbricksmusic@gmail.com
	 Dare2Retire@gmail.com
	 Knoxville Blogger || Bibliophile ||  contact: summerwebb@live.com
	 https://soundcloud.com/rico-slim inquires:gman112797@gmail.com SC: kidkraveskicks IG:Rico_Renzel #TheRicardoWay
	 Muslim First; #QualityRnB ; @SyAriDaKid Official DJ; @MixMonopoly FOR BOOKING contact TEXT/CALL 404 919-4817 OR EMAIL djsrheammm@gmail.com
	 #HumanEnergy2016 | RIP DJ RASHAD | info@machinedrum.net | booking@machinedrum.net | @ULTRAMAJIC @NINJATUNE http://machinedrum.lnk.to/heat
	 Talent Buyer/Promoter contact info scotchirishproductions@gmail.com biz- Cell 727-482-6052
	 CEO of Kash Kouture. US Navy sailor. Dreamer. Contact : 📧mkmoneytv@yahoo.com
	 Formerly http://Golf.com & Vanity Fair. Future...? 
http://www.eamonlynch.com
http://www.instagram.com/eamonlynch
	 Mouthpiece, spokesman, promoter of @RainbxwChaser. Opinions may vary and may not represent the same thoughts as Kenzie Rydell. [RP]
	 Resident DJ • Husband • Travel Bug • Sports Fanatic • Music Enthusiast • Fur Dad • @FoundationSEA • @qnightclub • Mixcloud: http://bit.ly/1JBHFAX • #itsRION
	 Fashion Designer @kols_clothing Ship✈️ WorldWide kingskerby@gmail.com King 2 @belle_fanm1
	 MGMT: tom@harborroadmusic.com Booking: elephante@caa.com
	 Resa Wilkinson Jewelry http://www.resawilkinson.com http://www.resawilkinson.etsy.com
	 CEO of @OneIMS. Read the latest posts at @Clickxio and http://thimothy.com  Have a question for me? Use #AskSolomon!
	 Director/Photographer http://www.AxiomTheMovie.com http://www.AshleyEberbach.com
	 POLISH UP ENT. Hip Hop/ R&B Artist
For Booking Contact misskenyalive@gmail.com
	 1500⛽️FreshPrince | Royale | Lost&Found the mixtape dropping soon! | 50ShadesofRoyale on Soundcloud | Bookings and features email atmg.chicago@gmail.com|#JSU19
	 Ebony #Femdom Goddess | #FetishProducer | Pro #Domme & FinDomme | http://bit.ly/GoddessCapriClips | Follow @GoddessCapri NEW site coming soon!
	 #RestEasyAmber(Sis) ,Instagram- @Abas_Dreams For Contact / Send Beats To FeatureWithAbas@gmail.com #FamilyFirst    Doing Free Collabs Right Now , DM ME
	 Freelance MUA Business & Booking: glambygonzalez@gmail.com
	 The Rare Grooves Selector continues to distribute soul therapy for for the few who want different, too many want the same thing @AboveGround_Mia @PlanBeats2015
	 Kenzie's Fashion & Naturalhair IG:@4EverMcKenzie | Kennedi & KJ's Aunt! Contact:LuvKenzieB@Gmail.com
	 Songwriter/Producer/Recording Artist For Bookings & For Verses Email antoinea.acosta@gmail.com 

https://t.co/0n6oPiE5Ij

https://t.co/oHg6QIF3w6
	 #UNCC |JAC of All Trades Management| Looking for Talent send links to your music @jacotmanagement@gmail.com NUPE ZD♦️
	 Hi I'm Roblé. I cook. Come & visit me at my restaurant @StreetsBK in Brooklyn. CATERING: requests@robleandco.com BOOKING: jasmine@robleandco.com
	 Entrepenuer | Enjoying Life | Contact @ NextLevelProductions06@Gmail.Com
	 http://soundcloud.com/oktober1st | For Beats email oktober1st@gmail.com
	 20.... Producer . | For beats: Tyluminosity@gmail.com Serious Inquiries Only
	 Bookings - TracieClayton1@gmail.com | IG - VenetaTracey | Snapchat - IndigoMermaid | FB - Tracey Clayton
	 For bookings and exclusives 2528016425 yungpulse@gmail.com https://t.co/miZEYJ4C8F https://t.co/nEBrhsNHUj https://t.co/oTW5PTdg4W https://t.co/pnoTjBpASp
	 all inquiries contact : HBKRossi@gmail.com
	 | Indian-Fusion Recipe Creator | Music, Wine & Dog Lover | Live in California - From Delhi (India) | contactmolly2012@gmail.com
	 This a place for families that drive Camrys and go to Disney //ΠΚΑ
	 //////http://soundcloud.com/corygrindberg //////  //////1/2 of @chadisallweknow //////     //////inquiries: corygrindbergmgmt@gmail.com ////// #BodegaHive
	 The official Larry Stevens Twitter page
Singer/Songwriter • Recording Artist • Performer • FOR BOOKINGS CONTACT US AT bookings@larrystevensband.com
	 Jermm Javon | Business: Jermmjavon@Gmail.com IG: JermmxJavon | Karma Fever Clothing coming soon.
	 rapper grinder father best person you could know ceo of Still Grindin Ent 1/3 FloBoi studios Booking: Bugzb215@gmail.com IG: Bugzb
	 Father_friend_ceo_musician_visionary_yournextboyfriend. Official dj for @austinfillmore Booking info @ iamdjpreach@gmail.com
twitterIGFB @IAMDJPREACH
	 Teaching. Convening. Presenting Hip-Hop since 2002. 
http://wblinc.org/events_calendar/
http://www.ticketmaster.com/event/1500504DB9B63B17
	 Inquiries regarding Talib Kweli, Cory Mo, Niko Is, Jessica Care Moore, Steffanie Christi'an, K'Valentine, Outernational & Seth Byrd Email: info@javottimedia.com
------------------------------------------------------------------
-------------------cluster----- 16 of 50--------------
------------------------------------------------------------------
	 http://Dadastropic.com - Tales Of A Hot Mess Dad! http://steeltothestar.com - Bethlehem's GO Guide!
	 The Revolution will be Televised, check your local listings.
	 Theatre Horizon is a professional non-profit theatre company headquartered in Norristown, PA. Come see A NEW BRAIN - on stage in October, 2016
	 #Allfamediscounts
ALL FAME IS A PREMIERE MARKETING, PROMOTION AND EVENTS COMPANY THAT  UTILIZE ALTERNATIVE MARKETING AVENUES TO BUILD AWARENESS.
	 This account celebrates #bisexuality so you might see a bit of everything here. For adults over 18 only.
	 The link will tell you all, check the cloud
	 Reporting for Devex on global health, sustainability, finance and innovation. Bowdoin Polar Bear and Montana Grizzly. Send tips to michael.igoe@devex.com
	 Read up on everything MOVIES! Read Movie Reviews, interviews with actors & directors, see what's up Around Town, and more! I am A Movie Guy!
	 Hand Printed Sports & Culture Apparel. Vintage Never Gets Old.  920 Broad Ripple Ave.
	 Young Entrepreneur CEO of Black Allure Facebook:HoBlack Instagram:HoBlackk Instagram:BlackAllureClothing Twitter:BlackAllure_ Check Us Out 10% discount
	 Find your next job as a #TravelPhysician, #RN, #NP, #PA, #MedTech, #CST, #RT, or #PT |  #ABStaffing #TravelNursing #Nurse http://abstaffing.com
	 Sessionable beer for the PNW. Brewed in Washougal, WA. Hours Wed 2-8 Thur-Fri 2-10 Sat 12-10 Sun 12-8 https://www.facebook.com/5440brewing Insta @5440Brewing
	 Life's too short to wear boring clothes.  See our unique collection of clothing online. 24/7 365
	 Letterpress Stationery and Gift Shop - in Logan Square Chicago! 2321 N Milwaukee
	 ON AIR TALENT - VOICE OVER TALENT / LOCUTOR EN CABINA - LOCUTOR COMERCIAL http://lameramera1050.com WBQH 1050 AM Washington DC
	 Tips, articles, opinions, and musings from an independent bicycle shop.
	 LuxeGetaways Magazine is for those with a passion to travel in style, while discovering a whole new world of travel experiences... #Travel #LuxeGetaways
	 Learn how to get STD tested without visiting a doctor. Mobile-friendly site. #STDTest #HIV #Herpes #Hepatitis #Syphilis
	 SCV Helicopters! Lights & Sirens! is a sister page to @SCVEmergencyNow. Our mission is to follow police/fire emergencies that effect SCV. #ScannerJunkie
	 Keeping you up-to-date with news, offers, and more from psychology books and journals. Part of the Taylor & Francis Group.
	 Get the Austin Edge 24/7 from FOX 7 NEWS on air, online & on Facebook. Click here to LIKE us, https://www.facebook.com/FOX7Austin.
	 Wait, this isn't about sWeets? Director of Liturgical Arts and Music @HUCJIR, Chazzan, Time wrangler, Planet Steward-Join in! @CincyMayFest
	 Work for Bestbuy love winter weather and big time winter storms and hurricanes very dynamic and fun to watch them develop
	 Helping people learn #UX & create great products. Marathoner. Skier. Traveler. Canadian. Get my weekly UX newsletter: http://www.theuxnotebook.com
	 We've got what you want to know about DUMBO, Brooklyn - sharing info, news & events. Let's keep in touch! #DUMBONYC
	 A Lifestyle Blog For Boomers & Seniors. We Talk About Products, Services, and Life Events. Join Us Today to Voice Your Opinion! https://t.co/1kkot8S8Kz
	 The best source of vetted local events interested in sharing your products with participants. Races, festivals & more. Product Placement + Social Goodness
	 Love Menu Art. We work with private collectors, libraries, universities & other institutions all over America to unearth these lost treasures.
	 Weather updates, forecast, warnings and information for Corona, CA. Sources: http://OpenWeatherMap.org, NOAA, USGS.
	 ProMusica delivers a world-class, unique classical music experience--through innovative programming, educational outreach, intimacy, & excellence.
	 T and L International Luxury Lifestyle Bathtubs are installed in hotels, resorts and private residences Worldwide. Proudly made in the U.S.A. 
#TandL
	 MN's and IA's largest Prom only shop! weekdays 1-8 Saturday's 10-6 Sunday's 12-6 Shop online anytime!
	 Rockin' amazing craft #beer, #hospitality and #education and a proud member of the @craftbeercellar family. 314-222-2444 (voice) / 314-399-9339 (text)
	 The Family Lifestyle Magazine Building Community in Philadelphia. Join us 9/25 for our #PhillyFamilyEdu Fair. #PhillyFamily
	 Leading resource in the US for psychiatrists and mental health professionals. Subsidiary of UBMMedica US. Tweets monitored by @LaurieEMartin. Content is free
	 If you want to, then go ahead. Team Mystic, we'll meet you at the top
	 ✝ CSUF, Cinematic and Television Arts Major - Sports, film, comics #JoinTheRevolution 🔥
	 Inspired Living + Design
Offering the finest Jewelry for the Home. 
Who doesn't love jewelry?
	 Watch the Nashville #Predators all season long on FOX Sports Tennessee and streaming live on FOX Sports GO. #Smashville
	 All things automotive. Get the latest renderings, news, supercars, auto shows live coverage & car reviews. 
Most Googled Cars in 2015: 
http://goo.gl/zxDyNS
	 What is Amino VITAL®? We are the global leader in advanced amino acid nutritional hydration! We are #Fuel4Life! #StayVITAL
	 The School Library System provides library coordination and services to 51 school districts and independent schools on Long Island. https://t.co/CRn87YDCH7
	 Free access portal for healthcare professionals in Cardiology, Dermatology, Diabetes, Eye Care, Gastro, Neurology, Oncology, Urology & more! Part of Elsevier.
	 The best place to follow the perfect caricature of America's wildest and most unintelligible impulses - the Florida Man - with frequent updates & interactions
	 A luxury fittings brand for those who understand fashion isn't merely about the clothes they wear—but their entire lifestyle.
	 A festival celebrating innovation in art, science and tech. Greater Boston, Sept. 25-Oct. 1. Brought to you by @BostonGlobe, @Harvard, @MIT, @MassGeneralNews
	 Relaxing Day spa offering a wide range of services: # facials,# laser,# electrology, #waxing, #manicure/#pedicure, & #massages. 617-786-1620  #QuincySpa.com
	 #Charleston Realtor / InteriorDesign / #BravoTV #SouthernCharm Cast / http://Instagram.com/jennifersnowden http://liketoknow.it/jennifersnowden
	 Women's gridiron football news, scores, more from top USA leagues #WFA #IWFL #USWFL, and int'l CAN, AUS, GBR, #IFAF #WWC. #womensgridiron #womenstacklefootball
	 The CGA Company is a retailer of watches, pens & more.    http://www.cgawatches.com/
------------------------------------------------------------------
-------------------cluster----- 17 of 50--------------
------------------------------------------------------------------
	 .snapchat : tikaaaj       /       Find God. Find Yourself. Find Me. #AUM18
	 Marquette//Milford | NMU '19 💛💚                         SC: samzerocketman
	 Killjoy//Banana//BVB ARMY
____________________________
                                   IG: @aesthetickilljoy

                            Pronouns: They/them
	 Debut EP out now     https://itun.es/us/pO2a-                                    Ain't Nothin' But Rock-n-Roll !!
	 Entertainer                                                                       B-E-Double-Guh-ER!!! That's Me!!!
	 fell in love with game - Timon 19' follow me on Instagram @justonjohn5                          sc~ j-dub05
	 Here to make a statement.                          Producer/DJ/Songwriter out of Miami, Florida. Support: Ray J, Shaggy, UMG
	 I'm a mom , it's lit .                snappychat: maddieedgaf
	 I mean I could but why would I want to?            | Dirty south |
	 Minnesota State Mankato                      Experience is the best teacher                       
                                          SC: colinizer17
	 .✧*∗ˈ☆‧°what if I had never known you?                                       michael gordon clifford°‧☆ˈ∗*✧.
	 PSN: DeiciduL                                        
http://umggaming.com/DeiciduL
	 The ♸th Man,
BTW 21 Sports Director
                            It's all G-O-D nothing to do with me!
	 I get called a weeaboo                                         
R.I.P Eli
	 Houston Astros - Astros All Access/In-Game Host/OkState 2010/ Blackhawks/Thunder/ TweetsAreMyOwn CHI✈️Stilly✈️HOU.                             Insta: LoBlack320
	 hummus and coffee ~                           coolest barista u will ever know
	 ||FS|| Proud Member of Variety Gamers!                   Art made by @TimberWolfGFX
	 Senior Mortgage Consultant, NMLS ID#670923                                         On Q Financial
	 #HowardU CA ✈️ NY ✈️ DC                                                  SC: darrajoi
	 •God First    727✈305    M.J of Football                                                    Running back, Florida International  #23 Mad Max
	 Information is the Oil of the Future.               Non-Factional - Truly International!  Welcome!
	 Views @Drake ❤
            #ColbyCCCommit
	 The Silver and Black    TTU Mens Tennis              Snapchat:concur 

Connor Cleveland (Cavalier) Curry
	 ahs/нchs'16  @Ayee_Yormaynn ❤️.                    IG: ___Juci
	 Producer/Engineer/Creative/Father                                  Credits: @Stro, @BadBoyRecords, @Serious_NYK Business:PlatinumPatBeats@gmail.com
	 University of Oklahoma '19                                           Alpha Chi
	 I travel and take pictures.                               Instagram/Snapchat: mgp86
	 Snap: jmill_30 | Insta: jmill103097                    Future Iowa Hawkeye
	 smarter. 💚💛SGA Vice President '17 🎓                                                         Varsity Cheerleader LHHS
	 The American Tragedy..                                          Trump supporter since day one!
	 cole world        
mx | 956
	 Music is GREAT... Enjoy every sandwich- Warren Zevon.                       
Est. October 25th
	 On the rode less traveled!!!                             Weighing life on this Libra Scale.
IG: @ikeabunny2
	 #ZamoraNation.           God ⛅
VMHS⚽
	 Too black for the white kids, and too white for the blacks                                                           
Snapchat: j_lorenzen23
	 ⠀⠀⠀⠀⠀⠀⠀⠀               ((:
	 Ⓒⓗⓛⓞⓔ • ☮ • #eastside ♛ ∞      University of Toledo ╰☆╮i̫n̫s̫t̫a̫g̫r̫a̫m̫:chloe_roseee╰☆╮            ❁ ❁ ▧ Snapchat: chlochlo1016 ▧
	 Wr/Rb Dillard High c/o 2018 
Patient,Hungry,blessed                 Alexus E.    
 LONGLIVEGRANNY
	 Believe in something bigger than yourself and find your purpose                                                          UTK '19
	 Mortgage Branch Manager/Philly Sports Fan/LaSalle University Baseball Alum.                                    http://www.RanieriTeam.com
	 BSU                                                    
snapchat: the_tikman
	 Be light in a too often dim world ||                    @Stevenjets manager
	 Went to 1st Sawyer concert 11-6-15 
Fav musician is @SawyerFrdrx 
Scott Burwell Holloway
                        http://jw.org
	 You Should Never Be Sad, Because Sad Spelled Backwards Is Das. & Das Not Good..                                                          

SC & IG: @iam_thekeyy
	 destroy everything                                                       
 regret nothing
	 GIANTS (8-5-3), Yankees, Rangers, Knicks                           #NOTMYROTY
	 Snapchat: @codytrudelle                       


BSU Class of '19
	 Farmers Branch, Texas.                     International Economics - Kappa Sigma
	 @FootballASU Season Ticket Holder                  Arizona Beer Enthusiasts
	 Co-owner of EASTERNBLOC.                   International assassin
------------------------------------------------------------------
-------------------cluster----- 18 of 50--------------
------------------------------------------------------------------
	 Strategic Investment Banker & Thinker who aligns financial markets, gaming, & sports. Photographer engaged in cityscape, landscape, street and art photography.
	 Actress, Writer & Jewelry Designer @hozonidesigns. I have a dysfunctional obssession with coffee. ☕️ http://danielepassantino.com
	 Interior designer Melissa Enriquez | Paintings, Sculpture, Photography & Installations live side by side Historical Modern & Designer Vintage furniture
	 A Cabrini '12 grad & social media savvy digital journalist w/ an eye for photography, love for travel, nature, history, literature & film; pursuing my MFA
	 Human, Freelance Cartoonist & Illustrator, Sonic fan. I dont know why my logo is a Bee with shades either.
	 Designer who puts the YOU in UX & UI
	 film x tv x music video x digital producer (the trust | shrink | the take). mostly interested in mapping existential noir. http://www.imdb.com/name/nm0691088/
	 Self Taught Artist  | #PatriotsNation | Cavs
	 #GraphicDesigner @IndysProGraphix  #Actress Agent: @HeymanTalent . Guest Star on @amateurhourprod #alwayskeepfighting #spnfamily
	 Producer of Moving Images, @Letterboxd People Person, Member of @TheWIUO. Latest project: Jiwi's Machines http://youtu.be/Xla3RNoDA-g
	 aşkım❤‎‎‎‎‎‎‎‎‎‎‎‎‎‎‎@NecatiSasmaz❤polat Alemdar/#kurtlarvadisipusu/To see my editing(montage) & Design ➡ instagram: rose10_01 & in YouTube ⬇
	 Walk-based artist and band pic expert
hi@elisabethnicula.com
	 Freelance designer & photographer | Previously @Dropbox, @VSCO | @connor on Instagram.
	 writer /  SCBWI member /  theater background  / amateur nature photographer / beachcomber
	 Turn Printing into Productivity™ w/ our production print software. WebCRD #InPlant Web to Print; QDirect Output Manager, Transform.
	 Illustrator. Designer. Visual artist. I like art type girl. #SHSU19
	 Interdisciplinary Art Director & Designer
	 Fantasy Artist | Wildlife Biologist | Queer | Kudufox Chimera | NB [they/them] | icon by @momodriller, header by @shittycoyote
	 Fashion Editorial  #Photographer, #CreativeDirector, #FashionDesigner #Producer  #Videographer #Travelvlogger  EDITOR @houseofSINmag
	 Spanish. Mathematician. Creative. Developer. Building #GraphQL for #Python. Working at @Affirm
	 ❤️ new art supplies
	 - Actress, Poet, Novelist, Music Composer
- Turning my dreams to reality
- Los Angeles - Ireland - Italy
- Irish&Proud 
- Instagram: @CShimaine
	 Ⓥ artist, clay sculpture, figurative art, surrealism
	 Official Page of Marcus Martin 2017 Atlanta Sports Academy⭐️⭐️⭐️ |Mom Still Working| SAVAGESSZ6️⃣ #RipAmedia |http://247sports.com/Player/marcus-martin-79795|
	 Maker of sounds and visuals. Liberty Worship Collective. Photographer. Videographer. Christian Humanist.
	 UX and product design, pictures of otters
	 Expect RTs – mostly #FreeES (especially #MakoHaru). Cover photo is what I'm currently watching! #otaku #anime
	 Video. Music. snapchat/ IG: monicaseagle I make graphics and vids at VCU Career Services. Also work in WDBJ7 productions department
	 Videogames! Art! Other stuff! Looking for employment in the game industry as an artist. I do commissions now. If you're interested, email josh.d.loso@gmail.com
	 Tyler Cohen is a cartoonist who works with surrealism (the Primazons), true vignettes (MamaPants), and exploratory bits about language: #PrimahoodMagenta.
	 illustrator/mostly awake
	 Rep those whose labor aint compensated #Producer #writer #rapper #drinker #poetry #MC #hiphop #quotes,Forever in Love,Im so weird you can call me reality.
	 Animator and illustrator
	 gay artist, married to cartoons, she/her
	 #Lifestyle #Portraits #Photographer & #VisualStoryteller #SonomaCounty #NapaValley #SanFrancisco #BayArea Capturing moments in time
	 18 y/o art and v.g. enthusiast
	 It's good to be an artist who remembers to see things in a new, weird way.
	 Hot taeks from an anime dumpster fire. 
Lovely header courtesy of @_0oraino0 and icon by @JLMKart
	 17 year old artist
(they/them/their)
	 CT based professional photography services. ☀️@thevagrantkey☀️IG: @photosbyjennythompson
	 hi. it's Em. she/her - freelance comic artist and illustrator living in Los Angeles
	 Me am Illustrator! Comic Artist for LEGO MARVEL AVENGERS Video Game & LEGO related product/publications. Interests: Comics Movies Art Video Games & Whatnot.
	 photographer/designer lovelifeclothing
	 Artist for THE MANTLE (Image Comics), HELLBLAZER, THE BROTHERS JAMES (Challenger Comics), QUANTUM & WOODY, LAZARUS, WE CAN NEVER GO HOME. Professional tattooer.
	 ...thats how you wear LaCroix
 Dancer|Choreographer|Kiesza
	 (Wolfie) Artist | Furry | 21 | Female |Gamer |  Taken By Tassy ♡ 
Crux ☆
	 Jedi in training, a colossal brain, and thoughts are entertainin' -MM
	  • Photographer & Director of Pretty Things
	 visual-artists || musician || college || @_theunusuals
	 I'm a photographer, artist, conservationist, techie, geek... I live and work at the cross-roads of the art, technology, and the amazing world around us.
------------------------------------------------------------------
-------------------cluster----- 19 of 50--------------
------------------------------------------------------------------
	 Your most average suburban athlete||Cherokee Football and Lacrosse'16|| Arcadia Lax 2020
	 Breakfast Champion | Griddle Wiz | Global Ops @MassChallenge
	 Your Favorite Villain
	 Give Me Stilettos and I'll Conquer the WORLD || TJC || Athletic Training Major || 19 || UH' 19 #WePromoteEnt #FreeKieceTheMC
	 Coolest kid out, word to Chuck English.
IG: OctoberBred
Snapchat: TheNDotCom
	 400 boys grades 1-12, 10 current D1 commits, THSLL Champs DI: '04, '05, '08, '09, '10, '12 & '15 DII '09, '12 & '15. DFWYLL Champs 2015: 7/8 DII, 5/6 DI & DIII
	 woman of the year
	 Official Account of Perrysburg High School Wrestling (Ohio); 15x NLL Champions; OHSAA D1 State Top Ten 2014, 2015; Strive for Perfection, Catch Excellence
	 Success is and will be my best Revenge️ SC: Baggzz
	 2016 BBWCON BEST IR SCENE OF THE YEAR winner! XXX Producer, Director, Male Talent. Owner of @D_N_Media My backup acct: @DiamondLouX
★https://t.co/ASWhLmGOc9
	 I please crowds and I do soccer ❤=⚽ #10 Halo pro for @teamallegiance and best player in the game http://twitch.tv/cratosayala
	 Writer. Comedian. Top 10 finalist for @midnight #PointsMe Challenge on Comedy Central. And person who talks goodly English and makes words in advertisings.
	 class of 2016 & Lynnette❤️
	 proud to be an American // CSC basketball commit
	 Filmmaker•Wedding Films•Custom Car Show Videos•Award winning 6abc Photojournalist•ΑΦΑ Fraternity•Fitness/Model Photography
	 Web & Graphic Designer, Powerful and Dreamy Wizard, and Corgi Enthusiast. Grand Prix Salt Lake City Champion 2014
	 I am a wife, mother, community member, former House Majority Leader and candidate to become Oregon's next Secretary of State.


#Hoyle2016
	 Mister United States Worldwide 2015 - Multifaceted and charismatic. Model, Actor, dancer, and Host. instagram@Chuyesus8
	 Make Every Pitch Your Masterpiece!
	 i took 3rd place on a cooking show one time, link below
	 USC Class of 2015.  Trojan Vision Television.  Aspiring producer and live television director. Always seem to be asking for a square to spare.
	 The difference between winners and losers is that winners are former losers who never gave up. #Winner #MizzouMade #Swack
	 Not yet a billionaire |Certified funny||B4 the money and fame||Lifelong @Lfc Fan||UoNAlumni ||O+
	 NBC Washington. Emmy award winner. Penn State meteorology grad. From Frederick County MD
	 I'm Jess || 18 yrs old || Placed 4th in T1GL tournament || CoD/Overwatch player || Free Agent
	 Home of Titan Competition Silicone Rings
	 FcBarcelona⚽️❤️ why be the Best when you can be the Greatest. Snapchat: jrmnd10
	 its ruger to you lil bitty bitch!!! Fulldeck collection® ♠ SC:fulldeck_ceo #⃣52 #⃣ceo #⃣DC 21 | fully blessed ®
	 CHS 2018 // #LackOfWorries // #BBBG🏀
	 lucky to have @annamau @dylanskye_ @sydneydani_. data engineer at startup game company. fauxtographer. completed sweltering @lamarathon 2015. @playoverwatch nub
	 Aspiring Actor My Generation Produce Alot Of Stars But Some Of Ya Need To ☄Comet/Calm It Down • Pause SC: crowcitylogon
	 Mechanic by day, runner by early hours, 2016 Nuun ambassador @nuunhydration @farendgear #stayhydrates #nuunandimproved
	 CUW 2016|Certified Athletic Trainer|Future Firefighter and Paramedic|WI➡ MA➡❤
	 The World's Finest, 1x FFW Evolution Champion. 1x FFW TV Champion. An amazing beauty, even more breath taking wrestler. Face of Poisoned By Ivy
	 God comes first phil. 4:13. Desmet class of '17. Hard work beats talent when talent doesn't work hard. RIP Grandaddy Agnew. CARPE DIEM
	 Staying Together/Falling Apart. Emmy-Nominated and NOW ON NETFLIX!
	 Im here to beat all the odds that were set against me.. UCF Football! #KnightNation #Elevate954
	 My dream is to sprint in the Olympics,Hurdler(400mH)Running Addict,Mechanical Engineer,@CairoRunners Logistics &Production
	 Amateur picture taker in love with @Goodwinhalie9
	 2015 Region 3 5A Champions -- 2015 State semi-finalist-- 2013-2015 district champions -- School record 73-13-2 (64 shutouts) -- Playoff record 13-3
	 OFA 🐝. Number 9 on the field, number 1 in your heart | 31 ACT 3.98 GPA #LiftWeightsGetDates
	 The Champagne of Pop // New Single 'Eyes' out now!
	 Big Money born and raised. I'm gonna be the next Hokage, believe it. #UH18 SC:tristangranola
	 3rd year DPT @TexasStatePT | dancer | yogi | marathoner |
	 2-time Marathoner - Uncle of 2 - Wicker Park - Digital Media Guy - #Colts #Cubs #tronc 🗞🏃🏽@google
	 Voted #1 Chamber by #TBBJBESTINBIZ. 
Save the date for @SouthTampaTaste 5/15/16!
	 JWU Sports Entertainement Event Mangement major class of 2016 Winston Prepatory class of 2012 Persue your dreams and never give up
	 Guiness world record holder, competitive eater, and my best friend is my dog Weston!
	 2012 Trap and skeet State champion. 2014 Trap National champion
	 Voted #1 Sports News App! Get It (http://get.fanly.me/invite ) and see why it's the easiest way to keep up with the Predators.
------------------------------------------------------------------
-------------------cluster----- 20 of 50--------------
------------------------------------------------------------------
	 Co Owner - @xmarx1019

 #1DWeAreYourTeam #WeAreTheKingsAndTheQueensOf2016



















band+0/4 lol
	 PRO-Trainer @TRUMPchicago  .NFL, USA Track,NHL, LFL, Speed, Technique, Biomechanics. Insanity: Doing the same thing over. #Oxygen #prettyStrong. #fuse #football
	 They Say We Country Niggaz Hee-Haw Tha $$$$ Comin' Back & Forth Like A See Saw....Don't Get It Fuck'd Up It'z @REAL_N_MS....Red, Black & Green #RBG SC: real_ms
	 Be a part of the Razorback Nation! As seen on @KNWANews @Fox24News and @kark4news #WPS #GoHogs #NeverYield
	 #Cowboys #Mavs #TexasRangers
	 Official Aaron Kaplan Twitter Page. Kapital Entertainment #SecretsAndLies #SantaClaritaDiet #Divorce #LifeInPieces #AmericanHousewife
	 A lion has to eat! Run with me or run from me ! #1Live #KLS #KnightLifeSociety #B4L #RipAJ23 #RipSwift #RIPJADE #RIPBriBri #RIPAuntCita ❤️ SWAVE〽️™
	 Kelly ❤️. #BillsMafia. 585. US Army
	 UofL ALUM 95' LIFELONG CARDINAL FAN. PROUD HUSBAND FATHER. #L14C #GoCards #CardNation #CardFam #WhoYouRollinWith #UniteLouisville
	 GOD's very own #BGG #AFC.Theo.Valerie.Curry
	 Can't pass the bar, allegedly. Straight Edge. #Sharks #Giants #Warriors
	 Filmmaker // #BANDtogether // @NBCAsianAmerica
	 Jeeps & SF Giants #28⚾️❤️ #EvenYear
	 FREE DA GUYS #WAYNEWORLD R.I.P To My Fallen Soldiers... New EP OUT NOW #WHERETHADRO ⤵️⤵️⤵️ #CheckMyBio #WelcomeToWaynesWorld2
	 Youngtuckk@gmail.Com 
PrimeTime Production #BEAST #FreeThaFamily 19.
SC. Young_Tuckk
	 21 Bay Area to Portland and Baxk again #FijiGeneral #TMC #theygotmefuxkedup
	 #LongLiveCobe 💙
	 #southphilly #DallasCowboys #teamDallasCowboys #teamphilly #cowboysnation #sixersnation #sixers #76ers
	 Producer/Remixer/Dj |New Jersey  @LitCityTrax / @ThreadImprint #MarriedToPizza #ZoeNation #FatBoy
	 NEWARK 😈 #CowboysNation ⚪️🔵 Brooklyn Nets ⚫️⚪️
	 MovementOnDreamsStandUnderNone
	 23 Mitchelani@gmail.com, http://soundcloud.com/Mitchelani #OMVAG #MVAgang #ResnRecords #UnforgivenNation #HaveNotTX #WestWest #HUC #lowlife
	 #BeRedSeeRed
	 Property of @BeccaClodfelter and @Drake • #UT20 #GoSpursGo • Black Lives Matter
	 Action/Actor: #LukeCage #Gotham #TheNightOf #MrRobot #Blindspot #TheBreaks #TheGoodWife #TheBlacklist #DeathHouse shakirentertainment.mgmt@gmail.com
	 SC: Gleeeshgodrome #RIPJono $1500 #STHRN ! #LongLiveVino #FreeReezy
	 #TheHive|#BeezNation|Be Happy.
	 Im Deaf Female/Married. #DanceRap - My Fave Sports Fans: Tom Brady/@JimmyG_10 @Patriots - @BrockStar4Lyf @RedSox - @smart_MS3 @Celtics - David Krejci @NHLBruins
	 3 Way Tay - KING OF HARDEMAN Out NOW!!! 8/18/2016 #HitmanTheMovement #HMG #KOH
	 23 | ATL | 🏳️‍🌈 Genderfluid AF ⚡️ Barista and Cosplayer who is protective over Rick Sanchez. #FreeRick2017
	 The Female Savage.#Freethe4 #FreeYt #FreeMont #MyHeadHurt #FreeWorm #FreeDallas $014 ❤️
	 #BLACKLIVESMATTER #SUPPORTWOC #NOTMYPRESIDENT #TRUMPWHO ?
	 Face First.. #ItalianMonster.... Instagram: 1true_ford
	 cool itï¿½
FOLLOW IG@Mrcampaigngang & @campaigngangatl #teamlibra   #TeamMakePplFeelBetter #Videoman #Photographer
#campaigngang #Edutainment
	 #252 #TeamLeBron #July7 #Ripdad #Giantnation #LongLiveCeeAndZay 2-12-16
	 Practitioner of 'Manifest Destiny: Wallet Edition' | Has Pussy, Makes Rules | Into Linguistic Domination | #DailyAssign #4MGMokZ #TheocraticThursday
	 Back Door Man / Bouncer / Mustache Rider / #BasementDweller / #RussianAgent / #IAmKratom / #NeverHillary / #JillStein2016 / #ItsInOurHands / #WeAreTheRevolution
	 |Anthony Leija|20| #ImShortAf #BassActivist #BeardBrigade
	 FamilyForever/ProudPops/NeverSayNever/DontStop #313
	 #goharder
	 @kayliec0le ❤️ #GodFirst
	 #RestInPeacePapa 6.3.14 | #RIPSonny | York College SG #1 | Your Next MidWife | #freemybrother | #FreeAbe
	 #ProWrestler  #USMarine #Actor  #Cosplayer  #heroesofcosplay #host #Producer  #Gamer #DCComicscharacter #freighttrain #hardcoregeek ,Nuff Said!!
	 http://twitter.com/vinceguzman1000/http://periscope.tv/vinceguzman1000
	 Soccer in the Circle City. @IndyEleven at home,  @ColumbusCrewSC in MLS. #IndyForever #CrewSC
	 Dios♥️ Milaury & Maudelis ❤️ #TeamPrendiaNoBorracha #NoNewFriends #DomRep. Villa Gonzalez ❤️ #Sc: E.lisbeth2421
	 #rapper #singer #songwriter #actor #cook #Lover #ProBlack #ProHuman #blacklifesmatter #Kemet #Hotep #vegan #cook #superfoods #Prince #PrinceFan #SelfLove
	 #BullCity #Wssu Insta: @UFeelMeDoe. Snap: @Ufeelmedoe
	 #Eagles #Flyers Taylor Werschey ☻ ♡
	 Avid napper, Raspberry sprite enthusiast & Spongebob Squarepants conoisseur #TarheelNation #SteelerNation #blacklivesmatter
------------------------------------------------------------------
-------------------cluster----- 21 of 50--------------
------------------------------------------------------------------
	 You want a revolution? I want a revelation
	 •• RIP MT❤️ •• Park University ⚾️ •• WA ✈️ MO •• You got a tractor?
	 if you wanna know something hit my dm
	 did you reinforce the takeoff ramp?
	 When is the last time you did something for the first time? #Charlotte #AppSt #OEFVeteran
	 what's good
	 Should I get bangs?
	 YOU LIKE THAT
	 Did you hear about the rose that grew from a crack in the concrete? #BLM
	 been there, done that, got the tshirt
	 Someone take me to the park #BU20
	 Who do you know that's Living Sensical? About 1% found the secrets...
	 would they be like Earth go hard?
	 it's whatever
	 Your next khal
	 All aboard the anxiety train
	 eh who cares ;)
	 If I told you what made me different , would that actually make me different??
	 What Boston really cares about right now.
	 Is this the real life? Is this just fantasy?
	 for the suss in you
	 male 59 yrs old retired industrial mechanic. (978) 328-4268  you'd like an answer but don't want to talk.
	 well I watch like 12 movies a day so?
	 Ain't I Nifty? Donate to help create the Spiffy Studio! http://gofund.me/spiffycomputer
	 Do you
	 expect the unexpected
	 A writer from Dallas looking for a place to hang his hat. Are YOU that hat?
	 OU, Oh Yeah!
	 how you doinn???
	 You been on my mind lately, do you still have my number? I think you need to call me..
	 remember that time I showed up with just panties under my coat?
	 I was wondering how many of you i'd have to kill to save you - Officer Friendly #TheWalkingDead #Ricktatorship
	 That's really cool.
	 new phone, who dis?// saucy little mexi 😘
	 Runner, biker, soccer player, dad. Former military police officer.  I did a tour of duty in Iraq. What have you done? #uniteblue #gunsense
	 24. Texas. Can I pet your dog?
	 I am only responsible for what I say, not what you understand !
	 what is this? #THFC #birdgang
	 I don't know what's going on.
	 Question everything
	 You get what you give
	 I have 2 kids so what?????
	 don'teven know
	 They say a passionate woman is worth the chaos, I guess that's for you to decide.
	 Guess you could say I've got a way with words || UMD
	 We were all heading for each other on a collision course, no matter what. Maybe some people are just meant to be in the same story.
	 lol you wild what you doing though
	 is you still Down.
	 I don't know what to put here...
	 IF TOMORROW WAS YOUR LAST DAY, HOW WOULD YOU BE REMEMBERED? LIVE NOW, BUILD YOUR LEGACY. CLICK THE LINK BELOW!!! Booking: goldenprintsllc@gmail.com
------------------------------------------------------------------
-------------------cluster----- 22 of 50--------------
------------------------------------------------------------------
	 Just a young kid from Chicago trying to make my mama proud. I miss you ma. #RIP  #LakerNation
	 The Hood Raised Me.. (chhs c/o 2017) #watchmework
	 Everything I'm not made me everything I am.  Christ the King Track Head Coach.
	 I'd rather be somewhere w/ The Son of Man Luke 7:34... #recovering #shepherdswife & #nerd searching for fellow #Inklings
	 To thine own self be true. Ω | Know & respect your worth ❁ | Legal | Mulatto | Lesbian♀♀ | Throne to my Queen♕♡@Yasminee_renee| #ZooGang ①⑦③⑧| Ω☆♫✎☮♒™
	 the #pregame is outthere.  New video Bars On Deck on my site http://www.mrreeves.net/
	 I'm doing criminal things with criminal minds 
=CokeBoyz= (PāÇK ĆîŤý ✈ J3Ť ČIŤý)
	 hey @harry_styles welcome to my playground ;) @heavydirtyalien is the loml
	 Black • Surinamese 🇸🇷• St. Lucian 🇱🇨• Dutch 🇳🇱TRACK⚫️VOLLEYBALL  without God I'm nothing🙏🏽
	 Aleessss as in Alyssa (uh-lee-suh). I'm 24. Small frame, BIG picture. I am tiny with a HUGE i m a g i n a t i o n =b
	 name the stars and know their dark returning. i wish i were a cute youtuber but im boring and bad at everything
	 IG: Keith_Anthony21 everybody got they own story! ||USM||  S〽️TTT
	 My full name is Christopher, but no one has time to say all that so just call me Chris or c.bo. Writer for the Daily Targum
	 I'm Cudi and it ain't no body like me from #Pvamu19
	 sorry my account is currently a mess bc voting lol
	 I am a son of God. I don't own none of the pictures on my profile most of them are from @Shadbase
	 the whitest mexican you'll ever meet
	 We were once Kings and Queens..
	 who am I LoL&CSGO
	 Say my name • ٣
	 I streaked through Sonic once. D1 Squash. Named by @TrapicalV. ASU '18 ΚΣ / ΑΦ's Mr.Ivy Instagram: Ericdalethomas
	 | Slayer for ???? |  | I just be coolin | post the wager  | Just your friendly neighborhood Ghoster My Son @PPhrasings
	 If you need tired, I can hook you up fam.
Friend Code:1951-0943-3614 
GT: Enderman13
	 Voices lied to me, turned a humble kid greedy.
305✈336
sc: nolook_dee
ig: __wazaam
#H.O.R.U.S
	 I build the Gunpla and the Zakus, yes Witness Me! Team California Base
	 producer/director @NPR's @MorningEdition. sleep is a construct. 818 still my #1.
	 Believer in Fresno, my #3Sons and second chances. Living on the fringe #co-housing
	 Augie Veebz ΧΩΓ the bags under my eyes are chanel
https://www.gofundme.com/aussieveebz
	 21 years old • Type 1 Diabetic • Montage Maker • #OvO • #ColeWorld • I'm out here reppin' like a mascot • #Twolves • #Vikings • #Twins • #BisoNation
	 Friends call me Alphabet Soup but I make a mean spaghetti. I'm so Chi Town Nate Marshall has my number. Poet | Writer | Educator | @blknrdproblems
	 Just call me Rose #JordanAddict #DMVmade #CaliDreaming #HTTR ❤️ Mr.Smith 12/17 ♿
	 Syrian based in Orlando, FL #PrayforSyria B.B.A in Finance & Banking. MS in Finance. @UofTampa Alumni @manutd Red Army #GGMU ⚽️⚽️ I speak #Trance 🎶🎶🎶
	 Father. One of the Good Guys. What I don't have in Cash, I have in Class.
	 I'm Jesca. Recent college grad with 0 plans for the future. I read a lot of books and play Pokemon TCG.
	 @omies1 that's my knee brace
	 #UGA grad (Go #Dawgs!) | proud #USCG & #NAVY sister | #DC dweller | I'm not a genius. I'm just a tremendous bundle of experience. ~Bucky Fuller
	 my drinking team has a racing and shooting problem, 3precenters militia, Molon Labe Bako&MacDonaldrecovery service, do it for dale🇺🇸
	 I'm me, I'm bi, and I'm awesome. ✌
	 The World is my toilet.
	 Introduce me to real so I can hate lames!
	 Edward Snowden is my hero.
	 Tryin to have it better than I live @sugarpopdrop is my besstfrieeend!!
	 I'm Dope AF because the voices inside of my head said I am ! #Dominican | #iPhone6SPlus | #TheTribe
	 Stone cold Steve Austin is my grandpa. • sc: sailor_titss
	 Lazlaz is the king to my throne
	 Everything i'm not made me everything I am... Edna Karr alumni... K-State Alumni #defendtheden
	 me, myself, & leslee
	 You have no power over me IG: sadiebug17
	 Hi I'm Piro, I have just met you and I love you! | Musician | Filthy Casual | Fursuiter | Usually Husky | Pizza Connoisseur | Occasional Dancer
	 MIA ✨ Matt is my Ash Ketchum.
------------------------------------------------------------------
-------------------cluster----- 23 of 50--------------
------------------------------------------------------------------
	 Look at how much fun I'm having #MizzouMade
	 Red meat eating, English speakin,  American, Tower Hand.
	 The best Chef you never heard of.Just a Reg guy, add me on IG:justme_rich and SC:ChefRich
	 Can a bitch get a donut?! - Kevin Roberts, The Coolest Bitch In Town
	 Zagat-rated & Wine Spectator awarded French Restaurant | (239) 261-8239 | 1234 8th Street South, Naples, FL 34102
	 THE BEST REVENGE IS YOUR PAPER!! SC:Savagemarlee
	 I cook food and draw tattoos. sc:jayteaochoa @oxdafox
	 Pepperoni pizza is life..^~^
	 fresh as a peppermint


☁☁☁☁☁
	 sweet like ketchup and spicy like tapatio
	 hope you're having a good day @sicksnapscm + @kryptonitemag
	 I really like pancakes and cookies. •Snapchat: Totally-coral • ig: kelsey_909
	 happiness is pizza on a Friday right before a three-day weekend
	 Riverisde, Ca -when the wheels fall off I'll get out and put on the spair with'cha. if you're eating good, you living good.
	 Have any food I can eat?
	 A screenwriter/director with much love for #horror movies and green grapes. Pro at peeling eggs but cupcakes can suck it. #1 fan of @HilaryLGray
	 FHS class of 2018 I'm the girl making your icecream #DQ Follow me on insta: broookieebearr
	 I write things for a living & eat too many pb&j sandwiches | snap:kaileeebethh
	 That's not my beard! They're fruits! | Smash 4 | SFV ID: CBagSimmons | He/They/Him |
	 Bryan is 46 & into Jesus Psytrance Vapes & Hottest Chili Peppers; currently living and working in Santa Ana at the new DTSA establishment Yojie Japanese Fondue.
	 Super Mom. Exercise Addict. Lover of wine and cheese. Obsessed with fabulous shoes and delicious food. Haters need not apply. ❤️🍷🍕🍝🍺🍻💋🍤🙃
	 eat a burger and tomas is daddy
	 ISFP. Motion designer & illustrator. ✨ Eat glitter for breakfast and shine all day. Instagram: christinerosewhite
	 We are a vegan holistic specialty dog biscuit bakery using only quality natural & human grade ingredients. Hypo allergenic and wheat free varieties.
	 I probably don't taste too good. pls don't eat me.
	 Thinks about Air Bud a few times a week. Lover of dark coffee and tacos.
	 if you are what you eat then i'm mostly cereal
	 Eating a cupcake is not an act of treason. Gun-shaped pop tarts can't shoot real bullets.Hashtag FP should not be an actual strategy.
	 a little bit alcoholic, always hungry (´•﹏•`) I'm cooler on Instagram @kairechu
	 Chipotle over Hoes❤️ #ULM20✍
	 pouring salt in my sugar doesn't make yours any sweeter | #HU18 | future dentist | haitian princess | ΤΒΣ
	 WSMV Sports Anchor. Slave to the craft. Ice cream is my warm blanket. Always searching for smiles. See ya at the game!
	 MMC~ shake and bake
	 0.5 miles away from my chicken nugget #ellsisloveellsislife
	 Attorney @CSPI. My twin missions: remove synthetic food dyes from the American food supply + #RethinkCheckout. Join me. http://cspinet.org/actnow
	 J-R0M the bootleg economist. Drug User. Hov did that so hopefully you won't have to go through that Proverb : H-Izzo
	 And that's why they call me Sugar Fingers.
	 my only skills are sarcasm and quick wit, and being able to eat my weight in sushi
	 19 | I love pizza | Check out my YouTube channel | Nicest Person You'll ever meet
	 Style and Substance. DON'T HATE, DON'T FOLLOW. Lover of cauliflower rice.
	 I am a passionate food blogger with a love for creating delicious easy-to-follow recipes. I hope you will cook along with me from Los Angeles! livelovelaughfood
	 I plan dog weddings for people on a budget. might culturally appropriate sushi tonight.
	 Editor, @ThePioneerPress at @ChicagoTribune. Like hot dogs, I prefer life Chicago-style.
	 22| Those who stir the shit pot must lick the spoon ✨ yourfavoriteasshole.
	 it's roast o'clock somewhere
	 (sc: tiana.w) feed me food and tell me you love me
	 Take life with a grain of salt ... A slice of lime and a shot of tequila
	 Battle ready , Grab my knife and fork cause we eating over here! /C.G.U.H.S/ Class of 2K19
	 New York musician who eats waffles.
	 always down for some raspberry cheesecake ice cream | sc: softball_dien |
------------------------------------------------------------------
-------------------cluster----- 24 of 50--------------
------------------------------------------------------------------
	 ✝ There's beauty in everything.
	 41 - Stoic - Make Your Own Luck - The Essence Of A Thing Is Found Only In Its Absence
	 the starting point of all achievement is desire - Napoleon Hill
	 Do not conform to the pattern of this world, but be transformed by the renewing of your mind. Romans 12:2 #LongLiveBSTONE SC: Cadeja
	 stop trying to please people, because you learn that majority of them don't care as much as you do. you only live once// count your blessings//
	 Proverbs 20:19 A gossip betrays a confidence; so AVOID ANYONE who talks to much.....For with God nothing shall be impossible. LUKE 1:37 #USNAVY #LOCAL416
	 Building my empire | Just when it gets good.. she's gone
	 team worried for all of my gravity falls babies
	 Life is to short to be worrying about others as long as your happy that's all that matters.
	 #Scorpio♏ Anonymous® Do what thou wilt never let others determine how ur story ends IN GOD I TRUST #kastoff #oneus all day ❤
	 Senior. Can't compete where you don't compare. Live life to the fullest & fear none. #TAMUCC20
	 Hard work pays off!  Work Hard Play Harder. Everything happens for a reason.
	 Sees everything.  Overlooks a lot.  Tries to improve a little everyday. Once Orange,  Never an exCUSE!
	 To be yourself in a world that is constantly trying to make you something else is the greatest accomplishment. -Ralph Waldo Emmerson...
TCU Class of 2017
	 Life moves pretty fast. If you don't stop and look around you might miss it...Ferris Bueller
	 St. Bonaventure '19 | Life’s too easy to be so damn complicated
	 Muzik makes me high Dreams Come True
	 EveryBody Want Greatness But Nobody Wants To Work For it ! #LostRoyalty The LifeStyle ! #Zion
	 everything happens for a reason
	 The only time success comes before work is in the dictionary. - David Orr
	 Time Is Everything. | @tarajoyce_ 💜☺️
	 Disney - Where a grown man can act like a child, embarrass his wife and children and love every minute of it.
	 Compromise is the shared hypotenuse of the Conjoined Triangles of Success.
	 A wolf amidst the sheep. Predictability is the basis of trust..I buy not beg✌️ #TeamReallyReal Aquarius
	 cherish the moments in life because your never guaranteed a forever
	 Occasionally write haiku successfully, Often play games to an acceptable degree of failure.
	 I'm that credit card charge-back you're so relieved to see each day.
	 Jan 1 is my Stupid Headlines experiment: #stupheds is a silly stunt for no reason, tweeting absurdity every quarter hour for 24 hours.
	 Coach/Tutor
Don't be sorry, be better - Kratos
	 | When things don't go right, go left ✌| Former buffalo | Current Trojan | Class of 2016 |
	 The pessimist complains about the wind; The optimist expects it to change; And the realist adjusts the sails. -William A. Ward
	 Small Business Owner 30 years, Proud: Father, Husband and Coach kids deserve love and respect ..... adults, not so much, can't teach stupid #PresidentTrump
	 Sometimes I think. Sometimes I dont. Troublesome since 93' #FightTheFeeling #280z #TeamValor
	 if you try to be something you're not, you'll end up as nothing
	 If you stand for nothing you'll fall for anything.
	 we are how we treat others, & nothing more ❣ instagram: helloo_kaylaa
	 the only one who can truly satisfy the human heart is the one who created it
	 - It's All a Matter of Perspective        #WVU18 •ΣΑΜ
	 Hold the vision. Trust the process. Perfectly Imperfect...
	 Always striving for personal improvement. It makes me happy to make other people happy.
	 The course you pick today charts you future...You want someone to fight for you start by fighting for yourself...
	 it's the little things in life that mean the most
	 I want to know if you can disappoint another to be your true self #vegan #BLM #LGBTRights #BodyPositive
	 To all kids, anything after midnight means no good, Make Smart Choice's
	 Normal is a cycle on a washing machine or someone you don't know very well.
	 Happiness only real when shared
	 the only thing that matters is just following your heart and eventually you'll finally get it right
	 business owner.  Stylist... for hair and homes.  Beautiful can be natural but when noticed and enhanced a bit... amazing things happen. Stay outside the box!
	 “Ignorance is the parent of fear.” 
― Herman Melville, Moby-Dick; or, The Whale
	 stay lit about yourself, the best revenge is your paper
------------------------------------------------------------------
-------------------cluster----- 25 of 50--------------
------------------------------------------------------------------
	 Vegan. Straight Edge. Boxing. LADC. Instagram: victimxtarget. My opinions are my own and do not represent the views of my employers.
	 Follower of Jesus. Journalist. Gamer. Gym Rat. @UTKnoxville Alum. Writer @KnoxvilleDotcom. Opinions are my own.
	 HR Tech | Technology | Marketing | Coastal Living | Native New Englander living in the South -- VP, Product Marketing at http://acendre.com. Tweets my own.
	 Graphics Controller, Motion Graphics at @ESPN, @Cronkite_ASU alumna • California grown • Opinions expressed here are my own •
	 Play-by-play announcer for the NASCAR @peakauto Series on @RaceSpotTV and the NASCAR @iRacing Pro Series on @LSRTV - UNLV Journalism Major - opinions are my own
	 Tech dude @ Riot, opinions are my own. LoL/XBL/Steam: MarshmallowBob -- PSN: esrever999 -- Snapchat: thebruff -- Youtube: http://bit.ly/1MHjNdM -- AddMeAnywhere
	 Director of Educational Services and #IceHockey Rules Editor for @NFHS_org. #MyReasonWhy http://www.nfhslearn.com. @iubloomington grad. Thoughts are my own.
	 Nightside Executive Producer at @WGRZ, ❤️❤️ Buffalo, blessed with wonderful friends & family. Opinions are my own.
	 Social media for @SFAIDSFound, Aussie expat, @NTENorg Award winner. She/her. Opinions and bad puns are my own. #nptech #sm4np
	 Twitch: http://twitch.tv/cleavetv 

Youtube: http://youtube.com/CleaveTVTube 

Email: cleavetvtube@gmail.com  

Tweets are mine and mine alone.
	 @wave3news producer & @Mizzou alum. STL native. I-64 traveler. Truth seeker. Number cruncher. Pineapple slicer(harder than it looks). Opinions my own & awesome.
	 Digital Producer/Reporter at WXIA Atlanta, foodie, nerd/geek, voice actor & unapologetically libertarian writer and ex-talkshow host. Opinions are mine alone.
	 39-year-old photog, nerd, duck collector, writer, ARG-player. This is a personal feed and is representative of my own views only. http://about.me/jdthyme
	 Puerto Rican born & raised / Blogger / Always thinking about food / Wanderlust PR gal @MSLGROUPNA 
@NewhouseSU grad 
* Opinions are my own *
	 Digital Director @jstreetdotorg. Hookah aficionado, burrito lover. Opinions my own.
	 Rants of a full-time eater, daytime graphic artist, nighttime writer & alleged humorist. Featured in @Peoplemag, @HuffPost, @fitbit & more. Opinions are my own.
	 Sports Director/Anchor @KEPRtv IG: AHoshidaSports Tweets/Opinions are my own (SF State '11)
	 TV News Producer by day. Food enthusiast by night. Thoughts and opinions are my own.
	 Communications Manager for the American Red Cross Eastern PA. Former broadcast meteorologist. Tweets are my own.
	 All tweets my own. Lover of the outdoors and dedicated to making our community brighter and more vibrant for all. To get there we must be kind and genuine.
	 we're all on our own journeys, writing our own stories. Care to know about mine? | I dabble in media/PR
	 Part-time philosopher & full-time historian. Tweets are my own, unless they are retweets, in that case they are somebody else's.
	 In house sports lawyer, runner, part foodie, animal lover, feminist, New England transplant... Living my dream! *All opinions/tweets are solely my own*
	 Director of Comms @MEANSDatabase - Digital Intern @New_BlueDC - 2018 @americanu - Free time? What free time? - These thoughts are mine alone
	 Owner of Zento Studios in Denver, CO. CTO of NRM. AngularJS nerd. Android lover. Pretend DJ. My wife's husband. Thoughts are my own.
	 Owner- PRIME L.A., Public Relations, Infomercial, Marketing firm. Communicators of real people & their stories. Views are my own. FB... http://on.fb.me/W9G1jK
	 Toronto transplant living/working in YOW; Tweets reflect my own views, not that of my employer.
	 Follower of Jesus, husband to Mandy, father to Hunter, Jaxon and Asher. Water Resource Specialist at Upper Trinity Regional Water District. Opinions are my own.
	 I am Me! Views are my own.
	 Art encouraging critical thought and nuance in an increasingly apathetic and polarized society. Sharing welcome. All work my own.
	 General counsel, CCO, medical cannabis licensee (IL & NY); former prosecutor. Excited about the potential, and these Tweets are my own...
	 Asst. Superintendent-Heritage Club, a husband first, a father second, and wanna-be PGA Tour player third! I Tweet as myself and all views/opinions are my own!
	 Community Developer @Wikia / Staff Contributor @getfandom- I write, devour media, and run. Proud OU Bobcat alum. Words/Views are my own.
	 MPA professional & social media consultant. Mom, @UISedu grad, Cooking Enthusiast. Opinions are all my own.
	 UX Manager for S&P Global. Sorta photographer, backyard gardener & chicken wrangler. Tweets my own… yada yada yada
	 Associate Press Secretary for Sierra Club's Beyond Coal Campaign in Illinois, Missouri, Nebraska, Iowa, Wisconsin, and Kansas. Views are my own.
	 A wife, mother, and educator ... I love what I do :-) My opinions, perspectives, and expectations are my own.
	 Speech Communication Professor | Executive Director at Transparency and Accountability Project | Views are my own. | Go Reds / Canucks / Bengals / UCLA!
	 data specialist @pvdschools | hopeful wanderer, dog enthusiast, teacher | alum of @UMaine @UNCCharlotte @BrownUniversity | thoughts are mine
	 Program Coordinator - @askakbar. @au_sis alum. Washingtonian. Native NE OH. Often thinking about society, politics, culture, eating, traveling. All views my own
	 Sports reporter covering Orlando City SC for @OrlandoSentinel. Native Massachusettsan. Opinions my own (especially the ones you agree with).
	 Former oarsman w/ sons who row in Detroit & Phila. I rowed @StMarysCrew @Pennlwt @vesperboatclub. I am @StJohnsPriest. Opinions are mine, not any organization.
	 Advocate for Capitalism and free-markets in Georgia. Regional VP - Legislative Affairs for AT&T. All opinions are strictly my own. Btw, Go Dawgs!
	 PR @scottcircle. Blogger @wwpr.  New member @jlwdc. Chicagoland native. @Georgetown grad. #HoyaSaxa 
Opinions are my own.
	 Former Knight Fellows Program Manager for @ICFJ. Journo, aid worker, and host of https://t.co/wOsndH5cHv. CUJ and SIPA '14, Grinnell '02. Views are my own fault
	 Cherokee Italian. Chef. MY TWEETS ARE MY OWN THEY DO NOT REFLECT MY ORG. Squirtle Squad. Comp Halo player and Tech Manager for @Primal_Nation
	 My opinions are the right opinions.  or not.
	 Everybody got a story I'm just trying to write my own page. Palms 91:4 #CCU20
	 Global Talent Leader @pwc_LLP, HeForShe, writer, runner, proud parent, yellow labs, owner - Green Bay Packers; views are my own.
	 Pharmacist | #ASHPSciences | #Soccer & #hiking obsessed | 🇻🇮🌴 | Views my own
------------------------------------------------------------------
-------------------cluster----- 26 of 50--------------
------------------------------------------------------------------
	 Career Talent Agent, #SocialMedia Specialist, #DIY #Diamond #Jewelry #Designer #Birkin Babe #Swimmer, My #YouTube link below: #Peace #Hope 🍒🍒
	 CEO of @steinerbiz @cfosidekick @rvaalphagroup. Partner in @chocl8sbykelly. Empowering #smallbiz owners to succeed and grow. Serial #entrepreneur
	 3rd generation FL. API alum & API obsessed. @CareSync cofounder. Part time legislator. Full time lover of startups, innovation, & States' Rights. #SavedByGrace
	 entrepreneur | investor | @MIT professor
	 Contributor @macstoriesnet. Writer/developer @unapologeticio. CS major @UofA. Passions for technology, youth ministry, & drinking great coffee.

(Also @ajguyot)
	 Married to @laurenmccay, Director of Tech / developer at @whiteboardis, host of @developertea, author @tutsplus - https://developertea.com
	 Founder, Chief Creative at multiple startups. Dribbble: https://t.co/utnamr65uP, Instagram: https://t.co/p0hh2nnXmb, LinkedIn: https://t.co/81cmrI4HdV
	 co-founder Buddy Media, former Chief Strategy Officer Salesforce,  Founder @ Ragovin Ventures http://bit.ly/1V7tfhq
	 communications ninja. food and wine guru (says me) guide @yourbodycenter xo's @tedxhouston, @livesugarhill skincare, fashion, travel & food!
	 5siiide•5th Dimension| RLS | Entrepreneur| RAW LIKE SUSHI #5thDimensionWoodstock
	 Innovator | Scholar | Student | DJ Phlash | Shaping my Brand each and everyday! #Nigerian #ΑΦΑ #PSU17 @EmmaLBowenFdn Fellow!
	 Truly Blessed | Business Major & Future CEO | Alcorn State WBB | Real G's Move In Silence | R.I.H J. Love❤️ | IG: soxquisite23
	 Royal Motors alumni and Founder of @kitcrm (acquired by @shopify). Man on a mission.
	 Founder/CEO of Rebel Attire | Rebel Athletic Wear | R.A.W. | D1| AA | Pursuing my dream while accomplishing my goal. This is my story.
	 Author + Chief Human Potentialist @SunniBrownInk. Leading the @DoodleRev & the start-up @GrowthHackLove. Visual / Game / Design / Improv Thinking. BOOM.
	 comms expert & brand builder passionate about brands run by and for women - @apresnyc, former Comms head @HuffingtonPost, ex-@timeinc.er, mom, New Yorker
	 #CEO providing Integrity-based #PR, #advocacy. Board member @SDUrbanCorps School, @eCity_SD, @HOPELatinas; #Faith #FreeEnterprise #Leadership #LIBERTY #Cyber
	 Comms Manager @MIHospitalAssoc & @MHAKeystoneCtr | Former @MiTalentOrg for @MEDC | BoD @CMPRSA | #10OverTen  @LansingChamber | #MiHealthcare #PR | Views Mine
	 Host on @winecraftwed, Founder of @metroidhq, Editor/Advisor for @zeldauniverse
	 Official Account ⚡️ Visionary 📝 Author of “The Knowing” Chronicles, @GypsyLaneTech @TechCrusader #love ☎︎ Business inquiries: Stacie@FabulousAndTechFilled.com
	 Producer • MC • Entrepreneur // NIKE • A|X • CAPCOM • SpikeTV • Red Bull • @the8app  // CEO @ManafestVision | @KreativeKaiju // BIZ: lisak@manafestvision.com
	 Creative Content Lead - Blizzard Entertainment | cloaken | Actor | Director | Writer | Real/Virtual/Spiritual-World Enthusiast
	 #SeniorDirector of #GlobalDataSolutions at @MerkleCRM Data Solutions Expert in #BigData for B2B, B2C, International and Digital.
	 Social director at @superfly. Wait I mean Director of Social. Full-time private journalist.
	 Product person who wants to work with you. Once a developer, always a developer. Now: @hockeyfights Then: @cbsi @tvguide @metacritic
	 |23|Founder/#MusicPromoter @aestheticheartp |MusicEnthusiast|Sweetheart|Makeup|Jesus| Optimist|GC|WeAllNeedAReasonToBelieve #YouthAuthority
	 Formerly @Thrillist @GroupMe. Now Biz Strategy & Sponsorship @Bucks
	 Vice President @AtlanticCouncil, Arnold Kanter Chair, & Director of Brent Scowcroft Center on International Security @ACScowcroft
	 Manager @ Mediacom 24-7 & Prod. Coord. @CinemaCon Awards // Former Visa Manager @amazingraceCBS & tour/company mgmt (David Copperfield, Sesame Street Live, etc)
	 CEO @smartbirdsocial 🐤  Twitter Marketing | Guest blog @thesocialquant | Social Media to Boost Your Biz Without Being Salesy 📶  | ❤️ Greyhounds
	 Entrepreneur Coach & Business Mentor - PhD Engineer & MBA
	 VP of Marketing @segment. Former @twitter @facebook @awscloud @microsoft. Swiftie / Belieber. 94% #basic. @SoulCycle groupie. Addicted to oranges.
	 Editor-in-Chief @Roadshow. Editor-at-Large @CNET. Find me at the intersection of tech and autos. Fortune once called me the Nicest Guy in Tech. tim.stevens@cnet
	 Media Trainer, PR & Messaging Expert, Co-Founder, CreagerCole Communications (Progressive, Kind, Funny, Genuine) #LGBT
	 @RocketLGCentral Ambassador | Rocket League Analyst | Head Admin @TexasRL | Dad |
cjsmurph@gmail.com
	 Built @dnsstream for @OpenDNS. Former Intern @SwellApp. @WUSTL '16.
	 strategy, insights, audience development for @etnow and a few other CBS properties. alum: @disney, @axs. borderline with my atoms.
	 Digital Data Analyst for @PurpleMoonMedia | Big Data. Founder of @OrlFLRelocator M.Y world consist of God | Family | Tennis | Golf | ALways Connecting!
	 #SocialMedia + Comms @BiomimicryInst, founder @BiomimicryNYC. Natures valuation- priceless; shareholder return- infinite. #biomimicry #socinn #RayofHopePrize
	 Research & speaking interests include #FutureReady leadership, PLNs & community building online, #ISTEBoard, Chair @edconnectr, CEO of http://PLPnetwork.com
	 Inclusivity & culture @buffer; co-founder @girlstothemoon. Sharing stuff on work culture, diversity and media. And otters. courtney@buffer.com
	 VP at C3D; a design/development studio. Marketing Technologist. Ad Industry vet. Publisher of @adpulp. Startup Advisor. Sarcasm is spoken here.
	 dreaming. past: @facebook pm, @google pm & software engineer on search, chrome, & material design (@googledesign)
	 Designer-engineer. Creative Director for an IT think tank. I discuss UX/UI and running a startup on my blog: http://www.charlesforster.com
	 Communicate visually. Lightning fast media and file sharing. For designers, developers, QA and support teams.
	 Connector of People | Director, Technical Advocacy - Office of the CTO @bluebox @ibmcloud | Open Source | Community | Incurable Wanderlust | Roll Tide
	 la familia es el número uno, Program Manager @iSolvedHCM, surfer, co-founder @bowchikawowtown, #USNA '06. snapchat: marktheurer
	 Product @NitroHQ. Proud husband to @gnuoybbb and father to @KaylaFeng.  Hoops bricklayer.
	 Director of Marketing for @claerospace. Co-host @SocialDigCast #podcast. Blog at @BDNMaineBlogs. @SMBBGR organizer. @Hubspot #inbound certified. #FullCheetah
	 Pronounced, Mack G Ziss
PRESIDENT - FULL THROTTLE ENT.
Director - GET IT IN segments
Promoter, Host, Artist
business email igofullthrottle@gmail.com
------------------------------------------------------------------
-------------------cluster----- 27 of 50--------------
------------------------------------------------------------------
	 snapchat - @ larson-24
	 #TEAMPANAMA #WEEKENDWORK 10a-12p Saturdays on Shade 45 Sirius XM IG:DJ_Caesar Snapchat: DJ Caesar
	 On a New Journey... sc: peytonelee
	 Ꮆøø∂ ϑîᏰƎƧ NBK  snapchat- courtneyt12
	 Instagram: TylerBangham | 4-9-15 | Snapchat: Tylerb077 |
	 Owner of Buffalo Bills crater on Mars - hockey player #LGM snapchat - @gdoublet - never #sawft
	 RealDaishaPay. |#8:18| IG: Daishapay
	 Blessed, snapchat-connorb3
	 snapchat-bigthuglife99.   kik-pozos99
	 Add this real cool snapchat. sneakerman25 eat your vitamins kids
	 Founder of @deadendhiphop & @deadendsports. 808s & Heartbreaks sucks. Some of my best friends are white. Snapchat & Instagram: kbinge
	 Shout my jeweler, made my chain look like fruit loops... R.I.P Jake Whitting & John Yoder. Snapchat & Instagram: seannyyy_17 BU'20
	 Snapchat @kraichellee 👑
	 Real eyes Realize Real lies | Instagram/SnapChat : DreKnowWell
	 Model | IG: shvhen
	 • I would much rather be at the beach • snapchat//shelleyyy924 insta//shelleyyy92
	 I like to do hood rat stuff with my hood rat friends. follow me on snapchat @hey_dree 1 John 4:8
	 Snapchat: annierosie11
	 Snapchat/IG: @TheWattsGuy | FGCU alum | former pro athlete | Current serial entrepreneur | Plant based fitness
	 snapchat me jordynstearns
	 idgaf & irfdc | i ain't give a shit | snapchat; lrlnnfrns
	 on a flight headed somewhere✈️
snapchat:JYSNN
	 22 y/o self-proclaimed Pop Culture connoiseur. Kpop Rookie |INTERSECTIONAL FEMINIST| Future interviewer | IG: Kiara_Diane_ #BlackLivesMatter♋️ #TURBULENCE✈️
	 #RockySide / Snap Me: longgoo10 / Gay A'f
	 Instagram: briellejburkhalter  snapchat: brielleburk
	 Guitarist @TimeAtlas 
I believe in music, the way some people believe in fairy tales
Instagram: papafeuring
Snapchat: papafeuring
	 Instagram: x.marcia_ | Snapchat: Savannahmarciaa |
	 AZ || IG: xocarlyjewel ||most likely with @shifalikeyser|| hunter ❤️
	 IG:MsTiffany_Ann Snapchat:tiffy38 stay lowkey & let them assume
	 Snapchat: itz_bdo
	 Instagram: Keneliball SC:Keneliball
	 Instagram & Snapchat: @meganplays. @themobilegames
	 Cade Ellis // For His Glory // I Rap // Florida //cade.ellis@aol.com
	 music. green. fashion.  cosmetologist. $$$. shoes. tattoos.  happily taken - 7.26  #TeamCancer #TeamNoSleep #TeamFreaks  IG: ladyyqueend ; Snap: drachelx
	 Rapper|SongWriter|BeatMaker snapchat/Ig : DaxOfficialBaww
	 Not your average everyday poet... snapchat ~ MAGtw1ns
	 TJR feat. Cardi B​ - Fuck Me Up is out now: http://smarturl.it/TJRFuckMeUp | TJR official merch: http://smarturl.it/TJR_STORE SNAP/INSTA: iamtjr
	 http://instagram.com/mtzhn
	 Foodie. Sneaker Enthusiast. Brooklyn, NY Native. IG / Snapchat: @FocusedJ
	 19. DACC Instagram hanahbell12 snapchat hanahbell_12
	 Love Sports, Hit me up on Instagram Shane_RoZaY_4G or SnapChat shanerozay305. I also stream on twitch shane_rozay_305 PSN shane_rozay_305
	 david juarez is my boyfriend ❤️ || snapchat ; xioog || instagram ; xiiomaraa._ ||
	 Instagram @CindyBlindy
Snapchat: JohnnysMommy25
	 Still Trash. instagram: alex_brah10. Snapchat: alexbraaten93
	 "You know what the fuck it is"-Uche Image| Style Consultant , ig: @tayo.akin snapchat: naijanupe1
	 OU instagram:madinickens
	 | 15 y/o | Co-Owner of @Taking_Flyte | I make YouTube videos and stuff |
	 CEO @silverbksocial Columnist @inc 3X Author REMARKABLE YOU, JUST LIKE YOU, YOUR WORLD IS EXPLODING (http://amzn.to/1MquqBs) ⬇️Snapchat: chrisdessi
	 snap: bearded_jedi
	 Your 5'5 thug daddy. #RihannaNavy x #TeamTinashe ♉️ snap me @ LUSHHZADDY
------------------------------------------------------------------
-------------------cluster----- 28 of 50--------------
------------------------------------------------------------------
	 actor, singer, noodle queen, and proud slytherin.
	 Dad, Free-thinker, nerd, science/nature lover, veteran.
	 Father, Husband, Educator, Plant Powered Cyclist & Runner. Fan of all things carbon fibre.
	 Librarian, Gleek, ex-radio jock, TOMS addict and Broadway Baby.
	 Catholic, husband, father to Brayden and Bennett, teacher, coach, and extrememely blessed. #BringYourID
	 Songwriter, musician, Worship leader, nerd
	 #Entrepreneur#CareerCoach #Mentor #LinkedInExpert,#Relationship Builder#Volunteer&Race enthusiast, My 3C's:Countrymusic,Charger Fan & being Christian
	 Super Hero, DV Survivor, Student of Life, Speaker, Seeker of Change, Victim Advocate, Activist, Visionary.
	 Guitarist, performer, amateur radio, retired attorney, blindness issues advocate, love technology, politics, catholic issues, philosophy, life-long learner
	 Wife, mom, sister, and expert procrastinator. Proud employee of an awesome MN nonprofit. #crochet and #amreading type of person. AKA @LazyLadyCrochet
	 Stacy, not Stacey: Higher ed & PR professional, Tourism grad student, sports lover, online dater, runner, crafter and (some day) Bermuda dweller. IG: Stacyc55
	 Comedian, Surfer, Golfer, Intelectual.
	 32, filmmaker, superhero nerd
	 husband, father, brother, uncle, musician, vinyl collector, lover of laffy taffy, systems engineer, oklahoma boy, geek
	 Cosplayer, geek, teacher-in-training.
	 Husband, Father, Chaplain.
	 TV watcher, parent, spouse, teacher, reader, writer, listener, talker, coffee-drinker. 1/3rd of @atvpodcast, @vulture recapper
	 a.k.a. Lady E: Believer, Dreamer, Wife, Mom, Writer, Designer, Singer for Newcleus and Dream 2 Science. More, more, more!
	 Wife, mom of 4, Instructional Tech Specialist, Apple Ed Trainer, Google Gal, Adjunct Prof, 1:1 iPad coach, learner,  @yourneta board member.  Better TOGETHER!
	 Program Manager & Designer. NY raised. SF cycler and runner. Health nut. Doing everything to get the most out of life.
	 gamer, live streamer, weather nerd, podcaster, web developer, steelers/football fan, republican, and all together geek. MAGA
	 programmer, doodler, procrastinator
	 24, Smite (ADC/Support), Speed Run fan, FGC Monster, disgruntled fat ass
	 Mom, wife, sports addict, and nerd. I work in the mortgage business. Amateur podcaster. GT: KatieCat88
	 Husband, father, remodeler, coffee lover & CX bike racer. Co-founder & CTO @HelloCubspot, previously @HelloParentCo, @Notabli, @Markit Digital.
	 Actor, Mom, Producer, Corporate Executive, Yogi, Traveler
	 Dad of 4, BBQ Judge, JPMA, ManCrafter, PR Pro, Advocate of Faith (Carey Grant - 1943)
	 Christian | Trombonist | Music Educator | Former Apple Employee | Paul Pierce Fan | Boston Celtics Fan | Roger Federer Fan | Whose Line Fan | Nintendo Gamer
	 Proofreader, Writer, Editor, Journalist, Music lover, cat mom, super aunt
	 Mother of 1; Grandmother of 3; water, sun & animal lover.
	 Healthcare IT professional, @milkbank board member, OHSU bioinformatics graduate, ex-IBMer, VMware nut, Frequent flyer, chicken herder, Tesla fan
	 Husband, son, @ATT communications director, media trainer, ex-journalist, ex-Army combat medic, proud @Stanford & @UCLA alum. ❤️ tech, running, sailing & skiing
	 #Entrepreneur. Fmr. Legislative Assistant. #Statehood advocate. #VideoGames enthusiast. #Parent to wonderful child and a fun sato.
	 Entrepreneur, Executive PR Assistant, Executive Personal Assistant, International Events/Party/Wedding Planner, Graphic & Web Designer
	 Swim, Bike, Run, Eat, Work, Play, Sleep. Repeat. 2x Ironwoman. 9x Marathoner. MSU alum & huge #Spartan fan addicted to the great outdoors and all things DC.
	 Web designer, home brewer, soccer fanatic, and father of 3 hilarious girls.
	 Sustainability expert, Ultimate player, animal lover, and aspiring world changer.
	 Musician || Video Gamer || Movie watcher || Nerd || Pugs || Sweets lover || Disney Princess nerd || BATMAN || SPAWN || Isaiah 40:29 || Reynolda Church
	 Host, TV Personality, MTV, Poker Player, Marketing Major, aspiring chef, foodie & wino, world-traveler --instagram: trishellec
	 Counselor, poet, gardener, preservationist, proud Democrat
	 Kaiser Permanente Physician & Faculty, San Diego FMRP.  Traveller, Collector, Friend, Husband, Father and Servant to the Great Physician.
	 Pianist, Singer, dancer, musician, teacher, musical director, performer, student.ASL, #TheView enthusiast, short bowel syndrome survivor (SBS)
	 Wife of a soldier, mom, actress, rescuer of dogs, and HUGE  #SimonJCLeBon #Duranie #DuranDuran #Ellen DeGeneres, and #TaylorSwift fan FOREVER!!
	 Medical Student, human rights advocate, public health practitioner.
	 An inhuman Monster playing the parts of Husband, Father, Brother, Blood Spatter Analyst, Doughnut Guy, and Serial Killer. (#RP #Dexter #AU 18+)
	 Devoted Christian, techie, astronomy buff, Jeopardy! fan, avid reader, supporter military, French speaker, student of ancient Biblical languages (Greek+Heb)
	 Mozillian, Internet policy engineer, beverage connoisseur, gregarious introvert, fantasy sports junkie, order Muppet, and proud husband & father. not in order.
	 Board Certified Physician, IFBB Bikini Pro, Sponsored Athlete, Body Transformation Coach, Writer, Model...always on the go!

Naito Vision
	 queer latinx femme, writer, cat lady, chingona, texpat and OG taco enthusiast.  #blacklivesmatter
	 Christ Follower, Husband, Father, Professional Band Geek, and Senior Staff Writer for Arrowhead Addict.
------------------------------------------------------------------
-------------------cluster----- 29 of 50--------------
------------------------------------------------------------------
	 Life's a garden, dig it. 

DePaul University Business Management 2016. 

Notre Dame, San Francisco 49ers, Cleveland Cavaliers, and Cleveland Indians
	 Politics, Sports, Cubs, Music, Humor, Classic Rock & Soul, Chicago, Science...   ~ not necessarily in that order ~
	 soccer, basketball, track, & sensations
	 kpop trash, anime trash, yaoi TRASH
	 Lover of God, life, logic, and @IcecoldPhlyer.
	 lover of Jesus, turquoise, cattle, Johnny Cash, and #OKFFA snap- camclay_9 ;)
	 Movies, music, tv, soccer. A middle finger goes for all you punk MCs.
	 life is: @momo_duckie,@ggrooveevents, @rockangelspromo, @carneasadamusic, @stillbornerocks, friends, guitars, dachshunds, design and technology.
	 Canes. Blue Devils. Sparkly things.
	 18. Producer. Credits: Swaghollywood, ThouxanbanFauni, UnotheActivist, K-Supreme, Lil Yatchy, Moodyattire, Larry League, etc.
	 Sports Freak, Republican, Husband, Dad, Stud...Slinger of metal at Kia of Mankato {White Sox, 49ers, Wild, TWolves}
	 All things Scarsdale.
	 Kayaking, Horseback Riding , Technology and Real Politics.  And on a clear day you can see forever
	 A champion of ol' skool ... from sports to music and errthang in between. Actor, writer, voice over artist, philanthropist ... I gets it in.
	 Blood, Sweat, and Hockey.
	 passionate about fitness, coffee, animals, books, music, & travel. | belmont university
	 Flappylegs, the Feral Druid/ Alliance/ Mannaroth/ Art/ Man of a thousand Voices
	 Wholly relevant push 4 manure runoff mitigation, emissions reducs, crop diversity. #ag #veg #hemp #lessKilling #lessManure #CleanUpCargill Deadzones
	 Va Mi Famoso; c6; LS3 Racecar; Queen B; #rocksbuilt
	 Chargers, Notre Dame, Lakers, Video Games, Beer, Wrestling, Britney Spears....You Got Pizza? YouTube: Dmedina760
	 Sports, Sports, and everything else that catches my eye.
Father first
	 Cathy, Tatem, Griffin, Utes, Red Sox, & Pearl Jam
	 everything for the fam
	 Runner, scientist, dad, attempted smart ass, all-around goofy nobody. You should read more books.
	 pizza, ice cream, sweet tea, pro wrestling , mma, xbox one, gym, tacos, death match wrestling, 420
	 #WeRunTOLEDO — Run Toledo, LLC — Blarney Shuffle, Glass City Marathon, Boy Scout Half Marathon, Olander 24 Hour, MacQueen's 5k/10k, Dave's Turkey Chase...
	 PHS, Baseball, Conservative
	 Food, Craft Beer, Dogs and the NY Rangers - thats my TL
	 clifton_cj93@yahoo.com | IG: ctheegq
22. Black. Indian. Guyanese. & Chinese.
	 Kansas City, and sometimes other things.
	 ❤️: comics, mini coopers, Taron Egerton, Fall Out Boy, Lazy Habits, conventions, Manhattan (WGNA), kitties, Vikings, Colin Morgan, sunrises, TV and cycling.
	 21. Single. Jeep. Boxing. Boston Bruins. CMI.
	 Nat. Mgr. / Pediatric Brain Tumor Fou. Ride for Kids motorcycle rallies in Hou, DFW, San Antonio, Miss, and New Mex. Starry Night 8.5k Hou. OU '96
	 Tech Stuff, Video Games, Music, Sports/eSports , shenanigans and Sz 11 Sneakers / GT & PSN: Seven3rdtin
	 24 
est.91 
Jesus,Rap,Art,
	 Games | Music | Art | Transgender | GT: xMyJ
	 Beyond The Gates Of Antares, Warhammer 40,000, Battletech, X-Wing Miniatures, Wings Of Glory, Judge Dredd Miniatures, DBA, Star Trek Attack Wing, Board Games
	 Country Music, Folk, Southern Rock, and more . . .   http://facebook.com/radiomaxmusic & https://www.facebook.com/KovacsRon
	 Christian | Husband | Father | Strategic Communications | Media Relations | Social Media | Communications Director at KiDs Beach Club® | #GoBuckeyes
	 ☆ | frilly things and birds| ☆ tumblr; teacupbear ☆ FA; teaparties ☆ neopets; rhubee ☆ etsy & storenvy; starsweets {current icon by Chysfluff on FA}☆
	 Sara / 20 / WI / Lover of music, flowers, pugs, Steven Universe and Minecraft.
	 LGBT Screenwriter, essayist, blogger, graphic artist,rabidly anti-Trump, Cruz and everything GOP. Obama ROCKS.
	 John 20:31, Pharmacist, Auburn Alum, Pavone Wine
	 fishing, baseball and basketball and also I'm in @dfyoung1999 bio
	 Live and Love! Vintage Punk Rock and New Romantic Vinyl, San Francisco Giants Collector, Art, My Four Legged Children, The Beach, My Honey, more music!
	 33 years old. Pittsburgh sports, Penn State, Liverpool FC, San Antonio Spurs, Dave Matthews Band, craft beer. Trying to get my MBA.
	 Science publishing, astronomy, cultural history, Harry Smith Anthology, 1920s MN music, @hellowilloughby's Beautiful Zero
	 22. Music. Superheroes. Video Games. Movies.
	 Movies, music, sports, politics. #TeamCap2016
	 Adding life and loveliness to interiors everywhere. Also politics, history, food, laughs.
------------------------------------------------------------------
-------------------cluster----- 30 of 50--------------
------------------------------------------------------------------
	 I like to draw comics :V
	 I market technology to #lawfirms, #corpcounsel and #accounting, say y'all often, love a good thriller & own two dogs. Count me as a proud @austinama member!
	 I'm an Actor, A Writer, And generally weird geek.
	 FORMERLY a waterhauler in the Barnett Shale. I excel at making things weird for everyone
	 16 + i like theatre || ''For a dreamer, night's the only time of day.'' || 2 ∞ & → || insta: @eri.paige
	 My name is Cat. I like sci-fi, gadgets, wine & fashion. I podcast w/ @SciFiPartyLine & @DoctorWhoMHC. I blog w/ @wtfangirl & http://fancyfembot.net.
	 Christian, brony, nice guy (so I've been told), MLP:CCG player, RPGer, SCIENCE!, & good friend. Enjoy the randomness of my life. Also very silly.  Boop Overlord
	 Im not asian . Follow me on ig please space_squid00. Im kinda boring and annoying. Dogs in sweaters make me happy. Allison's queen. Orlando is my BF.
	 i'm part of a secret internet girl cult that ultimately obsesses over books, cats, coffee, & netflix ✨
	 4/18/97 DJ that sings sometimes. I like open minded people. BOOKING: iNeed418@gmail.com #SuperDuper
	 Nursing is my passion. The Royals are a close second. Wine and dogs are very important to me. I'm probably quoting Drake somewhere right now.
	 I make scary movies. #finaldestination. Try to make the world a better place. Click link below for the trailer for my new horror film #deadawake.
	 I love to read. I love to color. I love to binge watch tv. I love to sleep. Also, I'm pretty random. Header courtesy of Qinni
	 disc golf, chicken strips, penguins, cats, & coffee make me happy
	 i'm Ben Kerzer I review movies, Vlog, Game Reviews, & interview people.If you want to know which movies to see and which ones are not worth the money
	 all I do with my life is watch Grey's & AHS, oh and sometimes hang out with my boyfriend & friends❤️
	 Buffalo straight edge. @DescendentsPath I don't fuck people, I fuck aliens.
	 views are my own. son of @Sobs_ALS. i like gaming. music. cricket. #safc @ALS_fanzine
	 #Blogger. #CelebrityGossip Enthusiast! I think I am a lot funnier than I actually am. I also like to casually bother celebrities
	 I'm a huge cowboys and Heat fan i love to debate anything sports related. I'm also a successful graphic designer and i have a masters in fine art
	 Gay computer scientist. I program things.
	 i like music a lot
	 I like movies, so I write things about them.
	 Lookin' for fun and feelin' groovy since 1996.✌️ This account consists of random thoughts and pictures of dogs
	 I really like sandwiches. And the Seattle Sounders. Computer Engineer by trade. MS Reliability.  Went to the U. Content Creator for http://t.co/KHBUMzeECz
	 •I enjoy the arts, nature, music, and Kyle Clement•HF2 theatre•
	 I like records and I'm in love with @hollygrahamm @ChurchillRecs
	 i do photography but I'm better at mario kart @dailyneb
	 26 yrs old.  I like cute things. I love cats and cosplay. Nickname: Wings. A member of the Sheenanigans community.
Tumblr: http://animewingsforever.tumblr.com
	 I am marcus i am 19 my youtube channel is Animewestreviews love anime and Manga and if you want to talk send me a message at Dmarcus West on Facebook
	 I'm fuggin awesome and I beat heads with sticks, score goals with sticks, and write news...with sticks.
	 Code Poet!
I make @moneypilotapp & @MowingMeterApp for iOS & @appstorypodcast. I also listen to too many podcasts, & watch too much TV.
	 Passionate about dogs, not crazy about bitches.
	 Syrian American. I like photography and being silly. Smash 4 Sonic main. GAF. Clinical Psychology, FSU. 1995.
	 I am 19. Small dogs freak me out for some reason. I hate pizza.. Instagram is lordvoldemortii . I love @nakotaakayee
	 i post stuff on the internet // i love gabs :)
	 I get lucky with my films but not with the ladies. Always black out sober. People change places-Joanna Small. I'm finally going to college.  Chapman // 2019
	 Equal Vision Records / Royal Division -
I like jokes, exploring, cars and dessert.
	 I love playing call of duty, making YouTube videos, streaming, and making people happy/smile.  Naughty Dog changed my life
	 An artist with passion for anime, video games and Dungeons and Dragons. I like making things and selling them!
	 I play most games, everything from indie to competitive games
	 F.$.S.L.    
#FishOfTheYear
I don't really fuck w yall,
Quit the small talk
	 I'm the outdoorsy type // pura vida // Andrew
	 Mostly sarcastic, crappy magician and a dog dad Oh and I like sports. @valiocon
	 delivering mediocre performances in all of my fantasy sports leagues since 1988. sometimes I write/collage/edit for @JHighwayPress /settle catan.
	 USF grad | I do stand-up comedy | Delusional Philly sports fan | Live-tweetaholic | Hip Hop enthusiast
	 I teach people how to do stuff on the internet. Areas of expertise include information marketing, WordPress, social media, blogging, and SEO. I also like tacos.
	 I've written & directed a few movies you may or may not have seen
	 i enjoy anything antique except some ideas & people these days.
	 ΦΔΘ | 25 | #ccsu |terminally chill | nerd/gamer | cat enthusiast | light skinned white boy | valar morghulis | I like tuh make money, get turnt |
------------------------------------------------------------------
-------------------cluster----- 31 of 50--------------
------------------------------------------------------------------
	 Christian/Singer/Rainbow Loomer/Knitter/Crocheter. Have a Husband/2 cats & Many GGC. Periscope/Blab/Facebook/Instagram. Rom 8:28. God is Awesome!
	 Memphis born and raised. Manages @eyeongermantown and @masterIT SM. Wife to @jmichaeldrake. Mom to @aden_drake & @yatesdrake #BA75
	 I am nothing, truth is everything. Rowing is Life. Dancing frees the mind. Single Mom #ImWithHer
	 Caitlyn & Will's Dad, Husband, Ramblin Wreck from Georgia Tech, Love Jesus, Philippians 2:3
	 Mommy in the making👶🌍  #FreeDame  #FreeDmilly  #FreeTigg
	 Mom • wife • college administrator • adjunct faculty • running is like coffee, I'm much nicer after I've had one • {Ps 37:4} #VFL @roanestate
	 Wife, Mother, Sinner saved by grace. #wvblogger #blogger #foodblogger My passion - Encouraging Home Cooked Meals Anytime, Everytime!
	 Happily Married| Proud Mom of 2 | Blogger | AZ
	 Tony Hernandez. Professional bass hunter. Your new step dad. Middle school Chess club champ.
	 Actor/ Writer/ Swell Guy. Michigan born, now NYC. If you're going back in time, give me gambling tips & don't kill my parents.
	 socialist divorcee witch who hates children
	 Jonah is my baby❤️❤️
	 Everything you do, it's all collateral #ForTheKids Editor-in-chief at http://ThisSongSlaps.com
	 Sasha &Danny's mom, David's wife, lover of all things family,football,fashion and Tahiti,recognize ur blessings-strive to be extrordinary
	 God, Family, and Basketball #HoopDreamsEst1987 #ChasingGreatness WhatsMyWhy? #Mom&Pops Amen
	 I'm Lela. Blogger for In The New House Designs. Simple and affordable ways to make any house your dream home. DIY's, home decor, recipes, and entertaining.
	 J. Don's #1 Fan ❤️ & Mother Of His #2 ❤️
	 Mommy of 3 Blogger/ giveaway finder/ Gymnastics mom. I am the daughter of children's author Laura Backman
	 I have a wonderful husband and 2 children and 2 grand doggies
	 Father of 2 wonderful young adults. Employed by B.F. goodrich tire manufacturer. Hobbies, competitive running, golf, raqueteball, motorcycycles and family.
	 43.  A father, son, brother, uncle, cousin, friend, Child of God...these are the makings of the country boy called Acórea.  IG: suki_crisco
	 just your average mom
	 Husband to my SexyMama , Father to 2 beautiful girls, HPE Teacher, Wide Receiver Coach, Wrestling Coach, Pole Vault Coach, Fitness Freak, AdvoCare Distributor.
	 I was once CPR certified, and my mom thinks I'm handsome. All of my views and opinions were found in a Denny's parking lot. Blogger for @EntryRevel
	 Executive Director @Ohio_PT | #ExecutiveRX Founder & Consultant | @OhioWesleyan & @DeltaGamma Alumna | Loves: family, running 13.1 & wine
	 Rockin' the T-shirt & Jeans while being father ,husband & world class napper.
	 #1 dad | chvybyz cllctv | proud boyfriend to ariel | ghost wrote unwritten and sold it to natasha
	 Happy Wife, Mother, Artist. I love sharing our Health & Weight Loss Journey.  http://bit.ly/HowDonnaDidIt  http://bit.ly/DonnaOut
	 ❤ Single mom, LEO supporter, pro gay & pro gun. Stuck in a cube, wishing my career was half as exciting as those I follow on twitter! ❤️
	 ADHD Poetess, Dreamer, and Kid at heart. Working as a shelver at local library while pursuing my creative dreams and doing the best to live life to the fullest.
	 Wife to Charles / Mum to Soraya & Erin / AF Veteran / Student / Future Special Agent @ NCIS /
	 Family + Derrick Hale Over Everything. #PressOn
	 Jim's a psychotherapist parent of @ARFront pups Maude & Mona @Pepperdine @TheRealCamilleG @Kylieminogue @RealLordsOfAcid @Barbi_Twins @MarieOsmond @Gina_Liano
	 Skier | Mom of 4 | Freelance Social Media + Blogging | Park City, UT via CT, NJ, & Toronto, Canada
	 I help busy women get it together! Simple cooking and proper nutrition! Queen Bee of Gluten Free! Total Nerd at heart. Mom of Boys!
	 Grandma and great grandma.  Retired Federal government,
	 News 9 Weekday Morning Meteorologist in OKC. Tracking storms, Sooners fan, love my wife & kids and Jesus! Jude 1:2
	 Husband to the most amazing woman. Father to Khloe & Kelsea. Diehard @Chiefs Fan! Head Baseball Coach at @HesstonBaseball #Blessed
	 EDNOS, Self Harm, PTSD, Bipolar. 33yrs old. NOT pro-EDs. 5'4 HW: 314.2, CW: 278, UGW:99. God help me & please forgive me.
	 late to everything. (including my birth).
	 Japanese interpreter/translator by day and night, traveling anywhere her work demands now that her four kids are grown.
	 Talent Acquisition, Diversity & Inclusion, Community Engagement, & Proud Father of great kids.
	 Wife of 44yrs,4 kids,43,26,& twins 22, Namaste.... LBG-Trans, activist ! & Animal activist
	 Mother to be ✨
	 married to @melisa_gaines, father of four, pastor @calvaryjackson
	 Content Producer @Appboy, marketer, writer, photographer. Your mom's favorite person.
	 Dad to an awesome kid. U of North Dakota. The only person you are destined to become is the person you choose to be. RWE
	 Leftie, Obama supporter, grandma of cutest granddaughter eva!:)
	 Husband - Father of 4 - Member of the Church of Jesus Christ of Latter Day Saints - U of Utah Alum - Hot wife, BYU grad - Photographer- World Traveler
	 Prone to wander, born to lead. | Cat-Mom to Calli | Volunteer Coordinator @wmcfest | ΔΖ Alumna
------------------------------------------------------------------
-------------------cluster----- 32 of 50--------------
------------------------------------------------------------------
	 Mixed. Taurus. ❤️
	 Have a little faith and a lot of mimosas
	 annoyed and annoying
	 don't want to end up a cartoon in a cartoon graveyard
	 Just a bit edgier than your regular accountant. Self-proclaimed cricket analyst.
KHI. VT. DC
	 this is an asshole of a day
	 Probably drinking somewhere;    sc: emily_ann2
	 feelin jaded huh?
	 Just trying to give you the large picture
	 angelic cacophony.
	 feelin good livin better | KSU | Psalm 46:5
	 Lover of doggos
	 grade A bad ass
	 drank a lot tonight, I knowwww
	 Husband, Dad, Florist 41.34'39 N / 86.31'25 W Better than yesterday, worse than tommorow
	 Reasonably rude.
	 all gold glo'd up like a super sayain
	 look good, feel nothing
	 . #clonefree. (Poet) Interpretations vary.
	 I can be clear, concise, and slightly offensive
	 aesthetic: watching justin bieber videos & crying
	 Antisocial pessimist.
	 hateful and geniusness inconvenience
	 kindness is cool - life enthusiast - npsb
	 Super phresh. Sometimes an artist.
	 ♡☾thick thighs, thin patience☽♡ http://www.instagram.com/prisskillerrr
	 a hot person with low self-esteem.
	 Just your average wannabe filmmaker/musician/poor post-grad/Friendly Neighborhood Spider-Man. #FredoniaBlueDevils
	 Bearded Southern Gentleman.
	 Up, down and around. Self-propelled.
	 making lemonade & being human
	 individual with weird hair
	 reilly's exotic whore
	 somewhat golden // TEM
	 The misadventures of an ugly nigga
	 That certainly SOUNDS like something I might say
	 ill accidentally ruin your day. rapper/musician. part time pokemon trainer. ugly gang.
	 Good boy, Bad habits.
	 To be Insane is to think you're normal... we are ALL a little insane. Check out my channel below for some chuckles. :p
	 USMC Vet. Baseball. Social commentary. Whiskey on ice. Sarcasm.
	 20-something. PSU Alum. More passive than aggressive
	 ✨shan·non: sass✨ professional trash can
	 21|| smiling daydreamer, easily amused
	 Alien Jelly Monsters
	 21. complex like math and smooth like jazz. afrocentric and bold. carefree, confident, and unapologetic. sc: coooliehigh
	 Insufferably introverted. Vocalist. Provocateur. Transcendental. Existential anomaly.
	 be nice to people
	 momma to a monster.
	 Trying to document the good stuff before it's too late, mostly for @indyweek.
	 Firm believer that jean shorts are more than appropriate for any occasion. snapchat: jamochaface
------------------------------------------------------------------
-------------------cluster----- 33 of 50--------------
------------------------------------------------------------------
	 Host of What's On Your Mind statewide across NoDakota 9 to 11 am on KFYR 550 AM Bismarck, WZFG 1100 AM Fargo, KLTC 1460 AM Dickinson and KTGO 1090 AM Tioga
	 Argumentative friends @chance_s_p & @noahballard rate what movies are high quality, high watchability, both or neither on their weekly podcast.
	 3x Emmy winner, On-Air at @UnivisionDallas's  @LatinoMixDFW from 3-7 CT - Views expressed through this account are mine and not @Univision's
	 Actor, Entertainer, TV Personality, Music Artist, Entertainment Reporter; News with a Twist: Hollywood South News!
	 Morning co-host of the Ben and Matt show on @knixcountry. I live for country music and I laugh a lot. 
Listen anywhere on @iHeartRadio
	 Turn your knob to Bob for Harrisburg's Country! With @NancyandNewman @jeffhurley iHeartCountry
	 |Radio Personality On Live 101.5|
	 An independent radio show about ideas. Also the first podcast. Hosted by Christopher Lydon since 2003. (Support us at https://www.patreon.com/radioopensource)
	 Host of Thursday Night Tailgate & Next on the Tee. Official partners of: NFL Alumni Association & the Gridiron Greats. Armed Forces Radio, iHeart Radio, Podbean
	 Been there, done that TV news vet. By day, the Emmy winning producer/host of NW Now on KBTC. By night, concocting compelling content at http://t.co/U6hPv4yIfu
	 News Anchor. Real Estate Investor. Fox's Tech Guy. Father, and husband to my better half @natalimorris. Contact me here: http://bit.ly/1KUSNKq
	 http://DanonymousRacing.com Creator, @ABRLive Correspondent, @MidAtlanticTB Writer, @NTWAB Member, TV/Radio, Handicapping #HorseRacing All Day, Every Day.
	 Weekend Meteorologist at 47 ABC in Salisbury, MD I Fightin' Texas Aggie I Hometown: El Paso, TX I jaisol_martinez@wmdt.com
	 Producer of uber-popular (at least we think so) HOLMBERG'S MORNING SICKNESS on 98 KUPD! Owner of a giant head, purveyor of toast & layer of asphalt.
	 Chief Real Housewives Correspondent, @etnow. / E-mail my heart: brice.sander@cbs.com
	 Founder/Event Director of Foster Events Group; former VP Corporate Development World LEADERS Group plus radio/tv Host of 'The Good Sports Magazine Show'
	 Come on in! Welcome to my world! producer of @bobbybonesshow on @98wsix /afternoon dude on @alt983 /wknds @1075theriver @1059therock /insta @battleonair
	 VIP host @ T&G  • Gold Room • STK
	 2016 Campaign Reporter @ABC covering Trump from the beginning.  On a vacation from morning TV @GMA, but I still don't sleep much! (RT ≠ endorsement)
	 @U92SLC (92.5FM KUUU) All-Star Mixer Resident Friday night DJ @ The Huka in Murray. Wrestling fan. Horror film fiend.#HTTR. #GoCards #GoMagic #SquadUp #WolfPack
	 @midnight #PointsMe Top 10 | @TalkieTags Co-Host Tuesdays @10pm ET | Seinfeld memes w/ @viewfrommyoffic | University of Pittsburgh | mccabe.eryn@gmail.com | 18+
	 National Radio Reporter, Fox News. Powered by coffee and Skittles. Southern accent comes standard on this model.
	 Host of #EveninJazz, 9:30 p.m. to 1 a.m. eastern weeknights, at WLRN-FM, Miami: http://player.wlrn.org/ #jazz #BAM Opinions and attitude are mine!
	 IG & SC: keatenmans. Bishop Carroll 15'-2X Football State Champ! Receiver at Hutch Juco. channel 37 KFM
	 Lover of Animals, The West Wing TV Show, Jazz, The Beatles, Soccer, Barça. Opinions my own and do not apologize for them. What's Next?
	 Talking Treason with Kender & Kilgore Listen every weeknight 7-9pm Pacific https://t.co/RemcXs9k29 No sponsors. No rules. No filters. Share/RT/Listen #tReason
	 To listen to my live radio promo, dial
712. 432.2893, 518.600.7099
	 https://m.youtube.com/watch?v=ij4HtICkKOc
	 Sports Talk HOST of NeverHadItRadio. CEO, NHISG Sports Media, LLC. Florida Gator, Spelman Woman, Blogger, Mom, Sunshine of @jrobtile!
	 Just a kid from Kent doing radio things with my radio friends @710ESPNSeattle. #BearDown
	 @CBSRadio Host on @X1075 @Radiodotcom. @FSWVegas Commissioner as seen on @FiteTV & late Fri 1A @MyLVTV. Fan of Irish Exits.. Some Tweets are by my asst Gilmore.
	 Localore: #FindingAmerica, @AIRMedia. before: @nprtraining, @newshour social media. Always:Syracusan, library lover, TV watcher. Teresa@AIRMedia.org
	 Streaming your favorite cult & classic TV shows, movies, originals & more on Roku, Hulu, Amazon Fire, SamsungTV, Apple TV, Amazon Channels, online & mobile.
	 On Air Host | Producer @WBBMNewsradio | Houston Sports Addict
	 Actress, Comedian. Host of The Bachelor podcast WILL YOU ACCEPT THIS ROSE? w/ Eddie Pepitone and Erin Foley on Nerdist.
	 Savvy streaming, with great shows on lifestyle, inspiration, entrepreneurship and entertainment.

Full service production and distribution network.
	 Comedian. Talk Show Host. On Instagram & Snapchat: @stuartbthompson.
	 Podcast Whore. Host of @GeekDigPod, co-host of @GreenUpPodcast, guest of many others. Barstool psychiatrist. Fluffy ninja. Netflix binger. Comic reader. Geek!
	 Pullman - Spokane - Seattle.  Q13 Morning News Producer.  Chicken Wings Enthusiast.
	 King of Mediocrity  http://www.youtube.com/asknickfilms1
	 999th Lord Commander of the Nights Watch.  4.24.  Life aint no rehearsal the cameras always rolling.
	 Host of the morning drive -The #Desi #Superdrive (7-10am PST) - on the largest Asian #Indian #Radio station in the #US, #Desi1170 AM!
	 Writer. Adventurer. Lover & creator of podcasts [Yajmownen & @SoItsAShow] on iTunes. @kylacarneiro on twitter & snapchat
	 Professional page of IFBB Pro Teddy Atkins. Co-host of the Mr. Fitness Show. Follow my bodybuilding journey and get fitness tips.
	 it's showtime
	 Radio stories about trends in higher education in Boston and beyond. Based at @WGBH, Boston's NPR station. Reports by @KirkCarapezza and @LydiaEmman.
	 Just thoughts on how Denver Sports should be run. #SundayNightDinner
	 Your Favorite Homegirl! #Travelista #RadioHost #HipHopSocialist http://www.goinrawpodcast.com #worldwide @bbgrlsmagazine @iworldtravelgrp
	 Doing the radio production thing over at @929thegame. A man's gotta have a code. Mine is 007-373-5963.
	 Host of PDSportsRecruiters Sports Talk Show; Educator; Motivational Speaker; Athlete Recruiting
------------------------------------------------------------------
-------------------cluster----- 34 of 50--------------
------------------------------------------------------------------
	 DM only if you flying out to NYC to let me beat. #TCP
	 I don't need no beat cause i can rock it acapella IG:demarcow
	 I need a nap. Go cats
	 I died a year ago and no one has noticed
	 I'm not a solution to your problems. I'm another problem. ⚓
	 Reality is catching up with me, takin my inner child I'm fightin for custody
	 You should hear me yawn.
	 I have resolved to just winging it at this point WJ '16. UNCW '20.
	 Lets get one thing straight, i'm not.
Dancing through life, skimming the surface.
	 Just a fox, I do fox things.
Sometimes I pretend I'm a sysadmin
	 I'm always right. .unless I'm wrong. .and I could've been right...while still being wrong. .but I think I'm right
	 You have distracted me from my creative process.
	 Forgive me for my sins...Cause every day i swear i sin on my TL...My accent a gift i use U.s.V.i -
	 I got it bad, bad, bad.
	 I'd rather be at Disneyland
	 i'm 23 & i drink an insane amount of caffeine
	 I've been dying to feel alive
	 my heels are as high as I am
	 You're champagne I'm Henny str8 no chaser.
	 just here to have a good time
	 just keep me where the light is
	 the government wants to shut me down
	 I'm no longer trapped in my mind.
22.
Bassist of Kings & Kingdoms
	 trust me, I'm almost a doctor.
	 I sing and yeah
	 Attn: Casting Directors, I've returned to law school, if I don't get a acting gig soon, I'm suing....
	 I am a kind of paranoiac in reverse. I suspect people of plotting to make me happy.
Techno interests me.
	 Im just an asshole with a really big heart ;)
	 I have a lot of practice taking things personally.
	 I'm a coyote and I talk massive quantities of shit.
	 I'm a lot nicer than I look.
	 No I'm not Middle Eastern.
	 I'm a dork and it's embarrassing.
	 I'm living, I'm breathing, I'm alive, I'm good
	 Probably  Netflixing my life away or hoarding on makeup products
	 Continually working towards being the best me I can learn how to be...
	 I'm what you made God fuck yes I'm so odd ☪
	 retired high school teacher mostly liberal in my outlook appalled by condition of the world
	 It's weird and I hate it -me
	 of all the things i've lost i miss my mind the most
	 I wanna be like kanye
	 i'm focused, they stuck on that dull shit
	 my hearts an open sore that I hope heals soon.
	 Gin got me feeling real honest
	 I gotta go ✈ Travel Addict.
	 let me tell you what others won't, because I won't care about how you feel ✨| IG: Mmigs_
	 i might be in love
	 Probably more politics than Salesforce over the next 100 days. Sorry. Every cycle I say I will sit it out. Yeah, right.
	 I'm doin' pretty good as far as geniuses go.
ΑΦΑ ❄
	 My fifteen seconds up, but I got more to say @tsscrew
------------------------------------------------------------------
-------------------cluster----- 35 of 50--------------
------------------------------------------------------------------
	 WARRIOR PRIDE HailState
	 Just a kid with dreams from A-Town. #RiseUp
	 This is not a moment, it's a movement. | IG: TianaSharp
	 Couth as a couthcumber
	 Dont even know whats in my head anymore tho. snap: doncorleone415 #XOtillweOD #ForeverCoolin #Bloom #HKYC
	 I go to nature to be soothed, healed and to have my senses put in order. John Burroughs #optoutside #goexplore #getoutdoors
	 17 year old kid trying to make it   {mgc}
	 the sun will soon rise above the shadow
	 6'5.25. San Diego & Chesapeake, VA Raised. Army Strong. Seattle Livin.
	 Flying like a cannonball
	 on my way to become a journeyman
	 Austin's water watchdog since 1992
	 native of Mexican culture, now in NJ to begin my full life with my sweet love
	 21 . I rumble in the jungle. Zeds Dead. #GrimeMatters
	 A man gotta have a code.
	 only way to go is UP!
	 Romans 8:31 | Probably running late | Tarleton State
	 Pressure hit, they crumbling #BWA Gates head
	 Born with a heart 3 sizes too small.
	 dont limit yourself. texas state ig:josh_camarillo2 sc:joshcamarillo
	 #SpaceAge #ION
	 Mass Communications Univ of Southern Mississippi Miami Dolphins New York Rangers
	 ♫ hire a samurai ♫
	 Plucked from my beautful island and dumped in a corn field.23.#jw#curlyhair☀️
	 stuck on an island in the middle of the ocean with the cutest guy.
	 •• Que Sera, Sera •• University of Idaho ••
	 It's already platinum
	 moisturize every day, twice a day. -Daniel. apparently you can't use quotation marks here but whateva
	 In search of the next adventure.
	 on the field/track
	 based on a true story
	 Staff writer at @CityLab. Texas Forever. Could someone call my phone?
	 Curvin' them since '95
	 small pierogi living in Katy
	 warm as the sun dipped in black.
	 longing to hear the song of a Meadowlark
	 The undeniable inexplicable unexplainable ever underlining mind of J rock ski from the boogie down B, uncle JuJu. Outlaw⚽️
	 Jamaican born. ATL raised. DMV paid.
	 mayde creek high
	 ✌️May 14, 2011
	 Wishing on a star that's just a satellite;♡
	 NYC BASED | Lit since '91
	 teenager roaming with a mind full of gold. ryanmaestas@yahoo.com
	 Big things coming soon.
	 Postponing the Future
	 for sale on amazon
	 Feel the sky blanket you | With gems and rhinestones | See the path cut by the moon | For you to walk on  ~e.v.
	 the Baby from Eraserhead
	 a tiger doesnt lose sleep over the opinion of a sheep..
	 Awful decision maker
------------------------------------------------------------------
-------------------cluster----- 36 of 50--------------
------------------------------------------------------------------
	 NYT best-selling author- One Way Out: The Inside History of the Allman Bros Band; Big in China; Slam & Guitar World; blues bandleader. http://www.alanpaul.net
	 Author of The Official HIGH TIMES Cannabis Cookbook, and Edibles Editor at High Times. Designer, writer and event planner with tremendous cannabis experience.
	 mdessem at gmail. Nights and weekends editor at Slate's Brow Beat. My book about Clyde Bruckman is available here: http://amzn.com/1941629199
	 David James is the author of the YA novel LIGHT OF THE MOON & the standalone contemporary YA novel BETWEEN THE STARS AND SKY. Bookseller. Gryffindor. Booknerd.
	 Cartoonist/Nerd. New FoxTrot book Some Clever Title in stores Mar 22!
	 YA fantasy writer, dog lover, all around cool nerd?  Repped by Mollie Glick of CAA. Author of ASSASSIN'S HEART Winter 2016 from HarperTeen.
	 Let's skip witty repartee & position taking, & discuss enduring fundamental questions. (& of course my book: http://ageofem.com)
	 Francis is a poet from the Philadelphia suburbs. His poetry collaboration with Scott Hutchison, If & When We Wake, is available through the Unsolicited Press.
	 Author of children's, MG, + YA fiction. ENGINERDS (Simon & Schuster) out soon! Member SCBWI. https://t.co/BEMGkfirSG. Repped by @myrrr of the Carol Mann Agency.
	 Comic book artist/Illustrator in Detroit, MI.  Please DM me for commission inquiries. Sorry NO LOGOS, VECTOR ILLUSTRATIONS.
	 Technologist, Novelist, Air & Space Enthusiast. Download the serial edition of my sci-fi novel at: http://www.scottallen.com/lastoutpost #amwriting #amediting
	 Author of Dear Reader: The Unauthorized Autobiography of Kim Jong Il / Subject of Ego & Hubris by Harvey Pekar /
Columnist @Observer /
Frequent TV loudmouth
	 Thoughtful @ChicagoNow education & Latino issues blogger with @EdWriters award | Chicago high-school writing teacher | #NBCT | Workin' on that novel this summer
	 Author of THE FANGIRL LIFE, July 2016 @penguinrandom | Licensed therapist | Fangirl | Fictional Middle-Aged Lady Enthusiast | Creator of https://t.co/jh7ed1l8F5
	 My Main Bitch A Beat A Bitch Up (Booking: 2143928696)
	 I write books ages 4+
	 Redivider is a journal of new literature and art produced by graduate students in the Writing, Literature, & Publishing Department at @EmersonCollege in Boston.
	 Bibliophile~INFJ~Christian~Hufflepuff~SU C/O 2018
	 We're a global publishing platform of @HarperCollins, bringing you books from all directions. Get on board!
	 I live to read! Book Blogger, Photographer, Booktuber, Mother, Wife, Enjoys food WAAAAY too much! http://awesomebooknut.com
	 Active Ebay store. Rare and old books. Handmade Bookmarks. Collectibles.
	 Father/Husband/Educator/Author/Scholar/Entrepreneur. Need a good book to read? Who Is Mr. Thomas is available on Amazon & iBooks. #TSU #UofMemphis #UWStout
	 Semi-professional amateur comedian. Please book me. Wannabe writer. Please hire me. Likely a wizard. Not a fan of pants. Not afraid of seeming desperate.
	 Literature, Film and Culture: The English Department at Stony Brook University
	 Compassionate and clear psychic / medium readings.  I offer them, and I teach. I also make pretty awesome candles! Follow me! http://about.me/mamatarot
	 SINGER, WRITER, PERFORMING ARTIST, RADIO HOST - INQUIRIES, BOOKINGS, INTERVIEWS: ZEROBALANCEMANAGEMENT@GMAIL.COM http://www.radiozero.net
	 attorney, author, auror
	 Motivated.Individuals.Striving.For.Independent.Tranquility (M.I.S.F.I.T) #MisFit #MisFitz #MisFitLife Booking:misfitzbooking@gmail.com Est.2008 IG:modernmisfitz
	 Aunt to #HypertrophicCardiomyopathy baby |Natural Born Writer | Former TV News Reporter/Anchor (HOU & RGV) | RT's usually = I'll read when I have the time.
	 Simul justus et peccator. Avid reader. Lifelong learner.  Pro-life.  **Jan. 2016 - author of Positively Powerless.
	 Christian. Authoress. Blogger. Reader. Lover of period dramas and whimsical things. My historical novel A Castle in the Sky is out now. http://amzn.to/1VzocId
	 Author, Blogger, Witty Banter Aficionado. I write books about space pirates , anxiety dragons, and angsty lovers. Pubbed thru @sgr_publishing ☀️
	 Author of four novellas & Small Press Roulette bookseller.
	 ReadWorks provides research-based, classroom-tested reading comprehension curriculum for K–12.
	 Fan of: Books,Dramas, Anime, and Manga Trying to be more active on here ^~^
	 Librarian & author of Dexter the Very Good Goat (Schiffer, 3/28/2016)
	 Writer @PoliceMag & @PoliceOne Author, Screenwriter, Cop. ♰ Check out my book, REPEAT OFFENDER now! http://wbp.bz/ro Blog at http://BradleyNickell.com
	 YA and MG writer querying 2 novels & some other word babies. MFA student at BYU. Lover of Pixar, leather jackets, and Colin Firth.
snapchat: sarahwritesbook
	 Founder of Award-Winning Pump Up Your Book - Book Publicity - Virtual Book Tours - Amazon Review Campaigns
	 19; he/him; fastest draw in the West. I write and draw Maple Street (http://t.co/zYozW1YJyi) and blog at Chasing the Rabbit (http://t.co/xBtbwzSQwo).
	 Author of upcoming supernatural horror novel FATE'S PAST, to be published by @pandamoonpub (4/12/16). http://facebook.com/authorjasonhuebinger
	 Be's Professional Services ☆☆☆☆•••••☆☆
Self-published Author of Buzzing Around Tax Facts With Be's  http://www.besprofessionalservices.com
	 Indie author of new adult contemporary romance that's sweet with a healthy dose of sensual spice.
	 Writer & Teacher. Books: LADIES NIGHT at the DREAMLAND / QUEEN of the FALL /  GHOSTBREAD
	 NO PLANS TODAY ITUNES SOON  DIGIKUZ HEADPHONES 2nd edition&#MMC #DKDETROIT LINE COMING THIS #WINTER  @trippycult for cool posts
	 There is no single way to be #feminist, it is an ideal to guide you though life. #Writer #Therapist #AFeministLife #Feminism #SexPositive #MFT #Therapy #ProSex
	 I profess about American and African American Literature at Morehouse College--South Carolina raised--suffering from an extreme case of drapetomania.
	 they/them ~ poet ~ feminist
	 Millennial. BYX. #1 NYT Bestselling author. Writer/Researcher at @MuseumofBible. Columnist. Pianist. BM, MA, JD soon. Tweets/opinions my own.
	 Publisher of Smart Conservative Books. https://t.co/2zSlcMAASI https://t.co/r5W78UWJqo https://t.co/Z6K1eVoiwQ
https://t.co/8VhB0RkQZQ
------------------------------------------------------------------
-------------------cluster----- 37 of 50--------------
------------------------------------------------------------------
	 Baseball fanatic and turkey hunter
	 Born and raised in Central Mass, @BostonCollege and @Venture4America alum, Sales Development at @GetUpserve, fan of all things Boston sports.
	 Fantasy Football Professor. Known as The Sports Guy across bookstores everywhere. Story teller with words.
	 @WesCFA Press and Marketing Director. @futureheavies drummer. @stanleymaxwell composer. @MindwillRecords owner. @SU_VPA '99. @phish fan since '94. #Dead50 '15.
	 Pokémon enthusiast. Shiny hunter. Pokémon Go player. #TeamMystic. Mayor of Petville and Whiteoak in Animal Crossing.
	 Professional Baseball Player previously with the NY Mets, LA Dodgers, Tiburones de La Guaira. Currently with the LA Angels Organization. Cheesehead Nation.
	 Bike person. Design person. Baseball fan.
	 17. ITHSA Senior. Hockey is cool. Anime nerd. #TeamInstinct
	 A Southern Maryland native. Irish Catholic. Lover of history, the shore and all things Maryland...hot crabs, cold beer and lots of Old Bay. O's Ravens and Terps
	 Dad, techie, San Diegian, beer lover. Small d democrat & small r republican. Chief Architect: http://www.ISPolitical.com
	 ΜΟΛΩΝ ΛΑΒΕ.#God #Family #Country.. Proud American! NY Mets fan 4 life! #StandWithIsrael #Patriot #NRA #1A #2A #NewYorkValues #Trump2016 #TrumpTrain #MAGA
	 Christ follower, sports enthusiast, and avoider of the real world. Ahhhh...Lets Go Duke!!
	 26. CSULB. Contributing writer @OCVarsity. Play-by-play/writer @lbsuhockey. Co-Host @BasicallySports, @BAFootballShow. Hockey fan.
	 Gamer/Baseball fan/Destroyer of Cheetos Hot Fries
	 Music Fan!
	 Flyers, Eagles, Phillies, fan. LCMR class of 17' Instagram: flyersfan317
	 father of two ladies, watcher and player of sports, member of The List.
	 CPA | Tweets about Sports, Politics & Pop-Culture | Fan of the #Yankees, #Giants, #Rangers and #Knicks | Centrist (w/ Libertarian leanings)
	 Rugby Dad, Chargers Lover
	 Passion for sports creating unity in Dallas-Fort Worth • Arsenal • Dodgers • Cowboys • Yale Bulldogs • IceBear enthusiast • Always curious
	 Husband, father of a 8-year old boy. Pop culture and Phoenix sports fan. Brophy Prep & Univ. of AZ Journalism alum. Editor of Fansided's  http://RaisingZona.com
	 Proud father, football coach, Counselor and former PIAA Track & Field Official living in Cbus.
	 Father, Husband, Raconteur, Smart Ass (In that order) and oh yea I work for the Dodgers
	 Dad of 2 beauties & happy husband. Proud Wisconsinite, fan of ManU & F1, #RedHatter, devout Anglophile and runner. OpenTheZoos. My thoughts are my own.
	 Attorney. Husband. Dad. News, sports & music junkie #Dolphins #HEAT #FSU alum #Immigration #GOP #Audi #Wallstreet #Jazz #LustForLife.
	 Visitor of 29/30 MLB Parks. San Francisco Giants. 49ers. San Jose Sharks. Golden State Warriors fan
	 Displaced Penguins fan. Aspiring hobo.
	 A man who fell into the safety net of His absolute grace. Majoring in Multimedia Journalism. Contributor @DynastyFFactory. Keenan Allen is ma boy. #GoHawks.
	 Proud member of the Raider Nation(the only Nation)! Anaheim Angels of Anaheim fan. Lakers. LA Kings. Jameson Irish Whiskey. Listener of music, watcher of films!
	 Holland #Freight Account Executive Road Warrior. #Salukis #Illini and #B1G sports freak.
	 that one insensitive hockey fan who throws trash cans, wears band merch and likes to kiss @alexaa_xxo.
	 Communicator. #CSR Champion. Laughs LOUD. Hugs often. Smiles big. Child of God. #Hookem Horns. Proud mom. Grandma to #LilyMichele #Baseball umpire wife #woohoo
	 Army veteran, Northwest Missouri State Univ. grad, Iowa Hawkeyes and Philadelphia Eagles fan, teacher, coach, family man
	 Follower of Christ, father, husband, Gator fan https://www.instagram.com/mikejgarcia/
	 General Manager - Jimmy Johns (Tuscola). Connoisseur of sport and wing sauce. Utah Jazz and Tennessee football fanatic. #RockyTop
	 Married. Father of 3 boys ages 9, 11, and 13, and a girl, 6. Sports fan. Youth baseball and football coach. Love things fun, funny, and a cold beer.
	 Western Michigan graduate. Die-hard fan of Bears Blackhawks and WMU sports. The thin blue line.  brotherhood for the fallen.
	 Florida Gators and Baltimore Orioles. Retired. Happily married with 13 grandchildren and 1 great grand son . US Navy Vietnam Vet.
Christian,  Conservative.
	 BYU Football Fan. UVU Futból Supporter. Dad. Mormon.
	 DIE HARD. Jets Yankees and Knicks fan. Nick Swisher was my hero then it was Ellsbury now it's KRISTAPS
	 Christ follower. straight edge. co-editor for @FanSidedNBA @BullsBeatBlog ✍SB Nation @At_The_Hive  @thelotterymafia and @cultcurrency. ⚽️Bayern Munich. ⚾️Cubs.
	 Resource development specialist, sports for development fan, private sector engagement promoter. Georgetown alum, Hoya bball fan.
	 Male 57. Heart Transplant recipient. Root for the underdogs... that's why I am loyal to the Seahawks and Mariners and Bernie Sanders.
	 Chipper Jones once called me a meatsock. Phillies baseball. Springsteen. Cahillite. Writer. Josh Innes apologist. 20 years old. College Life. #CureScleroderma
	 Patriots, Red Sox, Celtics, and Notre Dame football and Apple fanboy,I am a New England Patriots fanatic, Patriots FOREVER
	 Pietaster. Movie maker. Pietasters/Uzimon sax. DGA. Lover of the New York Mets & Boston Red Sox.
	 @ceceut's husband. Austin American-Statesman sportswriter. Christian. University of Montana alumnus. Rockies fan. Second-most followed Danny Davis on Twitter.
	 CSD Communications Director. WSU adjunct. Good-book junkie. Former news reporter, editor. Aspiring playwright. Loves skiing and listening to son giggle.
	 Lucky husband and father of 3. Born a Dallas Cowboys fan...I bleed Silver, Blue and White. Mavericks and Astros all day baby. Team Beachbody coach.
	 ESPN 1000 P1. Bulls. Hawks. Cubs. Bears. Royals. Chiefs. Notre Dame '14, Brother Rice '10. A place for sports my thoughts/interests.
------------------------------------------------------------------
-------------------cluster----- 38 of 50--------------
------------------------------------------------------------------
	 ion even know anymore ....
	 Officially lost chill: 10/2015 | introspective & hopefully insightful | This is me in all my thoughts | IG: @ rygirl123 | #Pitt2020
	 Simple. Intelligent. Untethered.
	 #blessed true story sc// cronnumba9 clhs ひ rip freck
	 it don't even matter b
	 Not a liability
	 Stoic individual with little free time on his hands. ( ´_ゝ`)
	 Grind |Blinn Football #29| All Flights Cancelled on Sutton Island✈️❌| Blessed
	 we are just a couple of lost souls in a fish bowl
	 Rule of Acquisition #190: Hear all, trust nothing. @jondisaurus' wife creature, half of @contactcaffeine & @doomkeep  Icon by Astrozerk04, header by Treats
	 well shucks.
	 queens don't compete with hoes
	 Bless up. Clark Atlanta University.
	 Libra | 561 | 239 | Free Sucio
	 eradicating ignorance since '95
	 Lost in translation. RDH. So-called Dj by night so yeah.
	 4-28-15 
Soldier for the U.S. Army 
Grind n Hustle 
Ball Is Life Young N Reckless
Just a youngin livin the dream.
Love All Trust Few Do Wrong To None
	 I can't get any gayer tbh. kadia is bomb. finding yourself in your entirety is probably one of the hardest things anyone can do.
	 Filled with DETERMINATION
	 Unbowed. Unbent. Unbroken.
	 Let it go, let it leave, let it happen. Nothing in this world was promised or belonged to you anyway.        Insta: @ssssecnirp
	 Super High School Level Useless Bisexual
	 blessed | GSW'20
	 Free All My Guys Fucc My Opps Fucc Yo Opps Steady Chasin Benjis Kylenns Father❤️
	 no rain, no flowers
	 clear eyes.
full hearts.
can't lose.
	 Just fine minus the  f
	 Too blessed to be stressed.
	 still don't care.
	 Young and Determined
	 Lost my mind
	 Free the homies El Jeff and Johnny Boy. #RRC #Ak47mob #polarpopsessions
	 Oh well, whatever never mind ~Kurt Cobain 😋
	 the 5 is silent ♔ twenty. league of legends has taken over my life.
	 Fuck all y'all we ignore feelings here 🙏🏾
	 I'd rather die enormous than live dormant, that's how we on it. WSSU #0 #ShockAndAwe #TNTU
	 Baby never babe.
	 Dolly Shine - Lawless Americans
	 My superhero secret identity. pure, unadulterated,  filter-free and grimy. this here's the uncut raw.
	 good vibes only🌞 11.11.16
	 Fuck anybody else, If it's not myself |
	 the only me there is. as far as I know.
	 Silent Lion.THE Android enthusiast. COD/PS4 = SnD. PSN = AbrasiveStealth .. I want to harness the energy concealed in empty space.
	 focused & unaffected
	 No Weapon Formed Against Me
	 Just Me.
	 Not All Who Wander Are Lost:::GOOD VIBES™
	 If a man does not have sauce then he is lost. But that same man can be lost in the sauce  I-70/71 Deni Cup champs
	 Simple. Focused. Rainmaker.
	 Clear Eyes. Full Hearts. Can't Lose.
------------------------------------------------------------------
-------------------cluster----- 39 of 50--------------
------------------------------------------------------------------
	 I think my tweets are funny but they're really not
	 Underwear, jock, thong fan. Sex should be sweaty and raw. I don't follow protected profiles. No women. NSFW #bb #POZ Avi is always me.
	 I’m extremely jealous and slow to forgive. I tweet about ratchet tv shows, the Lakers, the Broncos, and random stuff.
	 Sports (mostly baseball/White Sox, some hockey), data stuff, and their intersection. Occasionally, I write, at profile link / @Hardball_Times / @bpsouthside.
	 throw kindness around like confetti
	 PDX based travel junkie I blog about my trials and tribulations with reselling and about Portland, Oregon. 
https://t.co/51UnrlUYSN
https://t.co/mob7LZGzh8
	 Social weirdo, that's only gay on NIGHTS & WEEKENDS SNAPCHAT: jusairwick IG MODEL: AIRWICK4108 KIK'n HEAUX: Airwick113 and other stuff I can't think of.....
	 Trust in God's plan. Stay Positive. My tweets are just random thoughts, try not to get offended.
	 Geek with social skills. Founder of Firespring. Entrepreneur. Author. Angel Investor. Passionate about nonprofits. I tweet about life, marketing & technology.
	 Not a people person irl/bluntly honest/
trying to not be bored/bit of an anger problem/fan of Izuna. Very rare NSFW retweets. 3DS: 5455-9644-0501 PSN:RoyM13
	 I tweet as I please 🐯
	 My life is stalking 4 grown ass European men and loving them like there my sons. I wouldn't want it any other way. Twitter blackout
	 All wrestling, all the time. WWE, ROH, NJPW, Stardom, indies. Visit http://www.runningenzuigiri.com, they're cool people. Warning: Tweets may contain sarcasm.
	 I'm a wordy bitch. 140 characters just doesn't cut it for my verbose commentaries on life. I'm on Facebook/tarathralls. I mainly post about POLITICS.
	 E N T R E P R E N E U R (Blogger, Traveler, Photography,Journalism, Inspirational words, Arsenal & Barcelona fc fan) ~ I'm cool like that! ~ Instagram|yubbie007
	 It's my job to make sure the couch won't float away.
Don't retweet me and add your spam, asshole.
	 Chart pattern trader. Tweeting with friends and collecting profits along the way.Tweets are my thoughts. Trade your plan #bullishchartpatterns #virginiabeach
	 Actor. Producer (@Twinstersmovie). I wish I was funnier on Twitter. Life is better outside.
	 In spite of what my scars say. tumblr: thetruesteye
	 Lots of sports talk, mostly Hockey, WWE and a lot sarcasm. Writer for Pittsburgh Sports Castle.  Coach, I.T., Father, Husband.  Student in my spare time!
	 I'm a professional, but these tweets don't seem it. Catalyst. Snap chat 7.7/10 : @finicle
	 Used to teach but now work at a less stressful job. Overall sports fan but my heart belongs to the NHL's AZ Coyotes! Beware, I tend to tweet a lot about sports.
	 My tweets are useless. ♏️. +vibes. IG: _jmlxo_ 1⃣0⃣0⃣.
	 (law) librarian. .5 of @withdrawntweets. henry=gray tabby cat, leo=orange tubby cat. tweets do not resemble anyone alive or dead. header: Robert Montgomery
	 I use Twitter.
	 Tweeting as Kyle Thomas and Natural Systems Engineering and these tweets reflect opinions of both!
	 Name's Dare. I use this twitter as an outlet for a lot of rants. I have the best honey in the whole wide world ❤ @Samthewindwaker
	 im probably listening to drake & tweeting about sports, and dabbin' on the haters...
	 Opposite of girls gone wild. I tweet about soccer and food. In that order. Also cats.
	 I tweet about the @nfl @dallascowboys @okcthunder and @AZATHLETICS. Also I'll probably be complaining about college too.
	 tweeting is a very effective form of communication - donald trump
	 Wife/Mother/Database Administrator. I rarely look at direct messages.
	 Any weird tweets are by @smhfamsmh @nolanstrout or @vroomvroom1 and I apologize in advance
	 OG music blogger, KRCL DJ // Tuesdays @ 10:30pm, all-around geek. I just retweet a lot of stuff now.
	 Smiling when tweeting. All things Detroit, Spartans, quinoa and style. Paid Media @KetchumPR. Social Media @BhamShopping.
	 These tweets are purely for my own entertainment. Feel free to laugh though. Please...
	 I think I'm funny and most of the time I tweet about my shitty life
	 RN BSN, Strategist @C3ihc. I'm also @PhilBaumann. Social is not about social media.
	 Former journalist. I tweet politics, environment, media criticism, animal rights issues, poetry, nature photos, WWII. #ReadWriteHikeSleep
	 99.9% of my tweets are about sports. #Wizards #Packers #Yankees #Islanders #Anberlin #Underdog
	 Just a guy who likes #wine...a lot! Life's a party! Here's your invite! :D (All tweets are my own, and AWESOME!!)
	 Turn on my tweet notifications ______     FREE Online Prescriptions
	 •AFA '16•Suffolk '20•My tweets make me look cooler than I am, so as you can tell I'm very uncool•
	 Engaged to @lacyjb! IU alum, #Colts #IUBB & #Astros fanatic. I tweet occasional sports and everyday musings. God Bless the US of A.
	 Author of the Python Essential Reference and Python Cookbook. I tweet deep thoughts about code, bikes, kids, and stuff. Especially stuff.
	 I tell fart jokes in the streets & tweet about pro wrestling in the sheets. Member of @CYSK. Booking info : martyderosacomedy@gmail.com
	 It was all a dream. My tweets are my own.
	 I tweet things. I had a Myspace. My Hoverboard is on layaway. Part time superhero.
	 Sometimes I write. Sometimes I podcast. Sometimes I design costumes for theaters. The rest of the time I'm editing this bio.
	 Art. Male. Icon by @MattTronn! Member of @Project__Unite. I retweet a lot, watch out! NG: http://cartooncode.newgrounds.com. Donate: https://ko-fi.com/A7589WH
------------------------------------------------------------------
-------------------cluster----- 40 of 50--------------
------------------------------------------------------------------
	 Nerdy, funny, writer, TV/Film entrepreneur, gamer, and fanboy. Joss Whedon is my hero.
	 〚 Extroverted Introvert| Insomniac☽| Pisces ♓ | Equestrian 〛
️↷┕ѕnapcнaт:┑ jeѕѕιcaĸayann ↶
	 Author of Chasing Bocker's Tale.
Fashion Model, tv movie star, therapy dog .Always ready to lend a helping paw. In remission from Lymphoma.Keeping up the fight.
	 Over-caffeinated, over-opinionated, under-slept.
Writer/actor/musician. Coffee shop enthusiast
	 Recovering News junkie and pop culture fanatic. Movie lover  #gay #millennial
	 Aspiring author. PC gamer. Twitch streamer. Pugs. Type 1 diabetic. Pokemon enthusiast.

http://twitch.tv/steffachu
	 Brewer, beer blogger, sarcastic, heathen, & Veteran. Married to a Canadian foodie and lover of craft beer, tattoos, and did I mention beer?
	 Karaoke Enthusiast. Burlesque Performer. Thespian.  Make Out Artist. Dog Lover. Intercourse Deity. Unfiltered Enigma
	 Coffee Lover. Daydreamer. Travel Enthusiast. Passion over ego. TBD...
	 2 Timothy 2:3. Teacher, but still a student of Life. Laker fan. Sports enthusiast. Sci-fi geek.
	 18 • Shrek enthusiast • vegan; compassion in action ♡
	 Research botanist & plant geek, plant explorer, journal editor, author, lover of chocolate and G&Ts. Tweeting #TropicalBotany (& other fun stuff). #Iamabotanist
	 God's perfect idiot. Also a space pirate.  Not connected to http://WereGeek.com.
	 future DP, current pineapple on pizza enthusiast
	 Music Enthusiast, Smart-ass, and all around Trouble-maker.
Occasional drunk tweeter.
	 Proud geek, Film nerd, and Quad Cities native. Lover of cars, comic books, the Bulls, the Blackhawks, coffee and Playboy Playmates. Be well and live awesome!
	 Virgo. Gamecock. Crossfitter. Music lover. Anosmiac.
	 Replacement-level blogger for @IIATMS, diehard Alex Rodriguez fan, craft beer drinker, profanity enthusiast. I watch an unhealthy amount of television.
	 Wrestling Fan. The real triscuit maker a.k.a the meal biscuit breaker.
	 Social journalism director at CUNY Grad School of Journalism. Studies newsroom change. Runner; beer & Packers enthusiast. Must love dogs.
	 model. health freak. californian soul.
	 26 years old just a regular guy who likes to hang with the homies and drink craft beer la lakers/la kings/la dodgers⚾️/oakland As
	 Screenwriter. Queer Cinema Junkie.
	 Paranormal Matchmaker and Animal Lover.
	 Former Activision employee, Husband, Geek, Gaming enthusiast, WWE/NXT Fan, Traveler, blogger. I like to do stuff that is AWESOME.
	 Chicagoan turned Rhode Islander. Actor turned Preacher. Extroverted Contemplative. Author. Minimalist. Enamored by diversity, cities, & @kateznoj. MDiv/BFA
	 Blogger/writer, Brandeis graduate, Madonna lover, fun husband, former oboist & sometimes-somewhat-fashionable gadabout.
	 Writer, mom, wife, lover of books, the Arts, & all things entertainment. Supporter of childhood literacy & the LGBT community. http://vsbryant1.wordpress.com
	 Lover of God, hockey, coffee and music. Trying to discover who I really am. Future Mrs @RBosau8 (9-23-16)
	 photography phanatic.. redheaded roadtripper.. beer buff.. car crazy lover of all things streetrod, hotrod, kustom, SRT, NASCAR, baseball & android (aka HEMEEE)
	 fms & cfs/me awareness! ✊🏻 againt bullying & abuse. i'm 2 addicted to my 📺shows & 📚... a genealogy nerd. believe in acceptance & forgiveness✌🏻
	 Piano player. Coffee, tea, beer, wine, liquor drinker. Lover of life. Liver of love. Owner of @PianoFondue
	 Teacher, Disney nerd, lover of musical theater, hockey sister and billet mom. #FeeltheBern.
	 Hiker, small biz owner, weightlifter and esoteric enthusiast avid vaper
	 Science advocate; atheist; nerd/geek; writer; music and movie lover; autodidact; bibliophile; comedian.
	 Mental vagabond king; Avid gopher.
	 Waiting for Kiefer to step up & adopt me. Impractical Jokers/Tenderloins fan forever.
	 Restaurant marketing pro for locations and brands across the United States. Food fanatic. Music addict. News junkie. IG for food, dogs and LA life. #ImWithHer
	 Computer, Design, Marketing, Macintosh, Security, Music, Anime and Manga addict. No Agenda podcast fan.
	 Award-winning tv buff. Music evangelist. Incurable zombie fanatic. Beer advocate. Devoted problem solver. Reading Guru.
	 Co-Lead Singer and Bassist for the Rock N' Roll band Rollercoaster. 

Drummer for the Hip Hop/Pop band Dear Tatiana. 

Diehard Orlando Magic fan.
	 A Skeptical Dragon.  A person who is pro critical thinking, pro science and logic, and anti bigotry.
	 Open data enthusiast and Pitt @GSPIA alum. Brit transplant. Loves libraries, maps, and marmite.
	 Actor/Singer | Lover of all things Chicken | Night Owl | Glass Half-Full | Staunchly Moderate
	 Geek, cat hoarder, foodie enthusiast, lover of girly things, not a vampire - Social Media Manager.
	 Singaporean American. Foodie. Traveler. Dreamer. PR, digital & social media. Sometimes my eyes are bigger than my belly....sometimes not:)
	 Shadow of a ghost... Showcasing love for games, science, and life. Political consumer, anime enthusiast, and lover of New York City.
	 IHOP aficionado. Writer. Fantasy Football guru. If you haven't seen pictures of my cat Dr. Meowza, we aren't friends. #StayPosi
	 Cooper, 23, ♎️, buddhist, Mandarin & english tongue, and EDM lover.
	 Conservative, Idahoan, Travel Expert, Critical thinker, kinda sarcastic :) friendly!
------------------------------------------------------------------
-------------------cluster----- 41 of 50--------------
------------------------------------------------------------------
	 #UNCP17|21| #Aquarius |Kam|AKM
	 •1/19/14• •#LGRW• •Capricorn•
	 19|CHS '15 |OU '17 |SC: kwhetzel15
	 good food, good friends, good times ✝ @Johnny_rank ❤️ • '19
	 #UNT20 | Guardians Contra 2016
	 19 || California || #HollowSquad || alexandra nicole villanueva❤️
	 18 | lg[b]tq | BoCo '20 | SC: leahloraine15
	 18 | Positivity & Good Vibes |
	 ♒️18•LQHS Class of 2016•MHA• Waterpolo#18
	 It is what it is • KU'18 • ΔΦΕ ❁
	 USC '20
	 FWC'18 | CKG
	 9-13-14 wwat.
	 Veronica Milonakis | 20 | Aquarius | Mother to Autumn Delilah Renteria ♡ ig: heckkxno
	 CSUN '16 . . You may or may not agree, it's ok, they're MY opinions . older than it appears to the eye, 22
	 19, UML '18 Portuguese #FPF #SCP #RMCF #MUFC
	 UCCS, 22, Engineering
	 XOTWOD  17
	 21. spoiled rotten💋
	 21✨ | UCSB'18 | Gamma Tau Alpha
	 19 #KCC
	 #UA19 {sc(mariah_carey15)}
	 Carlisle Baseball 2016 #8 GCC '20
	 mchs 2016 - drake 2020
	 Gucci's number one fan. #UT17
	 20 - SUNY Cortland
	 ✨ 19 | C.R.F ♥ ✨
	 ISU softball #18 // PNW // Poly Sci
	 CSU 20' #ClaytonNOTColumbus| 18 | ATL | 12:30
	 NOVEMBER 10th
#NBAbound 
Lead Guard at Ave Maria U
	 brilliantly crafted (insta: benexists) 20 yrs/ J 10/17
	 snapchat: bryanblandon Kean University Men's Soccer '19.
	 iOS Developer | Computer Science - Temple '19 #TU19
	 Vine/IG: htownshawtyy_ Virgo ♍ 9/21
	 hunting fishing and hunting blu gold '19
	 19 | ESU '19
	 Celebrating 10 years of http://YouTube.com/SMOSH!
	 The only time I set the bar low is for limbo.   University of Southern California '20
	 I genuinely think... •19•
	 | Senior ||Monmouth Track and Field Commit '20|
	 18 #YoungBuck ⁶
	 Fall Preview: Oct. 21-23, 2016
Modernism Week: Feb. 16-26, 2017
	 17 || Phil. 4:13 || Makeup & Fashion
	 18 livin my mfn life || bad bitches & henny || 5'11 hoe
	 UNCG 20 IG: kindacarlos
	 Regis Jesuit '17 The Crew ❤️ Bella💘
	 20, Maine College of Art '17
	 UNCG#19 |✌✋✌|   Future OB/GYN
	 Murray State '20 | Phil. 4:13 | #MoreheadGSP2015
	 all my friends are enablers take it slow • BC '19
------------------------------------------------------------------
-------------------cluster----- 42 of 50--------------
------------------------------------------------------------------
	 Official site of Buffalo Girls Basketball- Buffalo, MN Go Bison
	 Official Account of the Tennessee Highway Safety Office
	 Twitter Home of the St. Francis Saints Boys Basketball Team
	 The official hub for 24 residence halls @uofsc. Download our app today UofSC Now! #UofSCHome
	 The leading news source for higher education. Sister accounts: @ChronicleReview @chroniclevitae @aldaily. Like us on Facebook: http://chroni.cl/Vm80wZ
	 Official Twitter of City of Fairfax, Virginia municipal government • http://fairfaxva.gov • RT/follow≠endorsement • Emergency: call 9-1-1
	 The official Twitter feed of Connecticut College Athletics #camelnation
	 Official Account for Varsity Sports at Creighton Preparatory School. #GoJays
	 This is the official Twitter feed for Hillsborough County Fire Rescue. Follow us for the most updated information.
	 The Official Twitter Feed of University of Mary Women's Soccer, a proud member of the NCAA Division II competing in the NSIC.
	 Adventure. Auburn Football. IT@ Princeton. CrossFit. Travel. Bacon. Beer. (my comments/retweets on twitter do not represent Princeton Univ's.)
	 The official Twitter Page of Christopher Mad Dog Russo, Sirius XM- Mad Dog Sports Radio- Ch. 82 3pm- 6pm ET M-F, High Heat on MLB Network 1-2pm ET M-F
	 Official Twitter of BYU's College of Family, Home, and Social Sciences. Let's connect. #BYU #letsconnect #socialsciences
	 Official twitter handle of Ethan Francis Brennan Of The United States a/k/a Socrates of #TheOandFoShow Writer, Graphic Designer, Lender of Videodiscs
	 Official Twitter account of the Turlock Express Franchise.  Member of the Major Arena Soccer League.
	 The Official account of the Division 1 and Division 3 Neumann University Roller Hockey Team. Member of the ECRHA & D-1 2015 and 2016 National Champions
	 Twitter account of East Mississippi CC Lions Baseball! #PR1DE
	 Development Officer @CrisisGroup Tweets on the Middle East & International Affairs. Pitt, GWU Alum RT≠Endorsement
	 Official Twitter page of U.S. Army Cyber Command and Second Army (Following, retweets and links do not equal endorsement)
	 The Official Twitter account for The Shore: Shore Life Radio
	 All Jags all the time. This is a fairly notable Flower Mound High School fan account (not an official account of LISD or FMHS).
	 The official Twitter account for Old Man Steve ,native Dallas Texan https://vine.co/Old.Man.Steve http://www.youtube.com/steveedwardstuff
	 Official account for California State University, East Bay. Also find us on Facebook (http://on.fb.me/1MPJ0lt) and Instagram (http://bit.ly/1S79pQc).
	 The official Twitter of the Camden County Board of Freeholders. Follow for info on news, events and services within the 222 square miles of Camden County.
	 Twitter life is real
	 The official Twitter feed of the Texas A&M women's basketball team. #12thMan
	 The Official Twitter Of Richard Robertson Northrop Basketball & Track (Spiece Indy Heat)( R.I.P Alonna , JoJo , Big Steve) #HUMBLE
	 Official Twitter account for the Double-A Affiliate of the @Mets
	 The official Twitter account of the ProudVision Television Network. Celebrating the GLBT experience through music, travel, news, home and food!
	 The official Twitter of the world's largest horse youth organization (AQHYA) and lovers of the American Quarter Horse.
	 official twitter of American hero and legend Alex Stephen Hassa. #TMT #TBE #RAVECHASERKREW #GRIMEMATTERS
	 Official Twitter of Kareem McDonald #JUCOPRODUCT
	 official account of barlos  #23 on the field #1 in your heart
	 Network Engineer. West Virginia University Computer/Electrical Engineering Alum | Are you wondering what my Twitter handle means? just ask.
	 Official Page for the University of Delaware Men's Lacrosse Program
	 Cal State Long Beach eSports Association Official Twitter. Questions? Tweet at @cat0067 or @chaiadventures
	 Hilarious Charlie and It's Always Sunny In Philadelphia quotes tweeted daily! Unofficial fan operated account.
	 The oldest no-kill animal rescue in the Triangle area of North Carolina. Because everyone deserves a Second Chance. Instagram & YouTube: SecondChanceNCPets
	 Official Under Armour® Football Twitter Account. #iLLSPEED
	 This is the OFFICIAL twitter of Robert Morris University Football.
	 The official Twitter account of West Virginia University Football | #HailWV
	 Your BYU sports guide and news outlet. Daily tweets, specializing in BYU football, basketball and other BYU sports. #BYU #BYUhoops #BYUfootball
	 Official Twitter - New England Preparatory School Athletic Council- NEPSAC/NEPSAC logo are registered trademarks, not to be used/displayed without permission.
	 The official twitter account of the Seattle Seahawks. Also follow @12s @TheSeaGals @winSeahawks @SeahawksProShop. Snapchat & Instagram: Seahawks
	 The official Twitter account of the Hofstra University Women's Soccer team. #RoarWithPride
	 The official page of Utah State Men's Tennis. Follow us on our Instagram page: @usutennis. 2016 record: 21-7 | 2015 record: 18-9
	 Official Twitter account of Sports Radio WNML AM 990/FM 99.1 | Flagship Station of the Tennessee Volunteers | Live & local weekdays 6a-7p
	 Official Twitter of the Fort Lauderdale Police Department | Feed is NOT monitored 24/7 | Emergencies call 911 Terms of Use: http://ow.ly/Uoc4Q
	 Official Twitter for Joseph Kyle's website The Recoup, a website dedicated to reissues, books, and DVDs. You can also catch him writing for Big Takeover as well
	 Official Twitter of Sean Dunham. The Greatest Spectacle in Twitter. #prayforseannydmode #RaiseTheFlag #TheSGWay
------------------------------------------------------------------
-------------------cluster----- 43 of 50--------------
------------------------------------------------------------------
	 @citycollab + @civicdataally
	 Decide what to be and go be it. WVWC | ΑΞΔ | Ecc. 3:11-12| 4-H | Montani Semper Liberi | http://meganwilliams419.wordpress.com
	 the real Larry Buckets ™
	 NABAB
	 Beast Mode in the Office #lickface
	 804✈️336🔷#NCAT🔷🐢
	 #Dbacks *ET*MT*HC*SC* #6 in your programs...#1 in your hearts.   #HDMH
	 I 🐎💵
	 @angel_selestino ♡ sc:xoxokailynn
	 | Cattle Enthusiast | sc: emily_sadiee |
	 waging my wars. IG:ag.px
	 boop. bear/cub.
	 proverbs 31:3-10 BLACK QUEEN PRO-black #XULA20
	 *Fleet Commander*
	 Instɑgrɑm & Snɑpchɑt: ɑbbigɑyle.grɑce
	 Walk into the room purse first, BAM △⃒⃘
	 ⠀⠀⠀ ⠀⠀⠀⠀⠀Branding | Public Relations⠀⠀⠀⠀⠀⠀⠀ ⠀⠀⠀⠀⠀⠀⠀ ⠀⠀Snap: AlaskasVeryOwn
	 Psalms 23:4 |bEAST  Tx | Sauxe  |Chosen1|       | #JTUF | #DBU | c/o 2018| SAVAGE SZN |
	 RB$. L.O.T.A. Ima get it regardless. #StopLettingHoesSmokeForFree2016. IG: Rebelartist_
	 ㅁ multifandom ł running man ł song triplets ㅁ
	 Isabella ❣
	 #ripDoThangz #ripkennadi 🇭🇹
	 S A D B O Y ☹ Dores-Blue Wave
	 moorpark baseball⚾️
	 software engineer at @ColorGenomics ⚡️ weightlifting ⚡️ bbq ⚡️ )'(
	 Psalm 27:1
	 #IMStruggle #AA
	 Sako|OH|23|EDM Life
	 YNWA! LFC / Real Madrid /Ydale (U)/ FAU / filius dei 01/ way too many things to put in here.
	 ॐ अहिंसा | San Francisco | ΦΔΘ
	 nyc💓🗽 // peace and happiness.✌️️✨
	 #JBB✨. . nannylovesjhene'❤️
	 "Got It" ft. @CardiffBros below! ⬇️⬇️
	 #VU2019 ⚓️ http://Instagram.com/briggybri Coconut Oil.
	 ♐️⚓️♦️
	 IA ✈️ ATL - Oversized&Underpaid: Cubs&Hawkeyes ⚾️   ⛳️
	 Golf is the game 🅱️olby is the name
	 NOLAAAA baby. NFHS
	 TODA LA HONRA Y GLORIA SEA PARA MI SEÑOR!! #MFFL #COWBOYSNATION #LETSGORANGERS
	 US NAVY ⚓ AMU.  Zachary Ray Hall
	 Bensalem ➡️ Kutztown.
	 Tejas 🌵
	 To Be Continued...... Project Baby ♤♧ R.I.P Gl☉





































Mayville State '20♿
	 Unapologetic Negro ✊


BKLYNxBAJAN
	 ΣΑΕ, 6 foot 4, standing tall regardless.
	 ::Christian::Social Worker (MSW, LCSWA)::Introvert::Taken:: ❤️
	 SC: Braggggg -Talk with your actions not ya mouth- God always first 🙏🏼 EG Baseball ⚾️ "LABM" ❤️
	 God ✝ Fam ✊ @Sparklesdrops_ ❤️
	 IG baileelittlejohn
	 chs 2017🎓 carpe diem
------------------------------------------------------------------
-------------------cluster----- 44 of 50--------------
------------------------------------------------------------------
	 Husband to @DivineMrsMH, father to 3, lover of football, baseball, golf, and things that go fast. (I'm funny too. I promise.) #Believe
	 University of Houston grad living the dream in H-Town. I enjoy college basketball, college football, NBA, and NFL. #GoCoogs #HtownTakeover
	 I love soccer, bunnies, pasta, and Tyler ❤️❤️ North Stafford '16 / Longwood University '20
	 Follower of Christ. Engaged to @kaitlynezell. Dallas Cowboys enthusiast. Clinical Mental Health Counseling grad student at LU. I like playing music and pinball.
	 Spenard, Alaskan girl who loves photography, gardening, cooking, hiking, foraging & preserving.  If it's from Alaska or about Alaska, I love it.
	 I make websites for @socialdental1 & iOS Apps (@_FiveThingsApp). I have a stellar family. I’m proud to be a Mormon. I love Toyota Land Cruisers. #hashtags
	 cars are my passion, xc, wrestling, track and field future engineer, class of 2016 sc-alonzom55 ig-MK3ALONZO
	 Just love my Philly Sports teams. #BleedGreen #BirdGang GT: xCHiCAx
	 future businessman, real estate investor, good spirit person I love St.Louis, young politician
	 Serial PDX in-fill and vacation-rental developer. Love life,10S yoga & trees!
	 Love my family, and my Ole Miss Rebels. Manager of Application Development for Mississippi Interactive.
	 Mayor - City of West Allis, husband and Dad to two awesome kiddos, minor league home brewer, love love LOVE to travel.
	 Love all things MIZZOU. GO BLUES, CARDINALS, MAVS, FCDALLAS & GUNNERS. Craft beer is life! #NHL17Tarasenko
	 loving life with a beautiful family and wonderful friends. Love open hearts & minds, tennis, BBC America, spirited discussion, Sondheim, and Hamilton.
	 An opinionated Jewtina living in Miami. Love cultures, people, traveling, politics and french fries.
	 I work for FedEx Office as a Lead Consultant. Let's Go Blues! I Love my wife @reba1987 and my boy, Jonah. God does exist!
	 I love pop culture, animals, junk food, Atlanta & maybe you. I hate tomatoes.
	 Army Widow for life! love to have fun watch and play sports and help others when I can!! Go longhorns and Cowboys.  #AKF  #YANA #SPN
	 Blessed to have a great wife, many friends & positive attitude about life. Strategizing on great customer solutions @DellEMC. A Volunteer, causes & sports #VFL
	 Retired, likes being a grandparent, jogging, coaching XC, traveling, & great restaurants
	 MUSIC ANIMALS PEACE LOVE FUNK & APPRECIATION TO ALL LIVING BEINGS #LIFE ! I DO NOT EAT DEAD CORPSES OF ANY BEING ! #PRINCE #NPG
	 Indiana basketball is life. I also like Slim Jims, ice cream sandwiches, and records.
	 C, C#, C# run, run # run. I'm a huge Flo Rida fan. Srsly. #blacklivesmatter #nevertrump #letsgoos
	 Avid Seattle sports fan. Pacific University student-athlete. I love Willow Fultz and a bulldog named Tilly
	 I share thoughts to encourage, inspire & empower you. 
I'm an Empath who loves music, nature, animals, books, laughter, LOA
	 Enjoys baseball & basketball. Very proud alumnus of the University of Michigan, the University of Pennsylvania, Harvard University, and Northwestern University.
	 Love my fam, @isd742 Community Ed #Communications, STC Parks & Rec Advisory Board, SCSU Senior to Sophomore Advisory Board, Mkt http://www.noblecustomhomes.com
	 Die hard Philadelphia Eagles fan. I love food,cruises and video games. @Meghan_Trainor is bae and @CParkey36 is the GOAT #FlyEaglesFly #BostonStrong
	 Nashville native. Account Executive @mpfpr. MTSU Alum. I love coffee, music, fall, J. Crew and my cats, Theo and Norman. In vino veritas, y'all.
	 Loves nature and animals! I'm interested in #AnimalRights so please help me to further the cause!
	 I love #MANUNITED #MUFC_Family coolest people I love #FastNLoud #GasMonkeyGarage I love #LEINSTERRUGBY #COYBIB #TWD and all things #PARANORMAL #MUSIC is a must
	 My life is entertainment, politics, and the US Air Force Reserve. Philippians 4:8 & Psalm 23:4 #Married #KCCO #Merica #Bromo #USAF
	 I love Ronda Rousey and Justin Bieber, sports, music ,Future Marine, AIB GRADUATE, #hawkeyes #crush #75
	 Likes: Giraffes, Team RWB, and hockey. Dislikes: Ferris wheels and haunted houses.  TBD: Running.
	 Loves Overwatch,Unturned, csgo, & tf2. Overall retard
	 I have love for the game of basketball. Rondo is the GOAT. The Patriots are my squad. #Loading...
	 father, husband, brother, uncle, engineer, hunter, tries to golf, enjoys osu and steeler football....life is about laughing, living & loving.
	 I love football but hockey is my passion. TB12 GO FRIARS 2015 NATIONAL CHAMPIONS
	 Love my big fat extended family, STL, college football & hoops. Teacher. Writer. Dreamer. Believer.
	 I adore classic rock. I'm from New York and live in Florida. New grandmother, Liberal democrat.
	 Colorado Native,Living in LODO, I dabble in being a Sports Fan. I'm bi-polar and not ashamed! I'm cutthroat at Mario Party and a dreamer of the dreams.
	 i'm 32 yrs old & have 2 kids.i have seizures but i try not 2 let it get me down.i ♡ football,big brother,the voice,chicago fire,chicago pd,country n rock music!
	 Love God, my wife and children with all my heart. Personal opinions expressed here, and I'm  here to joke around and talk sports and things I like
	 Nicaragua-born, Miami(305)-raised. Love my wife @jaymemejia & son Logan. @FSU_Football @SportingKC @SpursOfficial @ussoccer @AOTopeka @Negroraguan_Pod
	 @lililocke 's proud Mom, artist, @HowardU grad, soprano, @richwoodmuzik 's Vision. I ❤ God, music, popcorn, writing http://vanessa-ideasandimages.blogspot.com/
	 Cyclist, Clemson Tiger, IPTAY supporter, reader, gardener, ///M3, e30, Tacoma driver, Campy rider. Former coastal manager. I love Dabo & Monte.
	 Mom to Vaughan and Kaylee, wife to Rich, my BFF. CEA 4.2 Angels Team Mom. Love cheerleading, running, Gamecocks, Millbrook, and Chi Omega.
	 Comics, SciFi, Pop Culture, Baseball, my 2 adorbs kids and my Raven-Haired Wife are my passions. Friends call me Gaf.
	 thinker, tinkerer, entrepreneur, and skill collector | @BonFireRecs Co-Founder | @vast_dev | @Harvard undergrad | @kristensmith___ is the love of my life
	 Love #Raleigh & exploring rest of the planet w/ @teemariaz; Hotels are boring. #RedSox #GaTech #Travel & apperently #Beer
------------------------------------------------------------------
-------------------cluster----- 45 of 50--------------
------------------------------------------------------------------
	 setx ---
	 swag fam
	 The Gigolo in Bigelow
	 One Pump Stallion.
	 Ready for heaven
	 Yuppers.
	 Go Yankees
	 RIP Dad
	 jump gang
	 new boot goofin'
	 Boricua
	 onethrone.us
	 shifuku  :):
	 peachy
	 eating chips
	 norman
	 sports and beer
	 Dog for Hire
	 loud and proud gemini
	 Summer XVI
	 taken
	 Clean&Opulent
	 whatever
	 princess
	 supreme
	 Awake
	 audience of one
	 3 Orange Whips
	 Growing Daily.
	 Millennial Snotbag
	 always lit
	 Loading...
	 visionary
	 Breck School
	 An observer
	 Goat
	 Washington
	 professional goofball
	 lol
	 Texas, y'all.
	 Either happy or upset.
	 fuck nutella
	 Cat tolerator
	 fml and yours
	 chillin
	 Texas
	 purple kazoo
	 boss status
	 #Btown
	 Submit
------------------------------------------------------------------
-------------------cluster----- 46 of 50--------------
------------------------------------------------------------------
	 sc: @destanybouldin || UniversityOfMS
	 DFS
	 19. UW Parkside. SC: dustinrak13
	 HHS|| Aries♈
	 sc: chedgar_98 
class of 2016
	 IG:lovelywendy100  SC: lovelywendy23
	 BHS class of '16
	 PLHS, Football #64
	 • choir choir choir • '17 • senior @ khs • edcc
	 |. Sc: Manibags .|
	 WRESTLER 160-LHS'17• [John 4:35] SGB
	 Philippians 4:13. USF '16. Killa KI DST.
	 #5 💖💖 // sc: njhchris
	 hhs | freshmen
	 PHNS
Track
C/O 2019
	 #WolfNation - RHS '17
	 dvhs
	 chillicothe to the ville #UofL19
	 MHS #30|| YB Editor-in-Chief|| R.I.P Mimi❤️
	 #OVO ♏️ #Scorpio Instagram: captainphay SC: captainphay
	 psalms 46:10
	 #CarpeDiem RIP CSV
	 {SC: Kay_Mizzle }
	 PSU 18
	 (HHS Sophomore) (Tuba & Flute) (Gamer & Geek) 12/2/15
	 || Ski Mask Society || sc: thetrendpimp
	 soph @ wahs
	 SC: dopeassmufasa
	 S.V. ❤️
	 hsu xc & track
	 sc: dani2860
	 NHS 16 Junior
	 VP Security Products, Ixia
	 BMHS Cheerleading '17
	 MVHS '15  - C of I Football - BSU Rugby
	 FSU
	 kwhs/grcc
	 UTSA ~ Thy will be done ~
	 HHS/BLC/18.           Jacob Jermiah Sweet ❤️
	 sc: ggizele
	 SC: chadney19 | #MHU20
	 SC: Djking1017 / Bay Made #813
	 Equestrian // PPHS // Swimming//
	 sc: chrislavatai
	 DHS senior :)) sc: siharath02
	 Senior ❁ SC: Kerstyn_24
	 VHS. ||Nicaraguan||
	 |sbhs softball|
	 Sc / chloelizabeth50
	 •S.L.P •Sinaloa •Sc:cm_liz •Instagram:liizbetcm
------------------------------------------------------------------
-------------------cluster----- 47 of 50--------------
------------------------------------------------------------------
	 Lover/Fighter/Mama/Blogger/Social Butterfly. My first name is Ann Burr. Two words, one name. Work at Aetna, but everything here is just me.
	 Writer, Host of Women Entrepreneurs Radio, Star Trek fan girl, Dreamer, Sci-Fi & Paranormal Romance Author, Storyteller http://DeborahABailey.com
	 Timeshare company contract writer. Single mom. Vegetarian.
	 Master Storyteller, Story Activist, Consultant. Editor for @PHLAssembled, Philadelphia Museum of Art. Humanist. Founder @WoWeEnterprise @PhiladelphiaMPC
	 #PRFriendly #blogger in the greatest city in the world. #Tech #Sports #Foodie #CraftBeer #Alcohol #Reviews #Travel +more. @LIBHQ writer. ray@theguycornernyc.com
	 Photograph maker, editor, #UGA grad, James Bond collector and food eater. Editorial and commercial work in NYC, CLT, ATL, CHS & SAV.
	 Stand-up comedian. Writer. Dad.
	 Writer for Local Savage, Conservative, Gucci Mane Mega Fan
	 Official Account for the #NWFireBlog by LR Swenson. Editor. Author. Blogger. Photographer. Fire Chaser. Social Media junkie. Former SAR, EOC, Fire REHAB vol.
	 Writer, parent, insistent optimist. Books: #ParentHacks and #MinimalistParenting. Podcast: #EditYourLifeShow
	 Illustrator, writer, cosplayer. Student at Oatley Academy, D&Der, & tale-teller. http://flockofflamingos.storenvy.com http://talesoftheinbetween.tumblr.com
	 25. Blogger. Prominent Cowlick. Cartoonist at Heart. Recipe Explorer. Not the Tire. M.S. School Counseling. B.A. Theology.
	 Blog at http://riddlefromthemiddle.com. Adoptive mom, dog lover, recovering teacher, sarcasm addict. Tweet about #adoption, #dogs, #kids, #parenting. Speak up!
	 Former non-narp. Songwriter. Mark 12:30.
	 NorCal gal in DFW. Mama of 2. Reader, writer, thinker, dancer. Beer, food and nature lover. Nat'l editor @red_tricycle, contributor @dallasmomsblog
	 Social Content Writer/Producer
	 Theologian, Author, Founder of @1Passion, Executive Editor @ExpositorMag, Teaching Fellow @Ligonier, & Professor @MastersSeminary.
	 Mother, TV Producer, Red Carpet Fashion Expert & New York Times Best Selling Author
	 Screenwriter & CEO Of Non Profit 501(c) (3) Fiction/Non fiction  Mom, Believer in God & Jesus Christ. Screenwriter/Author. All Tweets R opinions.
	 True writer, fake musician. All Oregonian.   Co-wrote Letters of the West. Visit http://www.craigmorecreations.com for information.
	 Soprano. NYC. Uber-Taurus. Patron saint of Insufferable Hashtags.
	 Writer, gamer, reader, dreamer and believer. Addicted to Neko Atsume
	 Freelance Journalist/Writer, L.A. based. Fashion, faith and the intersection of the two. Published in @huffingtonpost @glamour @thecut @racked
	 YouTuber. Actress. Artist. Writer. Gamer. Lover of all things Halloween, mid-century, and Batman. Give me anything wrapped in seaweed.
	 Modern jazz recommendation engine. Writer for @Bandcamp.  
Was @wonderingsound (RIP) @eMusic & @AllAboutJazz DotD editor.
It's simple:  You like what you like.
	 Pantheon Co-Founder & Product Czar / former gonzo blogger and performance artist. Social Justice Warlock.
	 Teacher. Writer. •CrossFit•Education•Fatherhood•Life• @ScottAmpersand on Instagram & Snapchat.
	 Nerd. Geek. Novelist. Fangirl. In a fictional relationship with Steve Rogers. Writer for @monstersofgeek.
	 Culturally curious idea maker. Frequent bad joke teller. #IgnitionFactory Director @ OMD, Host of #InnovationCrush,  @INC columnist.  Detroit grown, LA's home.
	 Writer/producer of SURVIVING FAMILY  (on Amazon Prime & iTunes) &  DETOURS. Script Consultant.
	 writer interested in education and social justice issues Marynied@msn.com
	 Writer/PR pro for public advocacy, environment, food safety & music. Now @FinnPartners, formerly NY Times. Banjo, clarinet & uke player; toy soldier general.
	 Musician, Photographer, Director, Gamer, Life Liver. Writer for Solo Vibes Music.
	 Educator. Writer. Art lover and creator.
	 Lazy fanfiction writer, lazy sports lover, lazy gamer...just lazy overall. Half ignant, half free-thinking, me overall.
	 Wife to @CrossbeamsToy inventor, teacher, freelance editor, #beholdthebeautybook author, poet, drummer, musician. Plus, I make a mean cheesecake.
	 Freelance Writer, THX Video Calibrator, Administrator/Reviewer http://HomeTheaterShack.com
	 Co-EIC @AFLWMag. Bylines: L.A. Times, Quartz, Glamour, Variety, L.A. Review of Books, HuffPo, Billboard. X: Publications Dir @learcenter; Feat. Ed @latimes.com.
	 public librarian / information instruction / learning every day / tweets are my own / team Oxford comma / organizer @IndyLitPubCrawl
	 Andria: artist, writer. Occasionally laughs like a dolphin. Avid book reader. #Mom #Vegan #SPNFit #SPNFamily #AKF #Swainer
	 Snarky and sarcastic commentary from a blind former software engineer, hobbiest electronic music producer, and tech support refugee.
	 Writer, Artist, Designer... Cartoonist. Creator of sci-fi comic series VAL-MAR Gifted and Cursed. Also tweets under @carbonfibreme & @VALMARcomic #indiecomics
	 Writer for Lifehacker. Book: Idiot's Guide to the Raspberry Pi. Amateur donut pundit. DM's better than email.  ◻︎ as hell.
	 Hi! I'm a #TravelBlogger, #SocialMedia  engager, and renowned curmudgeon slayer. A #Press member of @IFWTWA.
	 Writer • Artist • Ⓥegan • @ContentFac PR & SMM • Coffee & Craft Beer Enthusiast • Penguins Fan • Pagan • @IcarusWitch Bassist
	 Filmmaker, writer, music lover, pizza enthusiast - I say stuff sometimes.
	 Freelance travel, sports and business writer
	 Poet, writer, editor, professor, homo sapien who believes. Creativity. Peace. Art. Earth. Love.
	 Feminist, music fanatic, making things happen at @Hewlett_Found
	 Author of 9 books, Editor-in-Chief of @WASGMag (indie arts), editor, parent, gardener, and Phillies fan living with chronic illness
------------------------------------------------------------------
-------------------cluster----- 48 of 50--------------
------------------------------------------------------------------
	 21. Ride or Die. Hu$tle. $hhMoney! Taken. @SleepZoned FOREVERRRRRRR.
	 Goin Buff!!! 800!!
	 don't pump fake the money shot
	 NWMS Bearcat Stepper • just keep swimming • Hebrews 11:1 & 1 Peter 5:7
	 humble ya self 
#RattPack
	 Drink some coffee and pretend you know what you're doing.
	 Accept what is..
let go of what was...
have faith in what will be....
	 throw up your hands, make demands
	 Remain Solid and humble . UAlbany Basketball #1
	 Remain Humble
	 So you don't eat meat, you just be wearing that shit
	 Kill Em With Kindness
	 effort won't betray you
	 Let music feed your soul and free your mind
	 Walk by faith not by sight. Work hard.. Dream BIG #BroncoNation
	 22| Stay a villain & dominate long enough to become the hero..
	 give peace a chance ❁ Elmira '19
	 K-State Mechanical Engineering Alumnus. If you don't like something, change it. If you can't change it, change your attitude. Don't complain -Maya Angelou
	 Fuck you, Suzanne Richards.
	 Just keep swimming | UIC | MILF | COFFEE
	 Locals rule. Stay off my wave.
	 Don't let the sound of your own wheels make you crazy.
	 I carry 24/7.I will take out the bad guy and think nothing about it.My brothers and sister buy a gun learn to shoot it and carried it alwaysCCW #WAKE UP AMERICA
	 If they dont like it .. Fuck em. 502 TU19 #Wildheart
	 Just be sincere.
	 stop living for them & start living for you
	 try your best to be good and pray for the rest
	 Keep it Rad. | This one's for Pat.
	 vibrate higher  |  BA7ANCE
	 easy come, easy go ↣
	 Use no hurtful deceit; think innocently and justly, and, if you speak, speak accordingly. ~ Benjamin Franklin
	 Reduce your sodium levels
	 let your ambition carry you
	 watchhh me
	 • My thoughts in 140 characters • #J10405 • #BBN10026 • Stressed, Depressed, & Band Obsessed • Stay Strong Life Goes On •
	 All business. Keep stacking. Everybody needs a pillow.
	 You ain't feeling it, that's cause you sober!
	 We can go down to the rainbows, don't let your high keep your brain low
	 you just gotta keep livin' man.
	 be a pineapple: stand tall, wear a crown & be sweet
	 Don't try to holla if you ain't got a dolla. Instagram & Snapchat// @dayycallmeexit
	 Cite your sources.
	 stay true . ✨
	 Do your thing and don't care if they like it. @UMDSGA President.
	 Que sera sera. -Young nigga I just wanna lay low and chill-
	 chase white💛
	 Baby we built this house
On memories
Take my picture now
Shake it til you see it
And when your fantasies
Become your legacy
Promise me a place
In your house of
	 Keep it cute.
	 22. Fuck What People Think. Stay Positive.        Cast your stones, cast your judgement, you don't make me who I am.
	 Work hard. Be nice.
------------------------------------------------------------------
-------------------cluster----- 49 of 50--------------
------------------------------------------------------------------
	 EKU Online helps you create your own opportunities. Reach your goals, on your terms with Eastern Kentucky University's online degree programs. #GoBigE
	 Life & Career Coaching-individuals and groups-retreats-Transitional &Strategizing challenges at midlife N beyond. What's my next powerful step? Talk to me now
	 Clean Oceans International 
Practical Solutions to Plastic Pollution
	 Transforming programming education | Transplant from Pittsburgh =&gt; Nashville
	 Milford School District's mission is to inspire and prepare our students to reach their fullest potential in a diverse and dynamic world. #MilfordSoars
	 talkin' about human rights, equality, mental health, travel, chicago. // strategist: CSR + social enterprise + nonprofit. @socialimpactin + @whywhisperco.
	 We are a 1.3 million-member, veterans charity, fulfilling our promises to veterans for more than 90 years. #KeepThePromise
RT/Likes do NOT imply endorsement
	 #HowardU | At the intersection of information design, storytelling & social impact
	 Empowering Communities to Act for Social, Economic, & Racial Justice | Chapters in MoCo & PGCo
	 faith + fitness wife, mompreneur, online LifeFit Coach, who loves helping others live a lifefit body, soul, spirit.  2T3.17
	 Supporting Self-Directedness w/ Students, Teachers, & Administrators | Adaptive Schools & Coaching | @MASSP | @LMF4PD | http://stevesewardconsulting.com
	 Attorney, book reviewer, film critic and writer.  Advocate for fundamental social, political and economic change.
	 Our Mission: Love, Live, and Lead. Contemporary worship style. Over 20 ministries actively working. Life Groups offered during the week and on Sunday nights.
	 Communications pro @michiganstateu. Plain language, accessibility, nerd, half of @CRTranscript. Views are the best and allllll mine.
	 The Animal Legal Defense Fund works to protect the lives and advance the interests of animals through the legal system. Follow @ALDF! http://aldf.org/follow
	 ExecutiveHippie

Corp & Gov Sustainability Change Maker

Senior Sustainability Scholar & ASU School of Sustainability Faculty

Passion for empowering others
	 Make the world a better place // Make A Change . // Nothing is more honorable than a grateful heart. // Faith in humanity ❤️ Matthew C.
	 Working to Restore and Enhance Boston's Historic Charles River Esplanade.
	 We're on the road to #earlyretirement through intelligent design. Please join us in our #financialindepence quest! #fincon17 #frugal
	 We seek to be a producer of nutritious and safe organic food while maximizing profitability and developing the earth in a sustainable way
	 Our new film WISDOM TO SURVIVE: #ClimateChange, #Capitalism & Community. SEE THIS FILM!—Shyla Nelson, One Earth One Voice. #Sustainability #PeoplesClimate
	 PA #Nonprofit offering vital #socialservice resources to thousands: #families #seniors #family #health #education #disasterresponse
	 UH Rainbow Babies & Children's is one of the most trusted names in children's health care.
	 Ease is a developer of audit management solutions servicing leading OEM & suppliers. We help teams track KPI to meet compliance, standards, and improve quality.
	 Integrative Dietitian, Plant Food Educator, Author, Blogger & Food Confidence Guru. Get Fearless in the Kitchen here: http://foodconfidence.com/getfearless
	 Husband to Lynn, father of 4. Child of the King. Coach/Mentor to leaders across the globe. Cultivating the Soil of Leadership
	 Medicaid Health Plans of America is the leading national trade association representing the Medicaid managed care industry.
	 Sports Mind Coach- Board Certified Hypnotherapist- Life Strategist - Train your mind and change your life- http://YouTube.com/pattiefreeman1
	 Since 1939 Lutheran Immigration and Refugee Service has created welcoming communities. We resettle refugees, reunite families, rekindle dreams. #StandForWelcome
	 outcomes broker @cycprovidence. advancing collective impact, place based initiatives, and providence public schools through an equity lens. sit @AnnenbergInst
	 The mission of the Miami-Florida Jean Monnet EUCE @ Florida International University is to promote teaching,research,and outreach activities relating to the EU.
	 AMG exists 2 encourage, equip & develop Christ-centered national leaders 2 become instruments of Gospel advancement & community transformation #advancethegospel
	 Family first!
be active, be free, be in community 
Freedom and basketball! Bishop5two XBONE
#endthefed central banks are P.E.#1
	 CALPIRG takes on powerful interests on behalf of Californians, working to win concrete results for our democracy and our well-being.
	 Charity Fundraising supports charities, schools & non-profits, providing #charity #fundraising vacations, VIP experiences & auction items. Join us today!
	 A community workspace designed to inspire, connect, and catalyze social impact. Join our growing family or visit us in Station North.
	 Largest Network of emerging thinkers & doers in the nation with 130 Chapters in 40 states. Winner: @MacFound Award for Creative and Effective Inst. #WhoseRules
	 MISS NEBRASKA SWEETHEART 2016 ❤
️ I've been given the power to affect change, what more of a miracle could I want.
	 California USA Wrestling, a non for profit 501c3 organization guided by the Olympic Spirit.
	 Council on Competitiveness—CEOs, university presidents, labor leaders and national lab directors working to ensure U.S. prosperity.
	 National coalition of universities, issue organizations help students + communities build public memory projects on urgent social issues. #StatesofIncarceration
	 End the Trade in Child Rape and Torture. Help support Data4Justice a crowd-sourced database of child pornography arrests in America http://www.data4justice.org
	 Management professor impassioned to help all leaders achieve optimal experiences and outcomes for stakeholders.
	 Reppin the power of synergy
Dec.14.2015
	 Patient-specific, evidence-based personalized nutrition for the cancer patient and their caregivers.
	 We are the first university-based LGBTQ research center in the United States. Housed at @GC_CUNY. Like us? Consider donating: http://bit.ly/donate-to-clags
	 We focus on advancing our clients’ #brands through #marketing, #creative, #graphicdesign, #socialmedia, #strategicplanning, #advertising, & #webdesign — #hcsm
	 Shriners Hospital for Children — Northern California, where kids and families benefit from care and research from a childrens hospital.
	 Georgetown Law Center on Poverty and Inequality
	 Super PACs Are Super Whack


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_60_lda_bow_topics.txt <==
Topic: 0 
Words: 0.082*"school" + 0.059*"high" + 0.022*"coach" + 0.020*"child" + 0.013*"public" + 0.013*"youth" + 0.010*"student" + 0.010*"leader" + 0.010*"district" + 0.010*"community"
Topic: 1 
Words: 0.030*"podcast" + 0.028*"anime" + 0.025*"listen" + 0.023*"music" + 0.021*"movie" + 0.015*"host" + 0.015*"lover" + 0.015*"game" + 0.012*"like" + 0.012*"nerd"
Topic: 2 
Words: 0.049*"wife" + 0.043*"mother" + 0.038*"reporter" + 0.016*"anchor" + 0.015*"sport" + 0.014*"lover" + 0.013*"livin" + 0.013*"daughter" + 0.013*"story" + 0.013*"addict"
Topic: 3 
Words: 0.022*"smile" + 0.019*"hand" + 0.013*"simple" + 0.010*"exist" + 0.009*"like" + 0.009*"world" + 0.009*"original" + 0.009*"student" + 0.009*"dirty" + 0.008*"affair"
Topic: 4 
Words: 0.047*"sport" + 0.024*"boston" + 0.020*"league" + 0.019*"production" + 0.016*"music" + 0.014*"event" + 0.014*"angeles" + 0.012*"legend" + 0.010*"state" + 0.009*"fine"
Topic: 5 
Words: 0.045*"look" + 0.029*"teacher" + 0.020*"certified" + 0.019*"educator" + 0.017*"wait" + 0.017*"google" + 0.012*"packer" + 0.011*"digital" + 0.009*"director" + 0.008*"alabama"
Topic: 6 
Words: 0.036*"chief" + 0.024*"blacklivesmatter" + 0.019*"officer" + 0.014*"york" + 0.014*"giant" + 0.010*"meteorologist" + 0.009*"weather" + 0.008*"lover" + 0.007*"orange" + 0.007*"storm"
Topic: 7 
Words: 0.254*"love" + 0.035*"family" + 0.022*"life" + 0.019*"friend" + 0.016*"music" + 0.010*"r.i.p" + 0.010*"year" + 0.009*"sport" + 0.009*"wife" + 0.008*"girl"
Topic: 8 
Words: 0.029*"photography" + 0.028*"money" + 0.021*"vibe" + 0.021*"mind" + 0.019*"positive" + 0.018*"life" + 0.018*"road" + 0.016*"teach" + 0.013*"travel" + 0.013*"good"
Topic: 9 
Words: 0.022*"concert" + 0.016*"self" + 0.013*"lover" + 0.011*"tweet" + 0.011*"positivity" + 0.011*"tattoo" + 0.010*"lady" + 0.009*"sport" + 0.009*"hoop" + 0.008*"drug"
Topic: 10 
Words: 0.032*"insta" + 0.020*"life" + 0.018*"mean" + 0.015*"remember" + 0.015*"perfect" + 0.013*"wrong" + 0.013*"service" + 0.011*"regret" + 0.010*"moment" + 0.010*"writer"
Topic: 11 
Words: 0.096*"media" + 0.092*"social" + 0.047*"alum" + 0.017*"digital" + 0.015*"justice" + 0.014*"tweet" + 0.014*"director" + 0.013*"marketing" + 0.012*"sport" + 0.011*"opinion"
Topic: 12 
Words: 0.019*"matter" + 0.014*"fall" + 0.014*"firm" + 0.012*"special" + 0.012*"lawyer" + 0.011*"office" + 0.010*"legal" + 0.010*"choose" + 0.009*"jeremiah" + 0.009*"seek"
Topic: 13 
Words: 0.054*"artist" + 0.042*"booking" + 0.036*"producer" + 0.033*"music" + 0.032*"contact" + 0.023*"beat" + 0.021*"feature" + 0.016*"email" + 0.014*"sound" + 0.013*"inquiry"
Topic: 14 
Words: 0.091*"designer" + 0.065*"want" + 0.040*"graphic" + 0.026*"champion" + 0.015*"draw" + 0.015*"artist" + 0.012*"design" + 0.011*"illustrator" + 0.008*"2012" + 0.007*"developer"
Topic: 15 
Words: 0.045*"marketing" + 0.020*"enthusiast" + 0.020*"travel" + 0.017*"sport" + 0.016*"digital" + 0.014*"aficionado" + 0.014*"lover" + 0.013*"music" + 0.012*"technology" + 0.011*"food"
Topic: 16 
Words: 0.038*"lover" + 0.019*"wanna" + 0.014*"short" + 0.013*"wine" + 0.013*"music" + 0.013*"chicken" + 0.011*"sweet" + 0.011*"dance" + 0.009*"comic" + 0.009*"book"
Topic: 17 
Words: 0.020*"girl" + 0.013*"jack" + 0.013*"soon" + 0.011*"catch" + 0.011*"4:13" + 0.011*"wolf" + 0.010*"earth" + 0.010*"drop" + 0.010*"chance" + 0.009*"usually"
Topic: 18 
Words: 0.021*"daddy" + 0.020*"ride" + 0.019*"humble" + 0.016*"cute" + 0.013*"different" + 0.013*"star" + 0.012*"space" + 0.010*"maybe" + 0.010*"respect" + 0.010*"stay"
Topic: 19 
Words: 0.041*"senior" + 0.040*"health" + 0.031*"president" + 0.017*"care" + 0.014*"university" + 0.012*"policy" + 0.011*"vice" + 0.010*"science" + 0.010*"research" + 0.008*"political"
Topic: 20 
Words: 0.037*"writer" + 0.030*"artist" + 0.016*"comic" + 0.014*"coffee" + 0.013*"freelance" + 0.012*"librarian" + 0.011*"enthusiast" + 0.010*"lover" + 0.010*"photographer" + 0.010*"addict"
Topic: 21 
Words: 0.073*"editor" + 0.053*"news" + 0.028*"writer" + 0.025*"film" + 0.015*"content" + 0.012*"manage" + 0.010*"sport" + 0.009*"marketing" + 0.008*"producer" + 0.008*"digital"
Topic: 22 
Words: 0.068*"husband" + 0.064*"father" + 0.045*"jesus" + 0.033*"love" + 0.032*"christ" + 0.030*"follower" + 0.016*"life" + 0.015*"pastor" + 0.013*"laugh" + 0.011*"church"
Topic: 23 
Words: 0.070*"state" + 0.029*"university" + 0.025*"believe" + 0.022*"iowa" + 0.020*"fight" + 0.017*"psalm" + 0.011*"seahawks" + 0.009*"sunshine" + 0.009*"oklahoma" + 0.009*"life"
Topic: 24 
Words: 0.119*"tweet" + 0.091*"follow" + 0.057*"need" + 0.048*"help" + 0.035*"account" + 0.023*"geo-targeted" + 0.023*"@careerarc" + 0.020*"real" + 0.011*"estate" + 0.011*"life"
Topic: 25 
Words: 0.054*"bear" + 0.047*"player" + 0.044*"raise" + 0.023*"southern" + 0.018*"south" + 0.014*"texas" + 0.013*"california" + 0.012*"georgia" + 0.012*"university" + 0.010*"jersey"
Topic: 26 
Words: 0.112*"twitter" + 0.094*"official" + 0.048*"account" + 0.024*"page" + 0.013*"feed" + 0.012*"home" + 0.010*"university" + 0.008*"sign" + 0.008*"master" + 0.007*"fail"
Topic: 27 
Words: 0.032*"book" + 0.022*"soccer" + 0.016*"life" + 0.013*"sport" + 0.012*"comic" + 0.011*"fanatic" + 0.009*"nerd" + 0.009*"music" + 0.008*"musical" + 0.008*"writer"
Topic: 28 
Words: 0.075*"student" + 0.024*"athlete" + 0.022*"stop" + 0.015*"college" + 0.014*"proverb" + 0.011*"plan" + 0.010*"library" + 0.010*"like" + 0.008*"teacher" + 0.008*"learn"
Topic: 29 
Words: 0.033*"design" + 0.020*"creative" + 0.014*"contributor" + 0.013*"director" + 0.012*"founder" + 0.012*"culture" + 0.010*"study" + 0.009*"nigga" + 0.009*"building" + 0.009*"race"
Topic: 30 
Words: 0.051*"singer" + 0.031*"songwriter" + 0.023*"dancer" + 0.018*"actress" + 0.012*"writer" + 0.009*"county" + 0.008*"little" + 0.008*"book" + 0.007*"musician" + 0.007*"news"
Topic: 31 
Words: 0.065*"writer" + 0.048*"author" + 0.020*"host" + 0.015*"producer" + 0.014*"entertainment" + 0.013*"filmmaker" + 0.013*"comedian" + 0.013*"director" + 0.011*"journalist" + 0.010*"novel"
Topic: 32 
Words: 0.046*"great" + 0.015*"learner" + 0.013*"drummer" + 0.013*"lifelong" + 0.013*"progress" + 0.012*"america" + 0.011*"future" + 0.008*"director" + 0.008*"heavy" + 0.007*"mary"
Topic: 33 
Words: 0.036*"head" + 0.017*"forget" + 0.010*"entrepreneur" + 0.010*"coach" + 0.010*"husband" + 0.010*"father" + 0.010*"professional" + 0.010*"life" + 0.009*"help" + 0.009*"tweet"
Topic: 34 
Words: 0.054*"good" + 0.041*"happy" + 0.036*"come" + 0.023*"tell" + 0.021*"rest" + 0.020*"peace" + 0.019*"life" + 0.017*"true" + 0.017*"soul" + 0.009*"worth"
Topic: 35 
Words: 0.033*"human" + 0.030*"light" + 0.022*"conservative" + 0.017*"rights" + 0.013*"american" + 0.011*"history" + 0.011*"catholic" + 0.011*"christian" + 0.010*"florida" + 0.009*"veteran"
Topic: 36 
Words: 0.031*"university" + 0.025*"basketball" + 0.024*"husband" + 0.022*"coach" + 0.022*"college" + 0.019*"father" + 0.019*"christian" + 0.019*"kind" + 0.015*"state" + 0.015*"softball"
Topic: 37 
Words: 0.023*"gamer" + 0.018*"weird" + 0.017*"break" + 0.017*"programmer" + 0.013*"gotta" + 0.011*"game" + 0.011*"developer" + 0.010*"life" + 0.009*"thank" + 0.009*"thing"
Topic: 38 
Words: 0.078*"class" + 0.068*"2016" + 0.019*"2015" + 0.019*"varsity" + 0.014*"2018" + 0.013*"2019" + 0.011*"2017" + 0.009*"university" + 0.008*"4:13" + 0.008*"tour"
Topic: 39 
Words: 0.026*"football" + 0.019*"husband" + 0.018*"sport" + 0.017*"hockey" + 0.016*"music" + 0.016*"father" + 0.015*"awesome" + 0.014*"basketball" + 0.012*"fantasy" + 0.012*"devil"
Topic: 40 
Words: 0.045*"fuck" + 0.032*"track" + 0.020*"information" + 0.020*"source" + 0.020*"field" + 0.019*"happiness" + 0.018*"truth" + 0.016*"update" + 0.016*"army" + 0.015*"weather"
Topic: 41 
Words: 0.059*"thing" + 0.022*"nice" + 0.019*"white" + 0.018*"turn" + 0.015*"black" + 0.015*"football" + 0.013*"stuff" + 0.011*"time" + 0.011*"world" + 0.011*"talk"
Topic: 42 
Words: 0.035*"person" + 0.024*"long" + 0.021*"radio" + 0.017*"walk" + 0.014*"goal" + 0.012*"inspire" + 0.012*"easy" + 0.012*"morning" + 0.011*"island" + 0.010*"cheer"
Topic: 43 
Words: 0.025*"bitch" + 0.020*"leave" + 0.020*"heart" + 0.018*"fear" + 0.015*"dream" + 0.015*"mind" + 0.015*"free" + 0.014*"wild" + 0.012*"life" + 0.009*"strength"
Topic: 44 
Words: 0.203*"live" + 0.055*"life" + 0.023*"dream" + 0.011*"kill" + 0.009*"mess" + 0.008*"prince" + 0.007*"taylor" + 0.007*"love" + 0.007*"like" + 0.007*"inside"
Topic: 45 
Words: 0.094*"time" + 0.058*"like" + 0.041*"snap" + 0.033*"life" + 0.031*"stay" + 0.019*"2017" + 0.014*"sleep" + 0.012*"good" + 0.011*"away" + 0.010*"live"
Topic: 46 
Words: 0.033*"opinion" + 0.032*"view" + 0.020*"express" + 0.020*"talent" + 0.019*"tweet" + 0.016*"employer" + 0.012*"co-founder" + 0.010*"thing" + 0.010*"reflect" + 0.008*"worry"
Topic: 47 
Words: 0.023*"2020" + 0.014*"sport" + 0.013*"data" + 0.011*"Penn" + 0.011*"state" + 0.010*"stuff" + 0.010*"founder" + 0.010*"finance" + 0.009*"enterprise" + 0.009*"tech"
Topic: 48 
Words: 0.079*"business" + 0.034*"real" + 0.030*"inquiry" + 0.017*"email" + 0.016*"alumnus" + 0.012*"estate" + 0.010*"rapper" + 0.010*"small" + 0.009*"question" + 0.008*"esport"
Topic: 49 
Words: 0.016*"music" + 0.015*"people" + 0.014*"drink" + 0.014*"marry" + 0.011*"modern" + 0.010*"sport" + 0.009*"dallas" + 0.009*"life" + 0.009*"humor" + 0.009*"work"
Topic: 50 
Words: 0.125*"know" + 0.065*"engineer" + 0.032*"software" + 0.010*"composer" + 0.008*"jazz" + 0.008*"strong" + 0.008*"grind" + 0.008*"high" + 0.007*"thing" + 0.007*"school"
Topic: 51 
Words: 0.041*"photographer" + 0.018*"writer" + 0.014*"roll" + 0.012*"lover" + 0.010*"book" + 0.010*"enthusiast" + 0.009*"blogger" + 0.009*"traveler" + 0.009*"dreamer" + 0.008*"founder"
Topic: 52 
Words: 0.163*"snapchat" + 0.122*"instagram" + 0.029*"follow" + 0.027*"lose" + 0.020*"watch" + 0.014*"miss" + 0.012*"facebook" + 0.009*"music" + 0.008*"chase" + 0.007*"united"
Topic: 53 
Words: 0.036*"product" + 0.031*"development" + 0.016*"life" + 0.014*"business" + 0.012*"actor" + 0.011*"search" + 0.010*"year" + 0.010*"horse" + 0.010*"director" + 0.009*"dope"
Topic: 54 
Words: 0.016*"cancer" + 0.016*"princess" + 0.016*"survivor" + 0.016*"cause" + 0.014*"member" + 0.014*"cheese" + 0.014*"proud" + 0.012*"volunteer" + 0.011*"ambassador" + 0.010*"hell"
Topic: 55 
Words: 0.082*"game" + 0.048*"video" + 0.027*"youtube" + 0.025*"play" + 0.014*"founder" + 0.013*"channel" + 0.012*"junior" + 0.011*"gamer" + 0.010*"streamer" + 0.010*"beauty"
Topic: 56 
Words: 0.023*"average" + 0.017*"nation" + 0.013*"reason" + 0.009*"paradise" + 0.009*"wave" + 0.008*"@twitter" + 0.008*"download" + 0.008*"freak" + 0.008*"matthew" + 0.007*"boyfriend"
Topic: 57 
Words: 0.034*"think" + 0.030*"better" + 0.028*"cool" + 0.026*"probably" + 0.023*"life" + 0.022*"living" + 0.016*"retweet" + 0.015*"like" + 0.013*"thing" + 0.012*"send"
Topic: 58 
Words: 0.032*"shit" + 0.022*"team" + 0.017*"like" + 0.014*"straight" + 0.012*"chill" + 0.010*"college" + 0.010*"university" + 0.008*"edge" + 0.008*"year" + 0.007*"cold"
Topic: 59 
Words: 0.022*"company" + 0.020*"half" + 0.018*"tweet" + 0.014*"stand" + 0.013*"lead" + 0.012*"help" + 0.012*"service" + 0.012*"mobile" + 0.010*"build" + 0.009*"design"


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_60_lda_tfidf_topics.txt <==
Topic: 0 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 1 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 2 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 3 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 4 
Words: 0.122*"producer" + 0.089*"video" + 0.056*"film" + 0.054*"politics" + 0.047*"president" + 0.044*"child" + 0.039*"support" + 0.034*"single" + 0.034*"conservative" + 0.032*"music"
Topic: 5 
Words: 0.272*"reader" + 0.120*"freak" + 0.084*"deal" + 0.063*"burrito" + 0.055*"ring" + 0.047*"casual" + 0.039*"solo" + 0.032*"skier" + 0.026*"memoir" + 0.018*"traveler"
Topic: 6 
Words: 0.207*"follow" + 0.176*"good" + 0.114*"designer" + 0.055*"consultant" + 0.051*"fanatic" + 0.042*"trust" + 0.041*"vibe" + 0.036*"space" + 0.035*"turn" + 0.025*"town"
Topic: 7 
Words: 0.473*"love" + 0.111*"travel" + 0.088*"animal" + 0.067*"peace" + 0.060*"maker" + 0.030*"music" + 0.022*"healthy" + 0.021*"bird" + 0.019*"planet" + 0.018*"jewelry"
Topic: 8 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 9 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 10 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 11 
Words: 0.134*"thing" + 0.117*"lover" + 0.095*"music" + 0.091*"media" + 0.086*"alum" + 0.077*"social" + 0.077*"football" + 0.060*"manager" + 0.057*"coffee" + 0.046*"beer"
Topic: 12 
Words: 0.297*"west" + 0.171*"specialize" + 0.091*"locate" + 0.037*"airport" + 0.036*"delicious" + 0.023*"brewing" + 0.018*"pint" + 0.001*"timeless" + 0.001*"brew" + 0.000*"beach"
Topic: 13 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 14 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 15 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 16 
Words: 0.117*"family" + 0.111*"people" + 0.106*"friend" + 0.101*"coach" + 0.095*"help" + 0.090*"host" + 0.061*"radio" + 0.054*"talk" + 0.051*"speaker" + 0.044*"wine"
Topic: 17 
Words: 0.124*"community" + 0.105*"public" + 0.071*"passionate" + 0.062*"break" + 0.059*"research" + 0.051*"fight" + 0.043*"provide" + 0.041*"source" + 0.037*"researcher" + 0.037*"bike"
Topic: 18 
Words: 0.286*"enthusiast" + 0.155*"digital" + 0.153*"nerd" + 0.088*"feminist" + 0.082*"educator" + 0.040*"parent" + 0.031*"queer" + 0.026*"scholar" + 0.020*"plant" + 0.019*"intersectional"
Topic: 19 
Words: 0.192*"husband" + 0.170*"father" + 0.144*"business" + 0.125*"baseball" + 0.108*"bless" + 0.077*"enjoy" + 0.051*"avid" + 0.036*"believer" + 0.021*"brave" + 0.012*"falcon"
Topic: 20 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 21 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 22 
Words: 0.150*"twitter" + 0.123*"gamer" + 0.123*"official" + 0.116*"blogger" + 0.083*"singer" + 0.066*"cool" + 0.059*"runner" + 0.051*"youtuber" + 0.042*"foodie" + 0.040*"dancer"
Topic: 23 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 24 
Words: 0.198*"year" + 0.158*"author" + 0.077*"mind" + 0.074*"lose" + 0.062*"management" + 0.053*"executive" + 0.049*"project" + 0.045*"loving" + 0.039*"available" + 0.028*"moment"
Topic: 25 
Words: 0.231*"native" + 0.221*"hard" + 0.116*"welcome" + 0.088*"angeles" + 0.075*"sell" + 0.064*"work" + 0.050*"client" + 0.021*"realty" + 0.016*"consider" + 0.000*"family"
Topic: 26 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 27 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 28 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 29 
Words: 0.235*"news" + 0.212*"write" + 0.177*"grad" + 0.097*"beat" + 0.042*"columnist" + 0.042*"sport" + 0.030*"Penn" + 0.028*"marathon" + 0.022*"division" + 0.018*"book"
Topic: 30 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 31 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 32 
Words: 0.261*"christian" + 0.146*"sale" + 0.114*"washington" + 0.064*"steeler" + 0.063*"pirate" + 0.050*"drug" + 0.037*"penguin" + 0.035*"deliver" + 0.025*"text" + 0.018*"automotive"
Topic: 33 
Words: 0.227*"world" + 0.148*"best" + 0.111*"free" + 0.101*"woman" + 0.068*"fashion" + 0.052*"small" + 0.052*"share" + 0.041*"wanna" + 0.033*"wild" + 0.033*"spirit"
Topic: 34 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 35 
Words: 0.182*"member" + 0.181*"account" + 0.140*"owner" + 0.113*"creative" + 0.086*"personal" + 0.080*"board" + 0.066*"group" + 0.028*"advertising" + 0.019*"outdoor" + 0.018*"vegas"
Topic: 36 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 37 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 38 
Words: 0.325*"teacher" + 0.139*"sleep" + 0.119*"party" + 0.085*"park" + 0.055*"late" + 0.036*"temple" + 0.029*"flyer" + 0.027*"phillies" + 0.020*"collective" + 0.015*"bruce"
Topic: 39 
Words: 0.149*"school" + 0.138*"wife" + 0.074*"leader" + 0.067*"event" + 0.067*"education" + 0.063*"christ" + 0.063*"follower" + 0.047*"activist" + 0.043*"county" + 0.031*"adult"
Topic: 40 
Words: 0.000*"attend" + 0.000*"lgbtq" + 0.000*"scratch" + 0.000*"adhd" + 0.000*"2018" + 0.000*"japanese" + 0.000*"male" + 0.000*"pansexual" + 0.000*"autism" + 0.000*"alaska"
Topic: 41 
Words: 0.148*"bear" + 0.111*"city" + 0.099*"raise" + 0.078*"history" + 0.074*"long" + 0.067*"national" + 0.052*"comedy" + 0.040*"ball" + 0.035*"volunteer" + 0.032*"nascar"
Topic: 42 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 43 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 44 
Words: 0.291*"sport" + 0.191*"girl" + 0.106*"science" + 0.097*"mother" + 0.069*"political" + 0.057*"professor" + 0.048*"idea" + 0.027*"lover" + 0.017*"author" + 0.013*"oxford"
Topic: 45 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 46 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 47 
Words: 0.389*"college" + 0.188*"journalist" + 0.086*"dreamer" + 0.060*"philly" + 0.058*"tennis" + 0.039*"buffalo" + 0.039*"writer." + 0.016*"iced" + 0.014*"sunset" + 0.009*"worm"
Topic: 48 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 49 
Words: 0.189*"view" + 0.166*"texas" + 0.124*"beautiful" + 0.101*"country" + 0.075*"independent" + 0.056*"liberal" + 0.054*"valley" + 0.045*"progressive" + 0.036*"opportunity" + 0.028*"arkansas"
Topic: 50 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 51 
Words: 0.183*"editor" + 0.138*"professional" + 0.116*"real" + 0.059*"bitch" + 0.054*"model" + 0.053*"award" + 0.052*"anime" + 0.035*"international" + 0.035*"estate" + 0.031*"winner"
Topic: 52 
Words: 0.000*"virginian" + 0.000*"8:31" + 0.000*"perfection" + 0.000*"inevitable" + 0.000*"virgin" + 0.000*"accidental" + 0.000*"gracie" + 0.000*"remixer" + 0.000*"olympic" + 0.000*"beard"
Topic: 53 
Words: 0.268*"writer" + 0.195*"game" + 0.133*"senior" + 0.097*"basketball" + 0.076*"youtube" + 0.046*"page" + 0.044*"associate" + 0.040*"focus" + 0.023*"press" + 0.012*"knick"
Topic: 54 
Words: 0.240*"artist" + 0.113*"entrepreneur" + 0.100*"change" + 0.084*"advocate" + 0.074*"health" + 0.072*"2015" + 0.066*"living" + 0.056*"south" + 0.054*"southern" + 0.034*"face"
Topic: 55 
Words: 0.275*"life" + 0.198*"live" + 0.115*"founder" + 0.093*"come" + 0.075*"engineer" + 0.031*"today" + 0.031*"supporter" + 0.028*"veteran" + 0.025*"strong" + 0.018*"tomorrow"
Topic: 56 
Words: 0.215*"food" + 0.175*"book" + 0.162*"movie" + 0.128*"comic" + 0.094*"traveler" + 0.037*"critic" + 0.028*"operation" + 0.026*"universe" + 0.023*"unite" + 0.015*"fiend"
Topic: 57 
Words: 0.274*"tech" + 0.180*"head" + 0.162*"junkie" + 0.091*"huge" + 0.075*"strategy" + 0.042*"practice" + 0.027*"comment" + 0.019*"photog" + 0.013*"mason" + 0.012*"thing"
Topic: 58 
Words: 0.168*"work" + 0.153*"proud" + 0.130*"2016" + 0.128*"class" + 0.088*"stay" + 0.072*"graduate" + 0.064*"hockey" + 0.059*"currently" + 0.036*"patriot" + 0.023*"career"
Topic: 59 
Words: 0.200*"university" + 0.129*"photographer" + 0.070*"jesus" + 0.066*"lead" + 0.058*"light" + 0.048*"soul" + 0.046*"chief" + 0.040*"blue" + 0.036*"global" + 0.026*"lord"


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_d1_category_examples.csv <==
NOUN Same Lemma? Examples
---	Type: False | Counts	---
	('student', 'candidate')  : 108
	('sophomore', 'junior')   : 69
	('student', 'graduate')   : 47
	('alumni', 'alum')        : 47
	('manager', 'director')   : 45
	('college', 'university') : 41
	('freshman', 'sophomore') : 36
	('grad', 'alum')          : 34
	('alum', 'alumnus')       : 33
	('coordinator', 'manager') : 29
	('writer', 'author')      : 27
	('alumni', 'alumna')      : 26
	('student', 'grad')       : 25
	('alum', 'alumna')        : 25
	('instagram', 'ig')       : 25
	('vp', 'svp')             : 22
	('page', 'account')       : 21
	('developer', 'engineer') : 20
	('co-founder', 'founder') : 18
	('fiancé', 'husband')     : 18
	('ig', 'instagram')       : 17
	('reporter', 'editor')    : 17
	('student', 'alum')       : 17
	('teacher', 'educator')   : 17
	('sc', '👻')               : 16
	('author', 'writer')      : 16
	('blogger', 'writer')     : 16
	('fiancé', 'wife')        : 15
	('22yrs', '23yrs')        : 14
	('director', 'vp')        : 13
	('2l', '3l')              : 13
	('founder', 'co-founder') : 13
	('football', 'sports')    : 13
	('alumnus', 'alum')       : 12
	('fiancée', 'wife')       : 11
	('owner', 'founder')      : 11
	('son', 'kids')           : 11
	('daddy', 'dad')          : 11
	('advocate', 'activist')  : 11
	('specialist', 'manager') : 11
	('girlfriend', 'wife')    : 11
	('alum', 'alumni')        : 11
	('insta', 'instagram')    : 10
	('freshman', 'junior')    : 10
	('co-owner', 'owner')     : 10
	('writer', 'editor')      : 10
	('boyfriend', 'husband')  : 9
	('theatre', 'theater')    : 9
	('team', 'program')       : 9
	('sc', 'snap')            : 9
	('snapchat', 'sc')        : 9
	('actress', 'actor')      : 9
	('editor', 'writer')      : 9
	('snap', '👻')             : 9
	('co-host', 'host')       : 9
	('ceo', 'founder')        : 9
	('alum', 'grad')          : 9
	('university', 'alumni')  : 9
	('insta', 'ig')           : 9
	('father', 'dad')         : 9
	('designer', 'design')    : 8
	('snapchat', 'snap')      : 8
	('vp', 'president')       : 8
	('lawyer', 'attorney')    : 8
	('vegetarian', 'vegan')   : 8
	('alumna', 'alum')        : 8
	('girlfriend', 'fiancé')  : 8
	('graduate', 'grad')      : 8
	('snap', 'sc')            : 8
	('asst', 'assoc')         : 8
	('1l', '2l')              : 8
	('advisor', 'adviser')    : 8
	('equality', 'equity')    : 8
	('journalist', 'writer')  : 8
	('23yrs', '24yrs')        : 8
	('univeristy', 'university') : 8
	('co-director', 'director') : 8
	('fiance', 'husband')     : 8
	('host', 'co-host')       : 8
	('instagram', 'insta')    : 8
---	Type: True | Counts	---
	('alumni', 'alumnus')     : 62
	('dog', 'dogs')           : 35
	('cat', 'cats')           : 19
	('daughter', 'daughters') : 12
	('women', 'woman')        : 11
	('dogs', 'dog')           : 10
	('sports', 'sport')       : 9
	('son', 'sons')           : 9
	('alumnus', 'alumni')     : 9
	('kid', 'kids')           : 7
	('sport', 'sports')       : 6
	('woman', 'women')        : 6
	('baby', 'babies')        : 6
	('girl', 'girls')         : 6
	('communications', 'communication') : 6
	('movie', 'movies')       : 5
	('boy', 'boys')           : 5
	('opinion', 'opinions')   : 5
	('communication', 'communications') : 4
	('view', 'views')         : 4
	('technology', 'technologies') : 4
	('inquires', 'inquiries') : 4
	('thing', 'things')       : 4
	('team', 'teams')         : 4
	('sciences', 'science')   : 3
	('employer', 'employers') : 3
	('pup', 'pups')           : 3
	('members', 'member')     : 3
	('art', 'arts')           : 3
	('events', 'event')       : 3
	('enthusiasts', 'enthusiast') : 3
	('artists', 'artist')     : 3
	('game', 'games')         : 3
	('fans', 'fan')           : 3
	('packer', 'packers')     : 3
	('book', 'books')         : 3
	('league', 'leagues')     : 3
	('cats', 'cat')           : 3
	('kiddo', 'kiddos')       : 3
	('endorsements', 'endorsement') : 3
	('libraries', 'library')  : 3
	('program', 'programs')   : 3
	('champions', 'champion') : 3
	('time', 'times')         : 3
	('school', 'schools')     : 3
	('service', 'services')   : 3
	('issue', 'issues')       : 2
	('systems', 'system')     : 2
	('beers', 'beer')         : 2
	('master', 'masters')     : 2
	('industries', 'industry') : 2
	('joke', 'jokes')         : 2
	('specialist', 'specialists') : 2
	('place', 'places')       : 2
	('value', 'values')       : 2
	('champion', 'champions') : 2
	('gator', 'gators')       : 2
	('psalms', 'psalm')       : 2
	('psalm', 'psalms')       : 2
	('gentlemen', 'gentleman') : 2
	('science', 'sciences')   : 2
	('cub', 'cubs')           : 2
	('rt', 'rts')             : 2
	('child', 'children')     : 2
	('government', 'governments') : 2
	('packers', 'packer')     : 2
	('schools', 'school')     : 2
	('post', 'posts')         : 2
	('dream', 'dreams')       : 2
	('disorders', 'disorder') : 2
	('bulldog', 'bulldogs')   : 2
	('foods', 'food')         : 2
	('world', 'worlds')       : 2
	('men', 'man')            : 2
	('supporter', 'supporters') : 2
	('promise', 'promises')   : 2
	('system', 'systems')     : 2
	('organization', 'organizations') : 2
	('booking', 'bookings')   : 2
	('laker', 'lakers')       : 2
NOUN Synonyms? Examples
---	Type: False | Counts	---
	('student', 'candidate')  : 108
	('sophomore', 'junior')   : 69
	('student', 'graduate')   : 47
	('college', 'university') : 41
	('freshman', 'sophomore') : 36
---	Type: True | Counts	---
	('alumni', 'alum')        : 47
	('manager', 'director')   : 45
	('grad', 'alum')          : 34
	('alum', 'alumnus')       : 33
	('writer', 'author')      : 27
NOUN Hyper/Hyponym? Examples
---	Type: N/A | Counts	---
	('alumni', 'alum')        : 47
	('manager', 'director')   : 45
	('grad', 'alum')          : 34
	('alum', 'alumnus')       : 33
	('writer', 'author')      : 27
---	Type: be more specific | Counts	---
	('thoughts', 'opinions')  : 3
	('course', 'path')        : 1
	('student', 'scholar')    : 1
	('addict', 'junkie')      : 1
	('part', 'piece')         : 1
---	Type: be more general | Counts	---
	('teaching', 'education') : 2
	('prize', 'award')        : 1
	('marijuana', 'cannabis') : 1
	('piece', 'part')         : 1
	('area', 'region')        : 1
NOUN Spelling Correction? Examples
---	Type: 1 | Counts	---
	('vp', 'svp')             : 22
	('22yrs', '23yrs')        : 14
	('2l', '3l')              : 13
	('1l', '2l')              : 8
	('23yrs', '24yrs')        : 8
NOUN Hyper/Hyponym? Examples (not spelling correction)
---	Type: N/A | Counts	---
	('student', 'candidate')  : 108
	('sophomore', 'junior')   : 69
	('college', 'university') : 41
	('freshman', 'sophomore') : 36
	('coordinator', 'manager') : 29
---	Type: be more specific | Counts	---
	('student', 'graduate')   : 47
	('student', 'grad')       : 25
	('student', 'alum')       : 17
	('father', 'dad')         : 9
	('vegetarian', 'vegan')   : 8
---	Type: be more general | Counts	---
	('teacher', 'educator')   : 17
	('actress', 'actor')      : 9
	('journalist', 'writer')  : 8
	('dad', 'father')         : 7
	('cofounder', 'founder')  : 6
NOUN Word Freqency Increased? Examples
---	Type: (None, None) | Counts	---
	('student', 'candidate')  : 108
	('sophomore', 'junior')   : 69
	('alumni', 'alum')        : 47
---	Type: ('positive', 'positive') | Counts	---
	('student', 'graduate')   : 47
	('developer', 'engineer') : 20
	('reporter', 'editor')    : 17
---	Type: ('negative', 'positive') | Counts	---
	('blogger', 'writer')     : 16
	('assistant', 'associate') : 6
	('geek', 'nerd')          : 5
---	Type: ('positive', 'negative') | Counts	---
	('nerd', 'geek')          : 5
	('freshman', 'sophmore')  : 4
	('pastor', 'leader')      : 4
---	Type: ('negative', 'negative') | Counts	---
	('vegetarian', 'vegan')   : 8
	('runner', 'marathoner')  : 4
	('specialist', 'supervisor') : 3
VERB Same Lemma? Examples
---	Type: False | Counts	---
	('engaged', 'married')    : 83
	('like', 'love')          : 12
	('pre-order', 'order')    : 9
	('got', 'have')           : 5
	('beleive', 'believe')    : 5
	('breath', 'breathe')     : 4
	('nominated', 'winning')  : 4
	('live', 'love')          : 4
	('love', 'live')          : 4
	('recovering', 'relapsed') : 3
	('have', 'got')           : 3
	('love', 'like')          : 3
	('taken', 'married')      : 2
	('fall', 'fail')          : 2
	('twitter', 'tweet')      : 2
	('preorder', 'buy')       : 2
	('divorced', 'married')   : 2
	('launch', 'grow')        : 2
	('living', 'livin')       : 2
	('assure', 'ensure')      : 2
	('contributing', 'managing') : 2
	('5rings', '6rings')      : 2
	('staring', 'starting')   : 2
	('stay', 'remain')        : 2
	('teamengaged', 'teammarried') : 2
	('love', 'learn')         : 2
	('running', 'runnin')     : 2
	('inspire', 'aspire')     : 2
	('motivate', 'inspire')   : 2
	('love', '❤️')            : 2
	('partnered', 'married')  : 2
	('blog', 'write')         : 2
	('married', 'widowed')    : 2
	('livin', 'living')       : 2
	('tell', 'share')         : 2
	('follow', 'add')         : 2
	('made', 'born')          : 2
	('♥', '❤️')               : 2
	('fuck', 'mess')          : 2
	('hate', 'despise')       : 2
	('certified', 'licensed') : 2
	('pre-order', 'buy')      : 2
	('telling', 'sharing')    : 2
	('lost', 'found')         : 2
	('working', 'fighting')   : 2
	('headquarted', 'headquartered') : 1
	('deliver', 'develop')    : 1
	('strengtheneth', 'strengthens') : 1
	('block', 'troll')        : 1
	('come', 'broadcasting')  : 1
	('centered', 'revolving') : 1
	('retired2017', 'retired') : 1
	('spotlight', 'connect')  : 1
	('preaching', 'sharing')  : 1
	('starting', 'attending') : 1
	('👳🏾', '👳🏽')              : 1
	('making', 'keeping')     : 1
	('have', 'add')           : 1
	('dance❤️', 'dance🎶💃🏻♒️') : 1
	('married', 'separated')  : 1
	('own', 'founded')        : 1
	('hoping', 'helping')     : 1
	('rasied', 'raised')      : 1
	('running', 'writing')    : 1
	('explore', 'save')       : 1
	('drinking', 'enjoying')  : 1
	('rocking', 'pasteurizing') : 1
	('make', 'draw')          : 1
	('ioin', 'join')          : 1
	('likes', 'loves')        : 1
	('lightening', 'lightning') : 1
	('bupping', 'bumping')    : 1
	('founded', 'chartered')  : 1
	('🇮🇹call', '🇮🇹🏴\u200d☠️call') : 1
	('make', 'manufacture')   : 1
	('#employerbranding', '#employmentbranding') : 1
	('tying', 'trying')       : 1
	('trapped', 'living')     : 1
	('need', 'want')          : 1
	('take', 'pull')          : 1
---	Type: True | Counts	---
	('love', 'loves')         : 6
	('know', 'known')         : 5
	('work', 'worked')        : 4
	('is', "'s")              : 3
	('use', 'used')           : 3
	('like', 'likes')         : 3
	('works', 'worked')       : 3
	('have', 'had')           : 3
	('making', 'make')        : 3
	('help', 'helping')       : 3
	('makes', 'make')         : 3
	('loves', 'love')         : 3
	('lead', 'led')           : 3
	('studying', 'studied')   : 3
	('travelling', 'traveling') : 2
	('says', 'say')           : 2
	("'s", 'are')             : 2
	('launches', 'launched')  : 2
	('teaches', 'teach')      : 2
	('releases', 'released')  : 2
	('is', 'are')             : 2
	('teach', 'taught')       : 2
	('chose', 'choose')       : 2
	('grown', 'grow')         : 2
	('marrying', 'married')   : 2
	('provide', 'provides')   : 2
	('enjoy', 'enjoys')       : 2
	("'s", '’s')              : 2
	('get', 'gets')           : 2
	('ran', 'run')            : 2
	('work', 'works')         : 2
	('enjoys', 'enjoy')       : 2
	('host', 'hosted')        : 2
	('have', 'has')           : 2
	('provide', 'providing')  : 2
	('serve', 'serving')      : 2
	('empower', 'empowering') : 2
	('live', 'living')        : 2
	('works', 'work')         : 2
	('make', 'made')          : 2
	('make', 'makes')         : 2
	('recieve', 'receive')    : 2
	('write', 'wrote')        : 2
	('play', 'played')        : 2
	('go', 'going')           : 2
	('creates', 'create')     : 1
	('raises', 'raised')      : 1
	('games|dated', 'games|dating') : 1
	('need', 'needs')         : 1
	('help', 'helps')         : 1
	('want', 'wants')         : 1
	('follow', 'following')   : 1
	('care', 'care✨')         : 1
	('begins', 'began')       : 1
	('teaching', 'teaches')   : 1
	('leave', 'left')         : 1
	('host', 'hosts')         : 1
	('opens', 'opened')       : 1
	('cause', 'caused')       : 1
	('asking', 'ask')         : 1
	('comeing', 'coming')     : 1
	('value', 'values')       : 1
	('wrote', 'write')        : 1
	('has', 'have')           : 1
	('deliver', 'delivers')   : 1
	('dissapoints', 'dissapoint') : 1
	('did', 'do')             : 1
	('simplify', 'simplifying') : 1
	('ls💛☺️stanning', 'ls🖤☺️stanning') : 1
	('fascinates', 'fascinate') : 1
	('dabble', 'dabbles')     : 1
	('wants', 'want')         : 1
	('bothers', 'bother')     : 1
	('new', 'knew')           : 1
	('cancelled', 'canceled') : 1
	('investing', 'invest')   : 1
	('inspire', 'inspires')   : 1
	('▷', '↠')                : 1
	('use', 'uses')           : 1
	('reduce', 'reducing')    : 1
VERB Synonyms? Examples
---	Type: False | Counts	---
	('engaged', 'married')    : 83
	('like', 'love')          : 12
	('pre-order', 'order')    : 9
	('beleive', 'believe')    : 5
	('love', 'live')          : 4
---	Type: True | Counts	---
	('got', 'have')           : 5
	('have', 'got')           : 3
	('stay', 'remain')        : 2
	('assure', 'ensure')      : 2
	('certified', 'licensed') : 2
VERB Hyper/Hyponym? Examples
---	Type: N/A | Counts	---
	('assure', 'ensure')      : 2
	('certified', 'licensed') : 2
	('honor', 'respect')      : 1
	('come', 'follow')        : 1
	('taken', 'engaged')      : 1
---	Type: be more specific | Counts	---
	('got', 'have')           : 5
	('have', 'got')           : 3
	('make', 'create')        : 1
	('making', 'working')     : 1
	('moved', 'went')         : 1
---	Type: be more general | Counts	---
	('stay', 'remain')        : 2
	('think', 'believe')      : 1
	('seing', 'seeing')       : 1
	('playing', 'working')    : 1
	('bring', 'get')          : 1
VERB Spelling Correction? Examples
---	Type: 1 | Counts	---
	('live', 'love')          : 4
	('breath', 'breathe')     : 4
	('love', 'live')          : 4
	('fall', 'fail')          : 2
	('livin', 'living')       : 2
VERB Hyper/Hyponym? Examples (not spelling correction)
---	Type: N/A | Counts	---
	('engaged', 'married')    : 83
	('pre-order', 'order')    : 9
	('beleive', 'believe')    : 5
	('nominated', 'winning')  : 4
	('recovering', 'relapsed') : 3
---	Type: be more specific | Counts	---
	('like', 'love')          : 12
	('made', 'born')          : 2
	('hate', 'despise')       : 2
	('like', 'prefer')        : 1
	('get', 'earn')           : 1
---	Type: be more general | Counts	---
	('love', 'like')          : 3
	('write', 'make')         : 1
	('playing', 'competing')  : 1
	('writes', 'makes')       : 1
	('stole', 'took')         : 1
VERB Word Freqency Increased? Examples
---	Type: (None, None) | Counts	---
	('like', 'love')          : 12
	('pre-order', 'order')    : 9
	('beleive', 'believe')    : 5
---	Type: ('positive', 'positive') | Counts	---
	('engaged', 'married')    : 83
	('contributing', 'managing') : 2
	('partnered', 'married')  : 2
---	Type: ('positive', 'negative') | Counts	---
	('recovering', 'relapsed') : 3
	('married', 'widowed')    : 2
	('recovering', 'relapsing') : 1
---	Type: ('negative', 'positive') | Counts	---
	('hate', 'despise')       : 2
	('tolerate', 'accept')    : 1
	('outsourced', 'integrated') : 1
---	Type: ('negative', 'negative') | Counts	---
	('fuck', 'mess')          : 2
	('cease', 'freeze')       : 1
	('die', 'cry')            : 1
ADJ Same Lemma? Examples
---	Type: False | Counts	---
	('lgbt', 'lgbtq')         : 24
	('5th', '6th')            : 18
	('offical', 'official')   : 17
	('senior', 'principal')   : 16
	('2nd', '3rd')            : 15
	('senior', 'executive')   : 14
	('4th', '5th')            : 13
	('6th', '7th')            : 12
	('liberal', 'progressive') : 11
	('junior', 'senior')      : 11
	('7th', '8th')            : 10
	('1st', '2nd')            : 9
	('senior', 'lead')        : 9
	('3rd', '4th')            : 9
	('18th', '19th')          : 8
	('11th', '12th')          : 8
	('third', 'fourth')       : 7
	('new', 'latest')         : 7
	('current', 'former')     : 7
	('vegetarian', 'vegan')   : 7
	('middle', 'high')        : 7
	('non-profit', 'nonprofit') : 6
	('second', 'third')       : 6
	('first', 'second')       : 6
	('semi-retired', 'retired') : 6
	('26th', '27th')          : 6
	('christain', 'christian') : 6
	('19th', '20th')          : 6
	('good', 'great')         : 6
	('5th', '4th')            : 5
	('former', 'retired')     : 5
	('liberal', 'leftist')    : 5
	('first', 'third')        : 5
	('digital', 'senior')     : 5
	('20th', '21st')          : 5
	('15th', '16th')          : 5
	('14th', '15th')          : 5
	('blue', 'purple')        : 5
	('gay', 'queer')          : 5
	('6th', '8th')            : 5
	('social', 'digital')     : 5
	('fifth', 'seventh')      : 4
	('25th', '26th')          : 4
	('16th', '17th')          : 4
	('red', 'blue')           : 4
	('2nd', '1st')            : 4
	('catholic', 'christian') : 4
	('4th', '3rd')            : 4
	('32nd', '33rd')          : 4
	('republican', 'conservative') : 4
	('18th', '20th')          : 4
	('22nd', '23rd')          : 4
	('40th', '41st')          : 4
	('oldest', 'first')       : 4
	('13th', '14th')          : 4
	('lead', 'senior')        : 4
	('17th', '18th')          : 4
	('12th', '14th')          : 4
	('latino', 'latinx')      : 4
	('8th', '9th')            : 4
	('interactive', 'digital') : 4
	('21st', '22nd')          : 4
	('39th', '40th')          : 3
	('international', 'global') : 3
	('christian', 'catholic') : 3
	('28th', '29th')          : 3
	('retired', 'semi-retired') : 3
	('-american', 'american') : 3
	('16th', '18th')          : 3
	('first', '1st')          : 3
	('only', 'first')         : 3
	('7th', '6th')            : 3
	('amatuer', 'amateur')    : 3
	('future', 'current')     : 3
	('first', '2nd')          : 3
	('12th', '13th')          : 3
	('29th', '30th')          : 3
	('10th', '11th')          : 3
	('past', 'former')        : 3
	('third', 'fifth')        : 3
---	Type: True | Counts	---
	('wierd', 'weird')        : 2
	('new', 'newer')          : 1
	('postive', 'positive')   : 1
ADJ Synonyms? Examples
---	Type: False | Counts	---
	('lgbt', 'lgbtq')         : 24
	('5th', '6th')            : 18
	('offical', 'official')   : 17
	('senior', 'principal')   : 16
	('2nd', '3rd')            : 15
---	Type: True | Counts	---
	('gay', 'queer')          : 5
	('first', '1st')          : 3
	('awesome', 'amazing')    : 3
	('1st', 'first')          : 2
	('2nd', 'second')         : 2
ADJ Hyper/Hyponym? Examples
---	Type: N/A | Counts	---
	('gay', 'queer')          : 5
	('first', '1st')          : 3
	('awesome', 'amazing')    : 3
	('1st', 'first')          : 2
	('2nd', 'second')         : 2
ADJ Spelling Correction? Examples
---	Type: 1 | Counts	---
	('lgbt', 'lgbtq')         : 24
	('5th', '6th')            : 18
	('offical', 'official')   : 17
	('4th', '5th')            : 13
	('6th', '7th')            : 12
ADJ Hyper/Hyponym? Examples (not spelling correction)
---	Type: N/A | Counts	---
	('senior', 'principal')   : 16
	('2nd', '3rd')            : 15
	('senior', 'executive')   : 14
	('junior', 'senior')      : 11
	('liberal', 'progressive') : 11
ADJ Word Freqency Increased? Examples
---	Type: (None, None) | Counts	---
	('2nd', '3rd')            : 15
	('junior', 'senior')      : 11
	('3rd', '4th')            : 9
---	Type: ('positive', 'positive') | Counts	---
	('liberal', 'progressive') : 11
	('senior', 'lead')        : 9
	('new', 'latest')         : 7
---	Type: ('positive', 'negative') | Counts	---
	('senior', 'principal')   : 16
	('senior', 'executive')   : 14
	('new', 'newish')         : 3
---	Type: ('negative', 'positive') | Counts	---
	('harder', 'hard')        : 2
	('inbound', 'digital')    : 2
	('electronic', 'digital') : 2
---	Type: ('negative', 'negative') | Counts	---
	('vegetarian', 'vegan')   : 7
	('vegan', 'vegetarian')   : 2
	('wannabe', 'amateur')    : 2


==> chapter4-BiosModification/Figures/twitter_bios_raw_chunk/text_top_hashtags_in_human_tweet.txt <==
#quote, 22885
#giveaway, 19512
#trump, 16372
#job, 15566
#marketing, 15265
#breaking, 14209
#periscope, 13978
#tbt, 13715
#ad, 13639
#leadership, 12995
#nowplaying, 12773
#win, 12282
#ff, 12047
#socialmedia, 11829
#art, 11814
#travel, 11602
#realestate, 11406
#amwriting, 11290
#gopdebate, 10868
#tcot, 10838
#nyc, 10499
#maga, 10341
#np, 10255
#soundcloud, 10207
#music, 9947
#raw, 9848
#hiring, 9264
#love, 9238
#business, 8942
#nfl, 8642
#tech, 8389
#repost, 8234
#cubs, 8172
#oscars, 7928
#jobs, 7886
#gameofthrones, 7841
#photography, 7781
#asmsg, 7598
#free, 7520
#edchat, 7342
#rt, 7328
#news, 7275
#demdebate, 7193
#romance, 7099
#usa, 7070
#nascar, 6896
#starwars, 6892
#worldseries, 6884
#edtech, 6747
#iartg, 6643
#ai, 6548
#entrepreneur, 6544
#chicago, 6313
#photo, 6311
#pjnet, 6283
#mets, 6081
#podcast, 6072
#books, 6056
#success, 5905
#marchmadness, 5770
#superbowl, 5733
#health, 5623
#writing, 5604
#patriots, 5582
#sales, 5576
#mondaymotivation, 5552
#wpmoychallenge, 5459
#iot, 5358
#weather, 5345
#startup, 5333
#debatenight, 5285
#inspiration, 5154
#kindle, 5111
#eagles, 5085
#truth, 4882
#nbafinals, 4873
#yankees, 4861
#education, 4822
#wwe, 4740
#nba, 4639
#technology, 4621
#flyeaglesfly, 4565
#resist, 4547
#blacklivesmatter, 4544
#fashion, 4524
#browns, 4523
#yelp, 4520
#christmas, 4508
#etsy, 4489
#debate, 4455
#imwithher, 4420
#florida, 4320
#gop, 4303
#motivation, 4286
#halloween, 4276
#demsinphilly, 4269
#sweepstakes, 4220
#amreading, 4199
#packers, 4164
#texas, 4156
#quotes, 4146
#healthcare, 4110
#bigdata, 4108
#careerarc, 4079
#mlb, 4036
#feelthebern, 4034
#amazon, 4020
#thewalkingdead, 3983
#contentmarketing, 3979
#fitness, 3970
#family, 3945
#royals, 3919
#grammys, 3896
#redsox, 3883
#dogs, 3871
#horror, 3869
#newprofilepic, 3798
#stanleycup, 3798
#cybersecurity, 3794
#seo, 3788
#climatechange, 3776
#txlege, 3753
#nfldraft, 3717
#hr, 3705
#astros, 3701
#traffic, 3654
#dodgers, 3649
#steelers, 3643
#wednesdaywisdom, 3591
#stlcards, 3575
#netneutrality, 3566
#blessed, 3558
#scotus, 3534
#houston, 3528
#food, 3470
#wine, 3459
#nbavote, 3452
#rncincle, 3418
#p2, 3401
#life, 3400
#rip, 3392
#twitter, 3364
#bbn, 3354
#wrestlemania, 3350
#bears, 3322
#boston, 3318
#fantasy, 3315
#design, 3293
#california, 3253
#vintage, 3244
#innovation, 3240
#sb50, 3220
#rio2016, 3209
#nature, 3203
#dallas, 3184
#follow, 3177
#shopmycloset, 3173
#video, 3164
#blackhawks, 3163
#neverforget, 3152
#bills, 3143
#trump2016, 3133
#sdcc, 3129
#scifi, 3105
#nevertrump, 3083
#facebook, 3081
#lsu, 3081
#sotu, 3053
#recipe, 3045
#vikings, 3032
#usmnt, 3008
#broncos, 2974
#lgm, 2971
#blog, 2962
#goldenglobes, 2953
#fridayfeeling, 2952
#vegas, 2920
#braves, 2903
#handmade, 2899
#lgbt, 2896
#sdlive, 2877
#cloud, 2868
#science, 2857
#coffee, 2848
#mystery, 2837
#thebachelorette, 2835
#thebachelor, 2833
#smm, 2813
#icymi, 2812
#syria, 2809
#election2016, 2801
#miami, 2800
#sfgiants, 2798
#obama, 2791
#trumprussia, 2787
#etsymntt, 2781
#potus, 2765
#fitstats_en_us, 2746
#startups, 2737
#summer, 2733
#hiphop, 2727
#book, 2724
#womensmarch, 2708
#iran, 2696
#sunset, 2685
#raiders, 2683
#sctop10, 2662
#russia, 2642
#donaldtrump, 2631
#otd, 2628
#2a, 2617
#cowboys, 2616
#seattle, 2612
#seahawks, 2612
#losangeles, 2593
#metoo, 2582
#history, 2579
#smallbiz, 2577
#bookboost, 2558
#retweet, 2555
#stem, 2546
#gopackgo, 2544
#throwbackthursday, 2542
#feedly, 2533
#theresistance, 2519
#thanksgiving, 2503
#contest, 2503
#snl, 2502
#flythew, 2494
#cavs, 2490
#ian1, 2489
#jets, 2483
#49ers, 2469
#poetry, 2465
#ccot, 2457
#nashville, 2448
#hookem, 2446
#fakenews, 2439
#warriors, 2431
#jesus, 2427
#sxsw, 2419
#jewelry, 2417
#brexit, 2410
#wakeupamerica, 2409
#climate, 2407
#goblue, 2407
#god, 2401
#fb, 2390
#newyork, 2384
#ps4share, 2368
#uniteblue, 2365
#followfriday, 2363
#thriller, 2359
#uswnt, 2358
#china, 2338
#nyr, 2337
#youtube, 2331
#la, 2330
#veterans, 2323
#beauty, 2322
#chiefs, 2320
#parenting, 2319
#vote, 2311
#keeppounding, 2309
#painting, 2307
#faith, 2288
#security, 2287
#cats, 2286
#disney, 2282
#stlblues, 2281
#huskers, 2274
#preds, 2267
#mplusplaces, 2267
#openingday, 2259
#nodapl, 2256
#new, 2255
#bookbuzzr, 2244
#mentalhealth, 2241
#redskins, 2239
#atlanta, 2236
#txhsfb, 2231
#career, 2223
#lasvegas, 2217
#probowlvote, 2216
#irma, 2211
#vegan, 2207
#hillary, 2205
#rolltide, 2203
#emmys, 2201
#mustread, 2194
#america, 2194
#isis, 2189
#orlando, 2185
#baltimore, 2182
#reds, 2181
#bitcoin, 2172
#goals, 2162
#thursdaythoughts, 2161
#women, 2157
#comics, 2154
#badgers, 2152
#blockchain, 2147
#instagram, 2145
#nhl, 2141
#detroit, 2132
#texans, 2129
#mplusrewards, 2128
#sandiego, 2122
#boxing, 2122
#digitalmarketing, 2118
#orioles, 2113
#author, 2109
#fintech, 2107
#home, 2105
#dubnation, 2102
#gamecocks, 2098
#artist, 2095
#film, 2093
#nbaplayoffs, 2082
#harvey, 2081
#celtics, 2077
#infosec, 2066
#cancer, 2058
#data, 2056
#comedy, 2052
#isles, 2048
#vmas, 2046
#analytics, 2040
#twd, 2031
#dc, 2027
#empire, 2022
#titans, 2021
#wcw, 1999
#fantasyfootball, 1996
#giants, 1987
#tgif, 1984
#content, 1983
#gators, 1982
#memorialday, 1978
#ebook, 1969
#realtor, 1969
#newmusic, 1966
#dogfinder, 1963
#digital, 1954
#hillaryclinton, 1947
#kindleunlimited, 1946
#makeamericagreatagain, 1945
#saints, 1944
#highered, 1942
#electionday, 1939
#dog, 1936
#google, 1932
#yoga, 1929
#adoptadog, 1927
#pokemongo, 1926
#gobucks, 1925
#brewers, 1922
#debates, 1915
#clemson, 1913
#paris, 1912
#godawgs, 1908
#live, 1895
#work, 1889
#hokies, 1879
#internationalwomensday, 1878
#trumptrain, 1875
#olympics, 1868
#fun, 1866
#vols, 1866
#onthisday, 1862
#charlottesville, 1862
#architecture, 1861
#valentinesday, 1860
#foodie, 1858
#panthers, 1855
#dallascowboys, 1852
#wvu, 1851
#supernatural, 1850
#diy, 1849
#sale, 1846
#pens, 1845
#riseup, 1845
#mufc, 1845
#phillies, 1845
#foxnews, 1842
#austin, 1841
#daca, 1839
#apple, 1837
#nationalchampionship, 1837
#muslimban, 1836
#philly, 1835
#scandal, 1835
#respect, 1832
#electionnight, 1828
#kids, 1827
#politics, 1826
#gh, 1825
#kubball, 1818
#letsgo, 1816
#snow, 1815
#denver, 1813
#allin, 1808
#jazz, 1806
#michigan, 1804
#breakingnews, 1802
#cbj, 1801
#ncpol, 1796
#paranormal, 1795
#mobile, 1789
#israel, 1785
#herewego, 1780
#sponsored, 1773
#mothersday, 1773
#pr, 1773
#energy, 1769
#style, 1767
#nats, 1765
#branding, 1763
#radio, 1753
#suspense, 1745
#mindfulness, 1744
#cx, 1742
#theflash, 1741
#gamedev, 1740
#baseball, 1740
#cowboysnation, 1727
#cr4u, 1726
#money, 1721
#machinelearning, 1717
#reading, 1715
#vr, 1713
#blogging, 1711
#obamacare, 1710
#worldcup, 1709
#rays, 1707
#blackpanther, 1704
#whitesox, 1703
#arizona, 1699
#hailstate, 1695
#doctorwho, 1690
#rrbc, 1688
#pittsburgh, 1686
#got, 1676
#finalfour, 1673
#colorado, 1672
#funny, 1666
#writerslife, 1664
#listing, 1663
#flashbackfriday, 1662
#gold, 1660
#mntwins, 1659
#colts, 1659
#givingtuesday, 1656
#txwx, 1655
#httr, 1650
#ux, 1649
#peace, 1647
#cruzcrew, 1644
#smallbusiness, 1641
#goodmorning, 1641
#healthy, 1640
#dolphins, 1625
#sunrise, 1622
#cnn, 1622
#selfie, 1618
#roc, 1617
#bengals, 1613
#brooklyn, 1611
#winning, 1611
#pandora, 1610
#democrats, 1610
#spring, 1610
#craftbeer, 1608
#cleveland, 1605
#wordpress, 1603
#usopen, 1601
#puertorico, 1599
#media, 1598
#ufc, 1598
#impeachtrump, 1597
#football, 1595
#sundayfunday, 1593
#mma, 1592
#finance, 1590
#rockets, 1587
#humor, 1580
#sanfrancisco, 1580
#mizzou, 1579
#ya, 1577
#concert, 1574
#nofilter, 1573
#android, 1573
#beer, 1572
#beautiful, 1566
#automotive, 1562
#immigration, 1550
#wedding, 1550
#adopt, 1549
#venezuela, 1541
#mariners, 1539
#phoenix, 1538
#thankyou, 1534
#livepd, 1534
#solar, 1532
#writers, 1531
#happybirthday, 1531
#yr, 1529
#knicks, 1529
#merrychristmas, 1523
#hearties, 1515
#pirates, 1513
#teamusa, 1509
#dwts, 1507
#arrow, 1507
#christian, 1506
#veteransday, 1504
#aca, 1503
#grateful, 1502
#nintendoswitch, 1502
#hawaii, 1501
#authors, 1500
#chopon, 1500
#illini, 1499
#gohawks, 1499
#earthday, 1498
#mnwild, 1498
#datascience, 1497
#uga, 1494
#happy, 1493
#jaguars, 1490
#nra, 1490
#lgbtq, 1489
#chiefskingdom, 1488
#retail, 1485
#cowx, 1481
#tigers, 1480
#review, 1476
#entrepreneurship, 1473
#lol, 1472
#illustration, 1468
#sooners, 1468
#angels, 1466
#marvel, 1463
#fathersday, 1461
#millennials, 1460
#nhpolitics, 1460
#beach, 1459
#99cents, 1459
#ksleg, 1459
#holiday, 1457
#running, 1457
#happiness, 1456
#sabres, 1456
#productivity, 1453
#ncwx, 1449
#turkey, 1448
#sports, 1437
#wreckem, 1437
#haiku, 1435
#cre, 1434
#itunes, 1432
#raidernation, 1428
#us, 1428
#stpatricksday, 1425
#entrepreneurs, 1424
#friday, 1423
#lions, 1422
#space, 1421
#gay, 1417
#marchforourlives, 1413
#newrelease, 1410
#blackhistorymonth, 1409
#debates2016, 1408
#gratitude, 1407
#cannabis, 1406
#indians, 1405
#trumpcare, 1400
#okwx, 1399
#outlander, 1399
#sundaymorning, 1398
#fbf, 1397
#cat, 1397
#nola, 1396
#gospursgo, 1394
#hawkeyes, 1393
#themasters, 1392
#puppies, 1390
#mnf, 1387
#rallytogether, 1387
#ebay, 1387
#blackfriday, 1386
#london, 1383
#greysanatomy, 1379
#autism, 1378
#mexico, 1375
#quoteoftheday, 1374
#caps, 1374
#ohio, 1371
#ps4live, 1370
#happynewyear, 1363
#myfitnesspal, 1363
#ncga, 1363
#skol, 1362
#falcons, 1362
#friends, 1360
#hollywood, 1359
#gbr, 1358
#tcmparty, 1357
#alabama, 1357
#tucson, 1357
#rangers, 1357
#hope, 1356
#survivor, 1349
#htgawm, 1343
#drawing, 1342
#allcaps, 1340
#ravens, 1339
#nycc, 1338
#nasa, 1331
#fall, 1329
#netflix, 1328
#goducks, 1325
#movies, 1324
#bible, 1324
#inauguration, 1320
#linkedin, 1319
#avengersendgame, 1318
#runkeeper, 1318
#gameday, 1317
#4thofjuly, 1315
#rva, 1315
#tv, 1315
#berniesanders, 1309
#gocougs, 1308
#iphone, 1305
#vacation, 1301
#niteflirt, 1299
#b2b, 1297
#golf, 1294
#actorslife, 1293
#snapchat, 1291
#irandeal, 1288
#wonderwoman, 1286
#weekend, 1283
#fiction, 1282
#thelastjedi, 1281
#batman, 1278
#dncinphl, 1278
#interiordesign, 1276
#twitch, 1275
#workout, 1274
#listenlive, 1272
#weare, 1270
#journalism, 1270
#sweeps, 1269
#facts, 1268
#sixers, 1268
#theforceawakens, 1267
#wps, 1266
#tuesdaythoughts, 1265
#prince, 1262
#stl, 1261
#cuba, 1261
#inwx, 1261
#sb51, 1260
#flyers, 1259
#bulls, 1257
#privacy, 1257
#bucs, 1257
#wisdom, 1256
#agentsofshield, 1252
#ca, 1252
#wellness, 1251
#easter, 1250
#read, 1247
#amjoy, 1246
#winter, 1245
#rams, 1245
#college, 1242
#uva, 1240
#summerslam, 1236
#sexy, 1234
#adventure, 1229
#copolitics, 1226
#portland, 1225
#supertuesday, 1224
#oil, 1223
#bts, 1222
#foodporn, 1221
#lfc, 1221
#fsu, 1220
#thisisus, 1218
#mls, 1211
#believe, 1211
#vpdebate, 1209
#cawx, 1208
#gophers, 1204
#royalrumble, 1202
#recipes, 1201
#amas, 1199
#tnf, 1199
#thevoice, 1197
#social, 1196
#bookreview, 1191
#gapol, 1189
#charlotte, 1189
#usc, 1189
#management, 1184
#qotd, 1183
#georgia, 1182
#update, 1182
#marijuana, 1180
#it, 1178
#gameinsight, 1178
#gaming, 1175
#tlap, 1174
#resistance, 1170
#culture, 1170
#nutrition, 1167
#military, 1165
#devops, 1163
#uk, 1163
#rockies, 1162
#padres, 1162
#trumpshutdown, 1156
#vimeo, 1156
#awesome, 1155
#ecommerce, 1155
#ceo, 1155
#freddiegray, 1154
#teaparty, 1152
#actor, 1151
#legend, 1148
#olsenwpmoychallenge, 1146
#startrek, 1146
#ny, 1145
#tips, 1144
#earthquake, 1140
#monday, 1139
#lakers, 1137
#nxttakeover, 1136
#billsmafia, 1135
#sec, 1133
#bynr, 1132
#meditation, 1132
#tax, 1132
#glutenfree, 1130
#prayer, 1130
#spurs, 1129
#community, 1127
#strategy, 1127
#nj, 1126
#crowdfunding, 1124
#backtoschool, 1124
#iowa, 1120
#water, 1118
#listen, 1118
#diversity, 1116
#france, 1115
#gotham, 1114
#thankful, 1113
#sustainability, 1110
#supergirl, 1109
#nonprofit, 1107
#wisconsin, 1105
#creativity, 1104
#japan, 1104
#iubb, 1101
#canada, 1100
#indycar, 1100
#raleigh, 1099
#metgala, 1096
#beardown, 1096
#gogators, 1094
#mapoli, 1093
#kidlit, 1091
#india, 1085
#writer, 1085
#okstate, 1085
#italy, 1083
#strangerthings, 1083
#stocks, 1078
#prolife, 1076
#cosplay, 1076
#googlealerts, 1073
#neverhillary, 1072
#mnleg, 1071
#rogueone, 1069
#hurricaneharvey, 1069
#sjsharks, 1067
#share, 1067
#flowers, 1066
#advertising, 1066
#americafirst, 1065
#magic, 1065
#sunday, 1065
#lakeshow, 1064
#birthday, 1059
#satchat, 1057
#makeup, 1056
#motivationmonday, 1054
#gopats, 1054
#kentucky, 1052
#gocubsgo, 1051
#chargers, 1051
#homeschool, 1049
#engineering, 1047
#dbacks, 1047
#mgwv, 1046
#freedom, 1041
#exercise, 1039
#atl, 1038
#sf, 1038
#gifts, 1038
#indy500, 1036
#f1, 1035
#memphis, 1035
#utpol, 1034
#goat, 1032
#bellletstalk, 1029
#writingtips, 1028
#brand, 1025
#investing, 1024
#appleevent, 1022
#nhlbruins, 1022
#cfbplayoff, 1021
#dfs, 1020
#model, 1018
#custserv, 1018
#esurancesweepstakes, 1017
#qanon, 1016
#newyorkcity, 1015
#gift, 1014
#clinton, 1014
#draintheswamp, 1012
#actonclimate, 1012
#bb17, 1011
#louisville, 1010
#thanksall, 1008
#rctid, 1008
#thinkbigsundaywithmarsha, 1007
#utah, 1007
#athletics, 1007
#atx, 1006
#rhoa, 1006
#dance, 1004
#organic, 1003
#canes, 1001
#batb, 1001
#teachers, 999
#unc, 998
#altonsterling, 994
#tlot, 993
#insurance, 993
#inktober, 992
#arwx, 992
#indiedev, 991
#chsnews, 991
#cio, 991
#rescue, 989
#oscars2015, 989
#microsoft, 988
#infographic, 987
#bernie2016, 987
#hannity, 986
#cardinals, 985
#nbadraft, 985
#nc, 983
#daytona500, 983
#pride, 980
#catsofinstagram, 979
#1u, 977
#benghazi, 977
#smile, 975
#rap, 975
#clt, 974
#throwback, 972
#titanup, 972
#justdoit, 972
#pets, 972
#tpp, 971
#sacramento, 971
#flwx, 971
#bluejays, 969
#fridayreads, 967
#wow, 967
#mood, 965
#oregon, 964
#fbi, 964
#animals, 962
#gobills, 961
#tampa, 960
#days, 960
#trending, 959
#saturdaymorning, 959
#yum, 958
#bb19, 955
#happyhalloween, 953
#nobillnobreak, 953
#notmypresident, 953
#postseason, 953
#environment, 953
#teamfollowback, 953
#infinitywar, 953
#kavanaugh, 951
#buckeyes, 951
#iraq, 950
#tuesdaymotivation, 950
#fail, 948
#lifestyle, 943
#bb18, 940
#familytravel, 939
#hillary2016, 938
#gunsense, 937
#tedcruz, 935
#neworleans, 931
#leadupchat, 928
#hurricaneirma, 927
#shopping, 925
#retirement, 924
#competition, 923
#notredame, 923
#livemusic, 922
#coys, 922
#rednationrising, 922
#ttot, 921
#ku, 920
#buffalo, 919
#socialmediamarketing, 919
#bachelorinparadise, 918
#laborday, 917
#smackdown, 917
#virginia, 917
#jobsearch, 916
#luxury, 915
#bbmas, 914
#nflplayoffs, 914
#cnndebate, 911
#cute, 911
#learning, 910
#inspire, 910
#wtf, 908
#plannedparenthood, 907
#indie, 906
#hot, 905
#marlins, 904
#caturday, 903
#everybodyin, 903
#dnd, 902
#mlkday, 901
#rock, 900
#kindness, 900
#tornado, 899
#homedecor, 898
#maine, 896
#digitalhealth, 895
#erotica, 894
#yemen, 894
#morningjoe, 893
#blogger, 891
#h2p, 890
#tennessee, 889
#kswx, 889
#sketch, 887
#didyouknow, 886
#dinner, 886
#diet, 886
#game7, 885
#countrymusic, 885
#roadtrip, 884
#amazing, 882
#iheartawards, 882
#meerkat, 882
#instantwingame, 882
#spotify, 881
#tblightning, 880
#letsgopens, 879
#azwx, 879
#mowx, 879
#mswx, 879
#hottytoddy, 878
#ebooks, 877
#royalwedding, 877
#weightloss, 876
#webdesign, 876
#photooftheday, 875
#parisagreement, 873
#fighton, 873
#cryptocurrency, 872
#azure, 872
#hurricane, 870
#maythe4thbewithyou, 869
#takeaknee, 865
#humpday, 865
#nationaldogday, 865
#socialselling, 864
#green, 862
#scwx, 861
#filmmaking, 859
#followme, 859
#fl, 859
#eventprofs, 857
#pottiteam, 857
#putin, 854
#smh, 853
#image, 852
#washington, 850
#networking, 850
#iacaucus, 850
#digitaltransformation, 849
#hurricanematthew, 848
#wcvb, 848
#kywx, 848
#ucl, 847
#nebpreps, 847
#children, 845
#classic, 843
#artificialintelligence, 843
#snf, 841
#sicem, 841
#entertainment, 841
#riverdale, 840
#economy, 839
#baby, 837
#wareagle, 837
#ar, 835
#mnwx, 834
#va, 833
#northkorea, 832
#mortgage, 832
#breakfast, 830
#onwisconsin, 829
#mindset, 827
#sex, 826
#independenceday, 826
#dnc, 825
#dumptrump, 824
#coaching, 823
#indiana, 823
#congress, 823
#euro2016, 822
#humanrights, 822
#wimbledon, 821
#change, 820
#promotion, 820
#catholic, 820
#agile, 819
#gym, 819
#relationships, 818
#mcm, 818
#copaamerica, 818
#diabetes, 817
#traveltuesday, 817
#growthhacking, 816
#tonyawards, 815
#training, 815
#funko, 815
#basketball, 814
#depression, 814
#happythanksgiving, 812
#milf, 811
#tmom, 811
#philandocastile, 810
#fishing, 808
#pdf1, 808
#ncaa, 806
#africa, 805
#smartnews, 805
#wildlife, 804
#leo, 804
#gawx, 803
#guitar, 802
#edm, 802
#sanantonio, 802
#indy, 802
#fact, 801
#movie, 801
#screenwriting, 801
#amediting, 800
#az, 800
#harrypotter, 800
#oakland, 800
#saturday, 799
#timeless, 798
#police, 797
#ahca, 796
#epiconetsy, 796
#mvp, 795
#fire, 795
#pdx, 795
#technews, 795
#gardening, 794
#adoptdontshop, 792
#comingsoon, 791
#momlife, 789
#manufacturing, 789
#thanks, 788
#duke, 788
#ripcity, 788
#pizza, 787
#medicaid, 787
#arts, 787
#growth, 786
#vinyl, 786
#hiv, 786
#onceuponatime, 785
#maddow, 783
#marriage, 782
#games, 782
#demconvention, 781
#philadelphia, 780
#hiking, 780
#bearcats, 779
#garden, 779
#mepolitics, 779
#flapanthers, 779
#power, 777
#batmanvsuperman, 776
#blm, 776
#espn, 776
#refugees, 775
#kickstarter, 774
#realtalk, 774
#streetart, 773
#disneyland, 773
#safety, 773
#abstract, 773
#crime, 772
#webinar, 772
#vt, 769
#party, 769
#musicmonday, 769
#church, 769
#doyourjob, 767
#interview, 767
#fightfor15, 766
#betawards, 765
#justiceleague, 764
#mondayblogs, 764
#goheels, 764
#me, 763
#holidays, 762
#future, 762
#mpoints, 762
#backfiretrump, 762
#cruise, 762
#fan, 761
#guncontrol, 760
#nikeplus, 760
#sandrabland, 759
#joy, 758
#foster, 758
#ps4, 758
#nflcombine, 757
#recruiting, 756
#wx, 756
#xboxone, 755
#bernie, 754
#mgtab, 754
#crookedhillary, 753
#research, 753
#help, 753
#yearinspace, 753
#storytelling, 751
#fitfam, 751
#florence, 751
#wmata, 750
#sportsbiz, 750
#forex, 750
#bruins, 749
#boom, 748
#mytwitteranniversary, 747
#charity, 745
#latergram, 745
#germany, 745
#pokemon, 744
#3dprinting, 744
#dogsofinstagram, 744
#hustle, 744
#charlestonshooting, 743
#hailwv, 743
#tunein, 743
#copreps, 741
#iawx, 741
#elearning, 739
#purpose, 738
#construction, 738
#soccer, 738
#nobannowall, 737
#ferguson, 737
#ucla, 737
#mueller, 736
#goptaxscam, 735
#cycling, 735
#leaders, 734
#javascript, 734
#tallahassee, 734
#nsfw, 733
#ukraine, 732
#rain, 732
#deadpool, 730
#ohiostate, 728
#giveaways, 728
#republicans, 728
#birds, 727
#anime, 727
#oklahoma, 727
#nlcs, 726
#strongertogether, 725
#haiti, 722
#flintwatercrisis, 721
#tx, 721
#99c, 721
#cop21, 720
#entry, 720
#parisattacks, 718
#fifawwc, 718
#cars, 718
#ocean, 717
#fourthofjuly, 716
#iowacaucus, 716
#cle, 716
#alaska, 716
#nyfw, 716
#wwenxt, 715
#moscowmitch, 715
#wiwx, 715
#ootd, 714
#now, 714
#podernfamily, 714
#cmo, 713
#newjersey, 712
#pop, 711
#votemoose, 711
#msnbc, 711
#hamilton, 711
#blackandwhite, 710
#hockey, 709
#moleg, 709
#bbq, 708
#nebraska, 708
#landscape, 707
#nbaallstar, 707
#app, 706
#run, 705
#happyfriday, 704
#womenshistorymonth, 704
#cws, 704
#agt, 704
#safarilive, 704
#nationals, 703
#womenintech, 703
#vawx, 702
#finsup, 702
#bucks, 701
#drones, 701
#ipad, 701
#tgit, 700
#decor, 700
#k12, 699
#artwork, 698
#teenchoice, 698
#kidsdeserveit, 698
#crewsc, 696
#teamlove, 696
#irs, 695
#pray, 694
#amazongiveaway, 694
#taurus, 694
#fitn, 694
#dataviz, 694
#texastech, 693
#trumpresign, 693
#uber, 693
#instagood, 692
#1linewed, 692
#parents, 691
#missing, 691
#dtla, 691
#dyk, 690
#popefrancis, 690
#blues, 688
#edtechchat, 688
#deals, 688
#goodnight, 688
#charleston, 687
#bdsm, 686
#support, 684
#takethecrown, 684
#neveragain, 684
#indiefilm, 682
#batonrouge, 681
#mtscores, 681
#anxiety, 681
#wbz, 680
#asg, 679
#trust, 679
#taxes, 679
#rbny, 676
#kca, 675
#minnesota, 674
#nintendo, 674
#sweet16, 674
#sorrynotsorry, 673
#aquarius, 673
#survivorseries, 673
#cincodemayo, 672
#lovefl, 672
#solareclipse2017, 672
#zika, 671
#mom, 671
#l1c4, 671
#thexfiles, 669
#thunderup, 669
#inspirational, 668
#cybermonday, 668
#spiderman, 667
#nike, 667
#mlk, 667
#starbucks, 666
#lane_rys16, 666
#clouds, 664
#redwings, 663
#acting, 663
#today, 663
#milwaukee, 663
#msm, 662
#columbus, 662
#maryland, 661
#overwatch, 660
#illinois, 660
#law, 660
#transgender, 658
#snrtg, 658
#writetip, 658
#healing, 658
#homesforsale, 657
#poem, 657
#terps, 657
#enough, 657
#avgeek, 656
#lakings, 656
#80s, 655
#mitb, 654
#aviation, 653
#olemiss, 653
#skincare, 652
#northcarolina, 652
#goirish, 651
#creative, 651
#poshmark, 651
#stlouis, 651
#emailmarketing, 650
#wizards, 649
#the100, 649
#nationalpuppyday, 648
#dogsoftwitter, 648
#farrakhan, 648
#runchat, 647
#covfefe, 647
#yummy, 646
#pinterest, 646
#russiagate, 646
#autumn, 645
#website, 645
#gocoogs, 645
#ihsnet, 644
#mlbdraft, 644
#ga, 644
#presidenttrump, 644
#trumppence16, 643
#inners, 642
#nlds, 642
#eclipse2017, 642
#nevergiveup, 642
#ilwx, 642
#taxreform, 640
#pakistan, 640
#cyclones, 640
#exclusive, 640
#springtraining, 640
#scorpio, 640
#lalege, 640
#porn, 639
#hero, 638
#twins, 638
#roadtoomaha, 638
#omaha, 638
#lego, 637
#mlm, 637
#okpreps, 637
#giftideas, 636
#aws, 636
#njdevils, 636
#avengers, 636
#pennstate, 636
#trakt, 636
#novel, 635
#rhony, 635
#ldsconf, 635
#steam, 635
#gostars, 634
#fineart, 634
#byu, 634
#medicareforall, 633
#wral, 633
#svengoolie, 633
#saas, 632
#greece, 632
#criticalrole, 632
#drone, 631
#mubb, 631
#dreams, 630
#comey, 630
#wethepeople, 630
#shopsmall, 630
#atlutd, 629
#aleppo, 629
#vegasborn, 629
#tattoo, 628
#chocolate, 627
#clip, 627
#historical, 627
#f4f, 626
#math, 625
#usarmy, 625
#spreaker, 625
#amen, 624
#twinpeaks, 624
#nypd, 624
#wwii, 623
#hb2, 623
#manhattan, 623
#australia, 622
#europe, 622
#ncaatournament, 622
#dessert, 621
#dragrace, 621
#metal, 621
#proud, 621
#justsaying, 621
#savannah, 619
#oklaed, 619
#soundhound, 619
#bb20, 618
#s, 617
#noles, 617
#pacers, 617
#customerservice, 617
#azcardinals, 616
#sleep, 616
#successtrain, 614
#salute, 614
#ucf, 612
#blizzard2016, 612
#letsgobucs, 612
#faceofmlb, 612
#puppy, 612
#moon, 612
#sagittarius, 612
#syracuse, 611
#allin216, 610
#alzheimers, 610
#captainmarvel, 610
#heat, 609
#dorian, 609
#fortnite, 609
#lemonade, 608
#sanjose, 608
#uconn, 607
#team, 607
#toronto, 606
#happymonday, 606
#heart, 606
#newyear, 606
#lucifer, 606
#bluelivesmatter, 604
#pelicans, 604
#stress, 604
#e3, 604
#teaching, 602
#divorce, 602
#blab, 601
#corn, 601
#standingrock, 601
#brazil, 601
#perduecrew, 601
#giantspride, 600
#startspreadingthenews, 600
#cincinnati, 600
#sayfie, 600
#whcd, 599
#happyholidays, 599
#applewatch, 599
#cooking, 599
#dementia, 599
#lunch, 598
#powerball, 598
#crm, 598
#dabears, 597
#shoutout, 597
#artists, 597
#photographer, 597
#virgo, 596
#supplychain, 595
#integritytt, 595
#action, 595
#racism, 594
#sad, 594
#nook, 592
#hounews, 592
#twill, 592
#retro, 592
#mffl, 592
#earnhistory, 591
#pnr, 591
#mtg, 591
#afghanistan, 590
#heismanhouse, 590
#ford, 590
#foreverroyal, 589
#baltimoreriots, 587
#thisteam, 587
#libra, 586
#event, 586
#b1g, 586
#learn, 586
#coleg, 585
#txed, 584
#promo, 584
#egypt, 584
#dccomics, 583
#cslewis, 583
#equality, 583
#tsarnaev, 581
#tsmithwpmoychallenge, 581
#nuggets, 580
#nursing, 580
#pbl, 579
#nets, 579
#12thman, 578
#bleedblue, 578
#kansas, 577
#july4th, 577
#cfc, 576
#cosproject, 576
#fearthedeer, 576
#stlwx, 576
#espys, 575
#gobolts, 575
#in, 573
#rhobh, 573
#btv, 573
#photos, 573
#alwx, 573
#tytlive, 573
#wip, 572
#geauxtigers, 572
#suicidesquad, 571
#dreamers, 570
#apps, 570
#impeachment, 570
#starwarsday, 569
#dj, 569
#loseit, 568
#communication, 568
#defundpp, 566
#merica, 566
#auburn, 566
#queen, 565
#fundraising, 564
#gigem, 564
#nowwatching, 564
#mplaces, 564
#indianapolis, 563
#loveislove, 563
#animation, 563
#demtownhall, 562
#delicious, 562
#fox5atl, 562
#wrestling, 561
#actors, 561
#email, 561
#takeitback, 560
#futureofwork, 560
#buildthewall, 560
#ireland, 560
#giftcard, 560
#arpreps, 560
#mannequinchallenge, 559
#kyderby, 559
#pll, 559
#musicvideo, 559
#sc, 559
#union, 558
#indiemusic, 558
#probowl, 557
#watch, 557
#matthew, 557
#americanidol, 557
#kc, 557
#catsoftwitter, 557
#broadway, 556
#students, 555
#happyeaster, 555
#sharethelove, 554
#legendsoftomorrow, 554
#freebiefriday, 554
#world, 553
#trans, 553
#focus, 553
#gayporn, 553
#ontheblog, 553
#grahamcassidy, 553
#hair, 553
#followtrick, 553
#lp, 552
#deeplearning, 551
#flapol, 551
#androidgames, 551
#micropoetry, 551
#yalit, 550
#customerexperience, 549
#passion, 549
#globalwarming, 548
#american, 547
#fallontonight, 547
#thanksobama, 547
#hahn, 547
#superman, 547
#coast2coast, 547
#montana, 546
#constantcontact, 546
#fit, 546
#pisces, 546
#penguins, 546
#maypac, 546
#findyourpark, 545
#arkansas, 545
#boomersooner, 545
#xbox, 545
#guns, 544
#rstats, 544
#nerevs, 544
#gocards, 544
#islam, 543
#internet, 543
#joytrain, 543
#walkoff, 542
#wikileaks, 542
#homeless, 541
#goodtimes, 541
#makerspace, 541
#hiac, 541
#walkaway, 541
#morning, 540
#d23expo, 540
#breastcancer, 539
#nanowrimo, 539
#virtualreality, 538
#acc, 538
#portrait, 537
#standwithpp, 537
#lssc, 537
#bfc530, 536
#tennis, 536
#justice, 536
#chicagoscanner, 536
#saudi, 535
#madmen, 535
#robotics, 535
#audiobook, 534
#deal, 533
#sblii, 533
#bayarea, 533
#recovery, 533
#country, 532
#greaselive, 532
#thunder, 532
#eu, 531
#house, 531
#larams, 531
#trading, 531
#selfcare, 530
#sky, 530
#capricorn, 530
#sschat, 529
#lhhatl, 529
#lawx, 529
#silver, 529
#mixtape, 529
#housing, 527
#forsale, 527
#washingtondc, 526
#happyfathersday, 526
#opportunity, 526
#truestory, 526
#publishing, 526
#crochet, 526
#muellerreport, 525
#cfb, 525
#words, 525
#sun, 525
#socal, 525
#pinstripepride, 523
#txst, 523
#fitfluential, 523
#tea, 522
#local, 521
#writingcommunity, 521
#download, 521
#eccc, 521
#goodreads, 520
#coyotes, 520
#blue, 520
#veteran, 520
#smule, 520
#moms, 519
#newyearseve, 519
#positive, 519
#aurora, 519
#baylor, 519
#black, 518
#school, 518
#republican, 518
#liveonk2, 518
#sayhername, 517
#insecurehbo, 517
#jmteam, 517
#pridemonth, 516
#python, 516
#eclipse, 516
#justiceorelse, 515
#jewelryonetsy, 515
#cool, 515
#boldandbeautiful, 514
#westworld, 514
#wftv, 514
#piday, 513
#oscar, 513
#psychology, 513
#inclusion, 512
#brunch, 512
#happymothersday, 512
#gbo, 511
#like, 511
#allincle, 511
#spon, 511
#spirituality, 510
#car, 510
#opensource, 510
#crypto, 510
#democraticdebate, 509
#thewiz, 509
#southcarolina, 509
#financial, 509
#jnj, 509
#coupon, 509
#7news, 509
#custexp, 509
#sharktank, 508
#iahsbkb, 508
#fracking, 508
#tuesday, 508
#mbta, 508
#watercolor, 507
#graphicdesign, 507
#teamwork, 507
#memoir, 507
#physed, 506
#erotic, 506
#online, 505
#cheers, 505
#aries, 505
#views, 505
#usmc, 505
#antifa, 505
#ios, 504
#trusttheprocess, 504
#whodat, 503
#deflategate, 503
#cruz, 503
#hrderby, 503
#talent, 502
#toonami, 502
#kansascity, 502
#extremerules, 501
#feartwd, 501
#dfwwx, 501
#staywoke, 500
#trumprally, 500
#nuclear, 500
#arpx, 500
#thefive, 500
#broncoscountry, 499
#networkmarketing, 499
#whitehouse, 498
#makered, 498
#wwefastlane, 498
#vc, 498
#comic, 497
#thisdayinhistory, 497
#bernieorbust, 497
#purdue, 497
#bestseller, 496
#lightning, 496
#mars, 496
#videogames, 496
#mambaday, 496
#brussels, 495
#blackgirlmagic, 495
#collaboration, 495
#prize, 495
#allstargame, 494
#minneapolis, 494
#careers, 494
#happyhour, 494
#dfw, 494
#piano, 494
#hcldr, 494
#unga, 493
#teamsisd, 493
#obamafarewell, 492
#pitt, 492
#femdom, 492
#outdoors, 491
#sciencefiction, 491
#louisiana, 491
#santa, 490
#indigenous, 490
#scicomm, 490
#addiction, 489
#engagement, 488
#memories, 488
#transportation, 488
#missouri, 488
#trade, 488
#civilwar, 488
#un, 488
#greennewdeal, 487
#pistons, 486
#blacktwitter, 486
#collegefootball, 486
#iss, 485
#sharkweek, 485
#h50, 485
#automation, 484
#healthit, 484
#songwriter, 484
#miz, 484
#rosebowl, 484
#relationshipgoals, 483
#bestfanarmy, 483
#queensugar, 483
#series, 483
#ghostbusters, 483
#clttraffic, 483
#christianity, 482
#gemini, 482
#prayforparis, 482
#nhlallstar, 482
#necklace, 482
#bacon, 482
#ml, 482
#internetofthings, 482
#ripprince, 482
#timehop, 482
#arnews, 482
#karma, 481
#pink, 481
#gobears, 481
#squadgoals, 481
#openingceremony, 481
#t4us, 479
#gofrogs, 479
#longhorns, 479
#idpreps, 479
#pharma, 478
#vogueteam, 478
#powerrangers, 478
#ufc200, 477
#gohoos, 477
#ptsd, 477
#singer, 477
#liberty, 477
#salutetoservice, 477
#lovewins, 477
#smb, 476
#alllivesmatter, 476
#kellyfile, 476
#birdland, 475
#khou11, 475
#htowntakeover, 475
#epic, 474
#tamirrice, 474
#okc, 474
#gogreen, 474
#spacex, 473
#tesla, 473
#nh, 473
#foia, 473
#langchat, 473
#memorialdayweekend, 472
#datacenter, 472
#abortion, 472
#leader, 472
#iufb, 472
#lane_rys19, 471
#whateverittakes, 470
#storm, 470
#theopen, 470
#nevada, 470
#reviews, 470
#defendtheland, 470
#medicare, 469
#zen, 469
#trees, 468
#5g, 468
#justsayin, 468
#md, 468
#designthinking, 467
#wednesday, 467
#whiff, 466
#alcs, 466
#nw88jr, 466
#spnfamily, 466
#comiccon, 465
#capecod, 465
#hawks, 465
#q13fox, 465
#weathercloud, 465
#flint, 464
#fridaythe13th, 464
#dreambig, 464
#alternativefacts, 464
#growthmindset, 464
#nxt, 464
#hurricaneflorence, 463
#downtown, 463
#ice, 463
#beyonce, 463
#gmo, 463
#cyber, 463
#oitnb, 463
#abc7ny, 463
#snowday, 463
#atxtraffic, 463
#beatla, 463
#pledge, 462
#shop, 462
#lifelessons, 462
#wwetlc, 462
#fox35, 462
#9news, 462
#courage, 461
#rockchalk, 461
#twitterstorians, 461
#thisistexas, 461
#gaza, 461
#manchester, 460
#cltwx, 460
#tonight, 460
#forbes, 460
#dmv, 459
#bama, 459
#earrings, 459
#story, 459
#raiseit, 459
#followback, 459
#engchat, 459
#contemporary, 459
#aprilfools, 458
#thisismycrew, 458
#teenwolf, 458
#kavanaughhearings, 458
#bondage, 458
#endomondo, 457
#daredevil, 457
#disability, 456
#cmaawards, 456
#events, 456
#windows10, 455
#zombie, 455
#biotech, 455
#producer, 454
#picoftheday, 454
#fed, 454
#impactonpop, 454
#soul, 453
#russian, 453
#a11y, 453
#chicagofire, 453
#sp, 453
#nycfc, 453
#people, 452
#sanbernardino, 452
#winelover, 452
#mississippi, 452
#robots, 452
#cartoon, 452
#nmwx, 451
#walkingdead, 451
#astrology, 451
#aging, 450
#library, 450
#worship, 449
#halamadrid, 449
#behindthescenes, 449
#cf97, 449
#girlpower, 448
#jointaddress, 448
#onenationoneteam, 448
#compassion, 448
#dream, 448
#positivity, 448
#freelance, 448
#coachella, 447
#clippers, 447
#dawgs, 447
#heretheycome, 447
#spain, 447
#rhoc, 447
#bostonmarathon, 446
#bloggers, 445
#siliconvalley, 444
#holdthefloor, 444
#wawx, 444
#xmen, 444
#healthyliving, 444
#democrat, 444
#lagov, 444
#iceland, 444
#santabarbara, 444
#pennsylvania, 444
#save, 443
#marchforlife, 443
#natural, 443
#arsenal, 443
#game, 442
#documentary, 442
#wordoftheday, 442
#kufball, 442
#jeopardy, 442
#vermont, 442
#beats, 441
#onepride, 441
#unbranded, 441
#cro, 441
#time, 441
#nyprimary, 440
#marchforscience, 440
#topnewfollowers, 440
#constitution, 440
#mtbos, 440
#twolves, 440
#queens, 439
#ga06, 439
#backtothefuture, 439
#coal, 439
#tn, 439
#print, 439
#cpchat, 439
#mtpol, 439
#blackfish, 439
#gdpr, 438
#zombies, 438
#nyg, 438
#banking, 438
#studio, 437
#timesup, 437
#wi, 437
#java, 436
#dncleak, 436
#todayskidswillneverknow, 436
#wanderlust, 436
#red, 436
#philanthropy, 435
#rgv, 435
#steampunk, 435
#stormhour, 435
#il, 435
#twrp, 435
#playoffs, 434
#clips4sale, 434
#alds, 434
#saudiarabia, 433
#workplace, 433
#progress, 433
#fox25, 433
#iahsfb, 432
#election, 432
#kstate, 432
#endorphins, 432
#bees, 432
#nhl17tarasenko, 432
#priorities, 432
#ghostadventures, 432
#legal, 431
#agentcarter, 431
#tcrwp, 430
#staytuned, 430
#defenddaca, 430
#beastmode, 430
#gobeavs, 430
#ravensflock, 429
#investment, 429
#lnyhbt, 429
#phxtraffic, 429
#colombia, 428
#actress, 428
#theriseofskywalker, 428
#davidbowie, 428
#boilerup, 427
#gopro, 427
#bookworm, 427
#youth, 427
#90dayfiance, 427
#senate, 427
#restaurant, 427
#scotland, 427
#gunviolence, 426
#campfire, 426
#nationalcoffeeday, 426
#bucciovertimechallenge, 426
#bbloggers, 426
#wearables, 424
#salesforce, 424
#grace, 424
#democracy, 424
#blessings, 423
#christmaseve, 423
#nice, 423
#ynwa, 423
#durham, 422
#stars, 422
#chargeon, 422
#abq, 422
#readers, 422
#mavs, 422
#dems, 422
#ink, 421
#tacotuesday, 421
#touchdown, 421
#i, 421
#war, 421
#drought, 421
#thorragnarok, 421
#brain, 421
#abc15, 421
#mfrwauthor, 421
#leadwithgiants, 421
#perspective, 420
#pixelart, 420
#longisland, 420
#raysup, 419
#camping, 419
#godisgood, 419
#kitchen, 419
#goodfriday, 419
#sessions, 418
#etsyspecialt, 418
#swag, 418
#martech, 418
#whodey, 418
#abstractart, 418
#lifecoach, 418
#supportindiefilm, 417
#refugeeswelcome, 417
#ivoted, 417
#trump2020, 417
#voteblue, 417
#mondaymorning, 417
#accounting, 417
#endalz, 417
#genealogy, 417
#welcometweet, 416
#teacher, 416
#votetrump, 416
#medical, 416
#hof, 416
#mvsales, 416
#bronx, 416
#musician, 416
#voiceover, 415
#thursday, 415
#onlinemarketing, 415
#newmexico, 415
#pa, 414
#castle, 414
#ibm, 414
#strength, 414
#mi, 414
#toys, 414
#warcraft, 414
#presidentsday, 413
#becauseitsthecup, 413
#color, 413
#iiot, 412
#best, 412
#uilstate, 412
#bbw, 412
#12news, 412
#ass, 411
#mrrobot, 411
#photoshoot, 411
#hannibal, 411
#mewx, 411
#flickr, 410
#primaryday, 410
#amberalert, 410
#christ, 410
#spokane, 410
#pepsihalftime, 409
#trumpleaks, 409
#gospel, 409
#army, 409
#usnavy, 408
#climatestrike, 408
#ausopen, 408
#foodtravelchat, 408
#friendship, 408
#tweetjukebox, 408
#houseofcards, 408
#poll, 408
#winner, 408
#ncis, 408
#shameless, 408
#poverty, 408
#loveit, 407
#applemusic, 407
#star, 407
#cozymystery, 407
#wku, 407
#flower, 407
#oldschool, 406
#advice, 406
#showtime, 406
#winterolympics, 406
#elite8, 406
#atd, 406
#wwechamber, 406
#bucketlist, 406
#shadowhunters, 406
#chicagopd, 406
#sweetromance, 406
#puremichigan, 406
#nbc, 405
#pcas, 405
#government, 405
#virgos, 405
#preorder, 405
#nygiants, 405
#dcu, 405
#captainamericacivilwar, 405
#socent, 405
#hpm, 405
#screamqueens, 404
#fanart, 404
#avtweeps, 404
#this, 404
#demthrones, 404
#dating, 404
#shoplocal, 403
#histfic, 403
#prettylittleliars, 403
#tnwx, 403
#vampire, 403
#religion, 403
#corruption, 402
#horses, 402
#cbs, 402
#businessnews, 402
#coach, 400
#afc, 400
#guncontrolnow, 400
#anchordown, 400
#fifa, 400
#satchatwc, 400
#squad, 399
#trends, 399
#write, 399
#filibuster, 399
#development, 398
#climateaction, 397
#vegetarian, 397
#jeopardysports, 397
#muhammadali, 397
#steelersnation, 397
#destiny, 397
#excel, 397
#fear, 396
#rainbow, 396
#funkopop, 396
#programming, 396
#excited, 396
#vfl, 396
#walmart, 396
#manyvids, 396
#cmworld, 396
#wwehof, 395
#dadlife, 395
#weddings, 395
#volunteer, 395
#8nn, 395
#crossfit, 395
#singkaraoke, 394
#livepdnation, 394
#infrastructure, 393
#valentines, 393
#msignite, 393
#shoes, 393
#rochester, 393
#nhlplayoffs, 393
#blogtalkradio, 393
#waleg, 393
#btc, 392
#wbc2017, 392
#fireworks, 392
#chswx, 392
#streetphotography, 391
#stockmarket, 391
#pumprules, 391
#indieauthors, 391
#tgdn, 391
#protectourcare, 390
#boobs, 390
#ringthebell, 390
#equalpayday, 390
#adhd, 390
#wwebattleground, 389
#inspired, 389
#cantwait, 389
#southflorida, 389
#shortstory, 388
#pitchwars, 388
#dapl, 388
#nufc, 388
#vmworld, 387
#nikon, 387
#trucking, 387
#masters, 387
#starwarsrebels, 387
#nwsl, 387
#deathpenalty, 387
#sundaysupper, 386
#podbean, 386
#urbanfantasy, 386
#supersoulsunday, 385
#1a, 385
#ecu, 385
#plutoflyby, 385
#usrc, 385
#donate, 385
#girls, 384
#springbreak, 384
#nascarplayoffs, 384
#muslim, 384
#terrorism, 384
#barcelona, 384
#cleanenergy, 384
#rpg, 384
#linux, 384
#nm, 383
#grind, 383
#astronomy, 383
#purplereign, 383
#patriotsnation, 383
#wind, 383
#pawx, 383
#theatre, 383
#iaedchat, 383
#openhouse, 382
#biz, 382
#usf, 382
#cthsfb, 382
#blindspot, 382
#jurassicworld, 381
#trafficalert, 381
#themoreyouknow, 381
#winitwednesday, 381
#releasethememo, 381
#light, 381
#economics, 381
#maria, 381
#epa, 380
#smashville, 380
#bekind, 380
#fox, 380
#earth, 380
#software, 380
#oregonstandoff, 380
#wcws, 380
#payments, 379
#g2great, 379
#pnw, 379
#icecream, 379
#takenote, 379
#b1gcats, 379
#sdgs, 379
#tlchat, 379
#gadgets, 379
#elpaso, 378
#lockherup, 378
#craftshout, 378
#tombrady, 378
#selflove, 378
#farm, 377
#adoption, 377
#shrm, 377
#funkosdcc, 377
#nhl17pavelski, 377
#komonews, 377
#theexpanse, 377
#tvtime, 377
#wahm, 376
#president, 376
#womensart, 376
#sagerstrong, 376
#timetravel, 376
#inaugurationday, 376
#renewus, 376
#tcu, 376
#houstonstrong, 375
#agriculture, 375
#ww, 375
#abc13, 375
#fetish, 375
#gotv, 374
#yes, 374
#zazzle, 374
#sagawards, 374
#eartg, 374
#makeyourownlane, 373
#vip, 373
#nationaldonutday, 373
#coding, 372
#hunting, 372
#ripvine, 372
#celebrity, 372
#network, 372
#gif, 372
#cincywx, 372
#theblacklist, 372
#parkland, 371
#kentuckyderby, 371
#smsports, 371
#fda, 371
#nigeria, 371
#dragon, 371
#connecticut, 371
#navy, 371
#suicide, 370
#truetoatlanta, 370
#tourism, 370
#roadtorio, 370
#prodmgmt, 370
#nye, 369
#mtvstars, 369
#canon, 369
#men, 369
#ebola, 369
#kag, 369
#powertv, 369
#etsyshop, 368
#vision, 368
#goavsgo, 368
#googleedu, 368
#good, 368
#kmasports, 368
#workfromhome, 368
#boulder, 368
#drums, 367
#gobruins, 367
#laquanmcdonald, 367
#womeninstem, 367
#myrtlebeach, 367
#weareuk, 366
#crafts, 366
#fish, 366
#maction, 366
#nonprofits, 366
#indeed, 366
#rfid, 366
#mathchat, 366
#romanticsuspense, 366
#graffiti, 366
#hrtech, 365
#womensmarch2018, 365
#iste2016, 365
#leadlap, 365
#hashtag, 364
#nato, 364
#tampabay, 364
#pdxtraffic, 364
#netde, 364
#artknb, 364
#brooklyn99, 363
#starwarstheforceawakens, 363
#patsnation, 363
#vampires, 363
#wynonnaearp, 363
#murder, 363
#nepal, 362
#thanksgivingwithblackfamilies, 362
#etsyretwt, 362
#big12, 362
#webdev, 362
#waco, 362
#designer, 361
#paleo, 361
#svu, 361
#verseoftheday, 361
#hongkong, 361
#dateline, 361
#lgrw, 361
#nvleg, 361
#lane_rys17, 361
#longbeach, 361
#nowhiring, 361
#nevsden, 361
#etsysocial, 360
#global, 360
#indieauthor, 360
#meded, 359
#imdb, 359
#ladygaga, 359
#mtvhottest, 358
#childrensbooks, 358
#byusn, 358
#rydercup, 358
#dcfamily, 358
#mdwx, 358
#wealth, 358
#nced, 358
#mlscup, 357
#cruzsexscandal, 357
#thechase, 357
#england, 357
#thelionking, 357
#spursup, 357
#gis, 357
#tattoos, 357
#fantasybaseball, 356
#pussy, 356
#race, 356
#scprimary, 356
#sunchat, 356
#cdnpoli, 356
#chevy, 356
#xboxe3, 355
#wwepayback, 355
#sweet, 355
#hourofcode, 355
#employees, 355
#comicbooks, 355
#makingamurderer, 355
#fallout4, 355
#a, 355
#savelucifer, 355
#gowyo, 355
#podcasts, 354
#ransomware, 354
#firstworldproblems, 354
#stanleycupplayoffs, 354
#superbowl50, 354
#wpxi, 354
#salestips, 354
#jacksonville, 353
#bodybuilding, 353
#blackandwhitephotography, 353
#gilmoregirls, 353
#superbowlsunday, 353
#transformation, 353
#opendata, 352
#goutes, 352
#conservation, 352
#howto, 352
#shoppershour, 352
#feminism, 352
#anonymous, 352
#godblessamerica, 352
#mdpolitics, 352
#bike, 352
#spsm, 352
#confidence, 351
#rockthered, 351
#gopconvention, 351
#congrats, 351
#irish, 351
#care2, 351
#ma, 350
#celebratemonday, 350
#markets, 350
#loa, 350
#debt, 350
#gender, 349
#alwaystrump, 349
#audio, 349
#trecru, 349
#debate2016, 349
#aew, 349
#aquaman, 348
#younow, 348
#winewednesday, 348
#socialsecurity, 348
#thelibrarians, 348
#impeach, 348
#scripture, 348
#weallbleedblue, 348
#bbc, 348
#oops, 348
#alpolitics, 347
#freespeech, 347
#night, 347
#talk, 347
#influencermarketing, 347
#swfl, 347
#supermoon, 346
#inbound, 346
#ufc196, 346
#tittytuesday, 345
#urgent, 345
#ohwx, 345
#contemporaryart, 345
#waltdisneyworld, 345
#notmeus, 345
#rnb, 345
#bullying, 345
#affirmation, 345
#ethics, 344
#relax, 344
#sketchbook, 344
#lhhh, 344
#themandalorian, 344
#popeindc, 344
#mhealth, 344
#play, 344
#eng, 344
#pet, 343
#resisttrump, 343
#the, 343
#houwx, 343
#raptors, 342
#theview, 342
#cyclonenation, 342
#albany, 342
#western, 342
#pumpkin, 341
#massachusetts, 341
#pitmad, 341
#nationalpetday, 341
#elections2016, 341
#blackish, 341
#lax, 341
#song, 341
#nfldraft2016, 341
#accessibility, 341
#commoncore, 340
#ahshotel, 340
#kobo, 340
#orphanblack, 340
#fraud, 340
#chicken, 340
#lockhimup, 340
#sm, 340
#inspiring, 340
#wakeup, 340
#arctic, 339
#digcit, 339
#beautyandthebeast, 339
#market, 339
#united, 339
#thesimpsons, 339
#retrogaming, 339
#madonna, 339
#seniors, 338
#globalgoals, 338
#taylorswift, 338
#internship, 338
#disneyworld, 338
#wheat, 338
#soybeans, 338
#mm, 338
#ppc, 337
#strengthinnumbers, 337
#walterscott, 337
#captainamerica, 337
#mopreps, 337
#argentina, 337
#lagalaxy, 337
#selfpublishing, 337
#gopokes, 337
#xfiles, 336
#dope, 336
#budget, 336
#eurovision, 336
#inbrotherhood, 336
#emmy, 336
#publichealth, 336
#homelessness, 336
#heretostay, 336
#hotel, 336
#bluewave, 336
#noexcuses, 336
#gotigers, 335
#oscarnoms, 335
#wethenorth, 335
#walking, 335
#transformationtuesday, 335
#marketingtips, 335
#affordablehousing, 335
#tulane, 335
#ecochic, 335
#bospoli, 334
#nationalsiblingsday, 334
#ouch, 334
#schoolchoice, 334
#wnba, 334
#sxswedu, 333
#lit, 333
#flooding, 333
#avengersinfinitywar, 333
#bb21, 333
#foamed, 333
#toyota, 332
#tucker, 332
#gafe, 332
#sjubb, 332
#vjse2, 332
#sap, 331
#you, 331
#protip, 331
#txeduchat, 331
#impact, 330
#real, 330
#naturephotography, 330
#physics, 330
#champs, 330
#asu, 330
#redcarpet, 330
#wildcard, 330
#podcasting, 330
#ncaaw, 330
#shakespearesunday, 330
#womensequalityday, 330
#ouat, 329
#cecilthelion, 329
#fbrparty, 329
#coupons, 329
#creditunions, 329
#fra, 329
#savethecrew, 329
#vets, 329
#cigar, 329
#cold, 328
#transparency, 328
#ww2, 328
#grief, 328
#french, 328
#relationship, 328
#cities, 327
#tw4rw, 327
#racist, 327
#thedress, 327
#koin6news, 327
#wkow, 327
#solareclipse, 326
#office365, 326
#motorcycle, 326
#disarmhate, 326
#nfl100, 326
#popeinphilly, 326
#bethechange, 326
#omg, 326
#atxcouncil, 326
#familytime, 325
#worldbookday, 325
#powershell, 325
#chattanooga, 325
#oscarssowhite, 325
#empirefox, 324
#millennial, 324
#goddess, 324
#thankfulthursday, 324
#cripthevote, 324
#hr4hr, 323
#cookies, 323
#teens, 323
#wyoming, 323
#funding, 323
#leadfromwithin, 323
#mesports, 323
#wallart, 322
#mta, 322
#striveforgreatness, 322
#thailand, 321
#phish, 321
#bebest, 321
#tphonline, 321
#chs, 321
#lifegoals, 321
#cake, 321
#scottsdale, 321
#trueachievement, 321
#3d, 320
#labor, 320
#acoustic, 320
#vscocam, 320
#pcbb, 320
#standup, 320
#newmusicfriday, 320
#hurricanedorian, 320
#decision2016, 320
#fridaymotivation, 320
#picture, 320
#ncbd, 319
#govols, 319
#debatewithbernie, 319
#mtwx, 319
#iheartradio, 319
#greenleaf, 318
#pain, 318
#liberals, 318
#wpial, 318
#oudna, 318
#friyay, 318
#luchaunderground, 318
#mcfc, 318
#boss, 317
#sarcasm, 317
#abc, 317
#mardigras, 317
#novels, 317
#integrity, 317
#gotigersgo, 317
#criminalminds, 317
#sunshine, 317
#goodtrouble, 317
#medicine, 317
#alexpals, 317
#tools, 316
#uclfinal, 316
#streaming, 316
#optoutside, 316
#bjj, 316
#indiebooksbeseen, 316
#wmur, 316
#ces2016, 316
#groundhogday, 316
#stanleycupfinal, 315
#brands, 315
#powerbi, 315
#tits, 315
#homemade, 315
#primeday, 315
#usavmex, 315
#lhhny, 315
#startrekdiscovery, 315
#hcsm, 315
#tour, 315
#defense, 315
#nude, 315
#govegan, 314
#samsung, 314
#thor, 314
#newx, 314
#personalfinance, 314
#bringithome, 314
#runasone, 314
#blackout, 314
#pressplay, 313
#literacy, 313
#hotwife, 313
#womeninfilm, 313
#morningmotivation, 313
#hemp, 313
#word, 313
#teen, 313
#augmentedreality, 313
#gobucs, 313
#scstate_rys16, 313
#stayinthefight, 312
#southafrica, 312
#thegameawards, 312
#spiritual, 312
#agchat, 312
#hbo, 311
#csr, 311
#christians, 311
#sandyhook, 311
#happyvalentinesday, 311
#vzwbuzz, 311
#unity, 311
#equalpay, 311
#positivevibes, 311
#beingmaryjane, 311
#cnbcgopdebate, 311
#enoughisenough, 311
#xxx, 310
#jokes, 310
#self, 310
#vtpoli, 310
#geek, 310
#dodamage, 310
#noh8, 310
#apollo11, 310
#hilarious, 310
#sethrich, 310
#firstalertwx, 310
#booklovers, 310
#humantrafficking, 310
#moatswpmoychallenge, 310
#theu, 309
#spartans, 309
#subscribe, 309
#mountains, 309
#bachelorette, 309
#theoffice, 309
#theamericans, 309
#cbd, 309
#syrianrefugees, 309
#renewableenergy, 309
#10x, 309
#travelblogger, 308
#editing, 308
#hrc, 308
#nhprimary, 308
#datenight, 308
#bettercallsaul, 308
#lost, 307
#smttt, 307
#yes2safe, 307
#vietnam, 307
#city, 307
#housemusic, 307
#no, 307
#tvd, 307
#gno, 307
#noisundays, 307
#dad, 306
#literature, 306
#stillsanders, 306
#ooc, 306
#urban, 306
#indonesia, 306
#wwg1wga, 306
#sbliii, 306
#co, 306
#auspol, 306
#nafta, 306
#tityfollowtrain, 306
#newhampshire, 305
#birdgang, 305
#mtp, 305
#empathy, 305
#videos, 305
#invest, 305
#wordsofwisdom, 305
#rootedinoakland, 305
#paid, 305
#lnk, 305
#obx, 305
#summertime, 304
#sustainable, 304
#palestine, 304
#neuroscience, 304
#berlin, 303
#edu, 303
#baking, 303
#ironman, 303
#smartcities, 303
#nerd, 303
#tb, 303
#lebron, 303
#goduke, 303
#windows, 303
#guatemala, 303
#panamapapers, 303
#mydayinla, 303
#nurses, 303
#happysunday, 302
#reggae, 302
#medieval, 302
#traveltips, 302
#gbvsdal, 302
#swimming, 302
#alexandria, 302
#gmg, 302
#lebronjames, 302
#katch, 302
#treason, 301
#ufc229, 301
#nyj, 301
#sleepyhollow, 301
#santamonica, 301
#hurricanemaria, 301
#inboundmarketing, 301
#bibchat, 301
#healthyeating, 300
#60minutes, 300
#nbasummer, 300
#onegoal, 300
#nationalcomingoutday, 300
#anal, 300
#westvirginia, 300
#anotherfollowtrain, 300
#southfl, 300
#avs, 299
#compliance, 299
#thfc, 299
#homesweethome, 299
#ag, 299
#patent, 299
#genius, 299
#smarthome, 299
#e32016, 299
#choosecruz, 299
#cigars, 298
#utes, 298
#bolts, 298
#avon, 298
#immigrants, 298
#preach, 298
#ilovejax, 298
#nationalbestfriendsday, 298
#caribbean, 297
#cocktails, 297
#employeeengagement, 297
#familiesbelongtogether, 297
#bracelet, 297
#preptalklive, 297
#fitbit, 297
#libraries, 297
#rnc, 297
#twdfamily, 297
#berkeley, 296
#funfact, 296
#performance, 296
#nevereverquit, 296
#maui, 296
#dday, 296
#homeimprovement, 296
#supportsmallstreamers, 296
#crazy, 295
#ibooks, 295
#gaysex, 295
#loyalty, 295
#cheese, 295
#explore, 295
#llws, 295
#english, 295
#spidermanps4, 295
#puppylove, 295
#lgr, 295
#ui, 295
#votedozier, 295
#caregiving, 295
#sharks, 294
#mustfollow, 294
#cloudcomputing, 294
#copyright, 294
#deepstate, 294
#natgas, 294
#whynot, 294
#shemale, 294
#blazers, 294
#true, 294
#trumppressconference, 293
#gorgeous, 293
#savage, 293
#uccshooting, 293
#esports, 293
#dead, 293
#internationalcatday, 293
#jerusalem, 293
#property, 293
#smackdownlive, 293
#znation, 293
#welcome, 292
#girl, 292
#americans, 292
#vlog, 292
#equity, 292
#sportingkc, 292
#albuquerque, 292
#firefighters, 292
#jointsession, 292
#wifi, 292
#webcomics, 292
#drake, 292
#libertarian, 292
#kenya, 292
#web, 292
#lawyer, 292
#horseracing, 292
#surf, 292
#impeachmenthearings, 291
#libya, 291
#macysparade, 291
#kimdavis, 291
#fucktrump, 291
#dress, 291
#globalcitizen, 291
#kings, 291
#neversettle, 291
#impeachtrumpnow, 291
#disneyplus, 291
#goarmy, 291
#jfk, 291
#cal, 291
#peopleskills, 291
#ditchbook, 291
#sharepoint, 290
#thursdaymotivation, 290
#presidentialdebate, 290
#farming, 290
#thisiswhyweplay, 290
#bringit, 290
#analysis, 290
#tmnt, 290
#askingforafriend, 289
#farm365, 289
#drama, 289
#great, 289
#champions, 289
#nonfiction, 289
#dragons, 289
#adulting, 289
#original, 289
#bot, 289
#supremecourt, 289
#knowledge, 289
#lifeisgood, 289
#thefosters, 289
#hardwork, 288
#gafesummit, 288
#shame, 288
#service, 288
#tshirt, 288
#vmware, 288
#rawtonight, 288
#weed, 288
#wvprepfb, 288
#mayday, 287
#legacy, 287
#xmas, 287
#atlantafx, 287
#flash, 287
#cash, 287
#gostanford, 287
#assnchat, 287
#messi, 287
#pluto, 287
#nytimes, 287
#azsen, 287
#kubernetes, 286
#gameofthronesfinale, 286
#character, 286
#gocats, 286
#celebrate, 286
#madden19, 286
#italian, 286
#njpw, 286
#keywest, 286
#asheville, 286
#suns, 286
#vandyboys, 286
#findom, 286
#teach, 286
#hornets, 285
#target, 285
#chelsea, 285
#dncleaks, 285
#defstar5, 285
#cmafest, 285
#payitforward, 285
#trivia, 285
#boisestate, 285
#ces2017, 285
#customer, 285
#coyg, 285
#daretobe, 285
#opioid, 284
#awareness, 284
#aewdynamite, 284
#spursnation, 284
#chronicpain, 284
#ecet2, 284
#idol, 284
#caedchat, 284
#milb, 284
#smu, 284
#nurse, 284
#philippines, 283
#spidermanhomecoming, 283
#merylstreep, 283
#sdcc2016, 283
#bds, 283
#ct, 283
#pyeongchang2018, 282
#rome, 282
#docker, 282
#gomariners, 282
#chile, 282
#posefx, 282
#sheskindahotvma, 282
#pulse, 282
#shebelieves, 282
#rocknroll, 282
#cnnsotu, 282
#baltimoreuprising, 282
#letsgorangers, 282
#restaurants, 282
#nebrasketball, 282
#f2b, 282
#wallstreet, 281
#smartphone, 281
#october, 281
#thomasfire, 281
#bridal, 281
#nationalselfieday, 281
#goniners, 281
#mo, 281
#onetreehill, 281
#njed, 281
#cjreform, 280
#twittermomentsofthedecade, 280
#theater, 280
#ducks, 280
#digitalart, 280
#forksup, 280
#longreads, 280
#highschool, 280
#solidarity, 280
#blowjob, 280
#crazyexgirlfriend, 280
#hermine, 280
#yourock, 280
#ifunny, 280
#eaglesnation, 280
#woman, 279
#wearetexans, 279
#bbott, 279
#joker, 279
#etsygifts, 279
#kiss, 279
#hail, 279
#gbvsaz, 279
#show, 279
#animal, 279
#unlvmbb, 279
#jordan, 279
#selma50, 279
#speaker, 279
#worldmentalhealthday, 278
#stream, 278
#badass, 278
#sanbernadino, 278
#ece, 278
#ufc207, 278
#vsco, 278
#sundance, 278
#cleanpowerplan, 278
#office, 278
#renewables, 278
#flashback, 278
#artforsale, 278
#winterclassic, 278
#ipadgames, 278
#treasurecoast, 278
#forourhearts, 278
#googledoodle, 277
#missamerica, 277
#downtonabbey, 277
#wv, 277
#bernie2020, 277
#foodsafety, 277
#historicalfiction, 277
#tamu, 277
#standwithrand, 277
#setlife, 277
#coverreveal, 277
#rickandmorty, 277
#venturecapital, 277
#september11, 276
#bling, 276
#perfect, 276
#ctl, 276
#humanity, 276
#famousmelaniatrumpquotes, 276
#client, 276
#fullmoon, 276
#gotgvol2, 276
#chef, 276
#taxday, 275
#teamcap, 275
#oott, 275
#dystopian, 275
#tacos, 275
#devos, 275
#risk, 275
#boomer, 275
#motivational, 275
#nbavine, 275
#hitsm, 275
#venom, 274
#umc, 274
#thewizlive, 274
#selectionsunday, 274
#saratoga, 274
#white, 274
#vancouver, 274
#endgame, 274
#oh, 274
#malibu, 274
#committotheg, 274
#resilience, 274
#wisfb, 274
#mayweathermcgregor, 273
#winterishere, 273
#robot, 273
#zelda, 273
#foodies, 273
#create, 273
#pblchat, 273
#summerreading, 273
#ger, 273
#hbcu, 273
#destiny2, 273
#mayweathervmcgregor, 273
#sctweets, 273
#beredseered, 273
#rhinestone, 273
#seaworld, 272
#carriefisher, 272
#employment, 272
#pizzagate, 272
#audiobooks, 272
#fantasticbeasts, 272
#musicbiz, 272
#wiunion, 272
#theoriginals, 271
#wfaaweather, 271
#nailedit, 271
#roi, 271
#rochmn, 271
#ramadan, 271
#beatles, 271
#videomarketing, 271
#schools, 271
#beermenus, 271
#thebachelorettefinale, 270
#civilrights, 270
#lean, 270
#webcomic, 270
#letsgododgers, 270
#andstill, 270
#graduation, 270
#whatisschool, 270
#ufc202, 270
#nhldraft, 270
#rhod, 270
#openstack, 270
#risingstar, 270
#confederateflag, 270
#atheism, 269
#menswear, 269
#hacking, 269
#southkorea, 269
#bigbrother, 269
#istandwithahmed, 269
#paranormalromance, 269
#idwp, 269
#wearegood, 268
#demdebate2, 268
#standwithus, 268
#incredibles2, 268
#superbloodmoon, 268
#loveyourself, 268
#gamer, 268
#d3fb, 268
#lent, 268
#indiegame, 268
#wednesdaymotivation, 268
#viral, 268
#karaoke, 268
#tntweeters, 268
#gamergate, 268
#marketers, 267
#pregnancy, 267
#trumptapes, 267
#bookplugs, 267
#poker, 267
#sciencemarch, 267
#newengland, 267
#visionzero, 267
#nhlducks, 267
#got7, 267
#priceless, 266
#edreform, 266
#liberal, 266
#clothing, 266
#thebachelorfinale, 266
#meme, 266
#thirstythursday, 266
#e32015, 266
#ppsellsbabyparts, 266
#businessdevelopment, 266
#animalrights, 265
#sushi, 265
#stopkavanaugh, 265
#panthernation, 265
#iste17, 265
#psychic, 265
#attitude, 265
#michaeljackson, 265
#tfm, 265
#deadpool2, 265
#hurricanemichael, 264
#iphonex, 264
#skin, 264
#ghost, 264
#valentine, 264
#goes16, 264
#reputation, 264
#sytycd, 264
#nsa, 264
#investors, 264
#walk, 264
#unitedstates, 264
#blacklightning, 264
#moonlight, 264
#ufc205, 264
#ev, 264
#oilers, 263
#uncategorized, 263
#prizes, 263
#workforce, 263
#bebold, 263
#etsyhandmade, 263
#grizzlies, 263
#superbowllii, 263
#atxwx, 263
#vaping, 263
#please, 263
#sd, 263
#realtime, 263
#romantic, 263
#southsudan, 263
#fresh, 263
#futureready, 263
#madden18, 263
#pats, 263
#rioolympics2016, 263
#catfish, 263
#death, 262
#jupiter, 262
#boomers, 262
#ctbb, 262
#bird, 261
#myanmar, 261
#ugh, 261
#spiderverse, 261
#pa18, 261
#wweraw, 261
#houstonflood, 261
#janethevirgin, 261
#tulsa, 261
#saturdaynight, 261
#moedchat, 261
#essa, 261
#spiritchat, 261
#drmm, 261
#lalaland, 260
#domesticviolence, 260
#tiger, 260
#aaliyah, 260
#greta, 260
#kitten, 260
#letsdothis, 260
#gamification, 260
#single, 260
#finishthisfight, 260
#screenshotsaturday, 260
#timemanagement, 260
#assad, 260
#tuskegee_rys16, 260
#venice, 259
#aliens, 259
#uf, 259
#oregonunderattack, 259
#allrise, 259
#cards, 259
#jewish, 259
#podestaemails, 259
#strong, 259
#leafs, 259
#vegasstrong, 259
#caleg, 259
#muslims, 259
#r, 259
#unhackthevote, 259
#msu, 259
#voguet, 259
#freebie, 259
#berksgameday, 259
#sel, 258
#lead, 258
#stroke, 258
#kitty, 258
#projectmanagement, 258
#ok, 258
#girlboss, 258
#homeschooling, 258
#psa, 258
#minecraft, 258
#learnlap, 258
#alsen, 257
#amnewsers, 257
#wildfire, 257
#motherhood, 257
#iwd2016, 257
#endgunviolence, 257
#keto, 257
#getout, 257
#cozy, 257
#boise, 257
#saveaca, 257
#wwebacklash, 257
#marines, 257
#backtoback, 257
#lukecage, 256
#labordayweekend, 256
#mfg, 256
#kanyewest, 256
#tairp, 256
#ntchat, 256
#selfhelp, 256
#director, 256
#gotops, 256
#indivisible, 256
#godogs, 256
#gsw, 256
#scalia, 256
#shooting, 255
#missusa, 255
#legends, 255
#rp, 255
#caprimary, 255
#meow, 255
#lincoln, 255
#heroes, 255
#goodvibes, 255
#transformers, 255
#photoofthenight, 255
#sony, 255
#wwenetwork, 255
#libcrib, 255
#ncaachampionship, 255
#disneysmmc, 255
#sblchat, 255
#ellchat, 255
#linkinpark, 255
#miamibeach, 254
#makeithappen, 254
#linkup, 254
#norway, 254
#bones, 254
#taketheknee, 254
#buzzcity, 254
#paperback, 254
#audible, 254
#arleg, 254
#scholarship, 254
#forthethrone, 254
#orlandoshooting, 254
#purple, 254
#metswin, 254
#lapd, 254
#ufc194, 254
#ufc190, 254
#kxly, 254
#wakandaforever, 253
#boycottnfl, 253
#motivationalmonday, 253
#idaho, 253
#flu, 253
#openingnight, 253
#laugh, 253
#etsyaaa, 253
#models, 253
#festival, 253
#nhra, 253
#harlem, 253
#freebook, 253
#bff, 253
#sdwx, 253
#comeyhearing, 253
#shortstories, 253
#lacrosse, 253
#procurement, 253
#tosachat, 253
#cruz2016, 253
#softball, 252
#mentalillness, 252
#sweden, 252
#voterfraud, 252
#stpete, 252
#freeshipping, 252
#flood, 252
#coloradosprings, 252
#malware, 252
#rockabilly, 252
#askmrn, 252
#fresno, 252
#lane, 252
#redhead, 252
#publicrelations, 252
#cavaliers, 252
#musicians, 252
#clerical, 252
#why, 251
#superhero, 251
#fashionblogger, 251
#frozen, 251
#scholarships, 251
#enterprise, 251
#gatornation, 251
#international, 251
#letsgoducks, 251
#dawgpound, 251
#enovaaw, 251
#redeye, 251
#tarot, 251
#dubai, 251
#gosaints, 251
#custom, 251
#redsoxnation, 251
#davidwright, 251
#hansolo, 251
#doctorstrange, 251
#sachat, 251
#kidlitart, 251
#airforce, 251
#lcsm, 251
#205live, 250
#caregivers, 250
#christmastree, 250
#broward, 250
#vo, 250
#balance, 250
#nationalbeerday, 250
#triplecrown, 250
#mdtraffic, 250
#wvwx, 250
#nativeamerican, 250
#internetmarketing, 250
#bigbangtheory, 250
#bareback, 250
#nailart, 250
#quantico, 250
#corpgov, 250
#asia, 249
#forthebrand, 249
#firstwarn3, 249
#gofriars, 249
#mlscupplayoffs, 249
#encouragement, 249
#influence, 249
#prints, 249
#nygvsdal, 249
#popular, 249
#heaven, 249
#reality, 249
#izombie, 249
#gata, 248
#blizzard, 248
#go, 248
#centralpark, 248
#conservative, 248
#nationalpizzaday, 248
#seinfeld, 248
#rolltribe, 248
#craft, 248
#makedonalddrumpfagain, 248
#musicislife, 248
#knoxville, 248
#500px, 248
#rutgers, 248
#golang, 248
#mondaymotivaton, 247
#voice, 247
#wjz, 247
#photoshop, 247
#heatwave, 247
#2016election, 247
#wdw, 247
#toystory4, 247
#reno, 247
#godukes, 247
#physician, 247
#bourbon, 246
#secchampionship, 246
#shepersisted, 246
#whistleblower, 246
#pga, 246
#bullsnation, 246
#blackexcellence, 246
#shakespeare, 246
#prayfororlando, 246
#mke, 246
#mst3k, 246
#progressive, 246
#ehr, 246
#fearthewalkingdead, 246
#pasadena, 246
#nfltop100, 246
#stopgunviolence, 246
#songoftheday, 246
#themagicians, 246
#believeland, 246
#snap, 245
#rohingya, 245
#chihuahua, 245
#backtheblue, 245
#fgo, 245
#biblestudy, 245
#napa, 244
#grimm, 244
#leads, 244
#michael, 244
#lovetrumpshate, 244
#educoach, 244
#punk, 244
#happeningnow, 244
#sculpture, 244
#feet, 244
#reinvent, 244
#prayers, 244
#inspirationalquotes, 244
#cover, 244
#truecrime, 244
#efc, 244
#sdpreps, 244
#disabilities, 243
#istanbul, 243
#gunsup, 243
#americanpharoah, 243
#nbafreeagency, 243
#clutch, 243
#sonoma, 243
#refugee, 243
#product, 243
#specialneeds, 243
#bluebloods, 243
#historicalromance, 243
#thoughtleadership, 243
#shutdown, 243
#wings, 242
#fursuitfriday, 242
#beef, 242
#cia, 242
#farmers, 242
#mnufc, 242
#thegoodplace, 242
#tokyo, 242
#mschat, 242
#orangecounty, 242
#enter, 242
#obesity, 242
#wolves, 242
#occupy, 242
#philosophy, 242
#fml, 242
#mayweatherpacquiao, 242
#unicorn, 241
#linkinbio, 241
#nomnom, 241
#playlist, 241
#onepursuit, 241
#gopack, 241
#dropouthillary, 241
#heatnation, 241
#ghosts, 241
#twdfinale, 241
#discount, 241
#10tv, 241
#frozenfour, 241
#bahamas, 241
#sharknado3, 241
#value, 241
#gorsuch, 241
#wolfpack, 241
#inequality, 241
#transit, 241
#ponyup, 241
#veep, 241
#rollwave, 241
#letsgox, 241
#mosul, 240
#oscars2016, 240
#biglittlelies, 240
#mieexpert, 240
#godeacs, 240
#itmovie, 240
#jetteam, 240
#vkscores, 240
#jamaica, 240
#contentstrategy, 240
#iwantclips, 240
#openaccess, 240
#womeninbusiness, 240
#sacramentoproud, 240
#golobos, 240
#alexa, 240
#hacklearning, 240
#antique, 240
#giveback, 239
#golive, 239
#sweep, 239
#relentless, 239
#timelapse, 239
#lawofattraction, 239
#sisters, 239
#impinv, 239
#thrillers, 239
#muscle, 239
#nbcct, 239
#sundaythoughts, 239
#finally, 239
#fridaynight, 239
#pinksocks, 239
#peru, 239
#influencer, 239
#flyfishing, 239
#electoralcollege, 239
#ｆｏｌｌｏｗ, 239
#letsgovcu, 239
#realtors, 238
#wearorange, 238
#careeradvice, 238
#travelban, 238
#kittens, 238
#acctourney, 238
#kygov, 238
#htown, 238
#failure, 238
#axeem, 238
#accessories, 238
#lebanon, 238
#scriptchat, 238
#battleborn, 238
#apologetics, 238
#skimmlife, 238
#paradiseisland2, 238
#jeep, 237
#ufc193, 237
#sos, 237
#vibes, 237
#singersongwriter, 237
#tip, 237
#eat, 237
#paradise, 237
#booktour, 237
#votejt, 237
#mobility, 237
#stanford, 237
#solo, 237
#xboxshare, 237
#aaronhernandez, 237
#wildfires, 236
#neweditionbet, 236
#orange, 236
#votethemout, 236
#journey, 236
#mensfashion, 236
#mawx, 236
#woolseyfire, 236
#ncat, 236
#filmmakers, 236
#phonesex, 236
#redfored, 236
#lostdog, 236
#foodiechats, 235
#clus, 235
#ces2018, 235
#evolution, 235
#code, 235
#midterms2018, 235
#gatlinburg, 235
#logistics, 235
#pubtip, 235
#donthecon, 235
#heisman, 235
#raisedroyal, 235
#saturdaymotivation, 235
#usavjpn, 235
#lighthouse, 235
#mrx, 235
#facebooklive, 234
#hitechcj, 234
#greatness, 234
#customers, 234
#bmw, 234
#midmowx, 234
#bhm, 234
#gonoles, 234
#marriageequality, 234
#happy4th, 234
#9sports, 234
#webseries, 233
#turnup, 233
#cfp, 233
#fbr, 233
#attorney, 233
#fcc, 233
#neverforget911, 233
#nationalcatday, 233
#logo, 233
#what, 233
#habs, 233
#gunreformnow, 233
#thronesyall, 233
#ri, 233
#motivationalquotes, 233
#hoboken, 233
#pmp, 233
#wccb, 233
#blonde, 232
#90s, 232
#uniteandconquer, 232
#bufferchat, 232
#getoutside, 232
#indiegogo, 232
#cadrought, 232
#bestofetsy, 232
#darkmatter, 232
#wearabletech, 232
#disruption, 232
#honda, 232
#trumpprotest, 232
#gungiveaway, 232
#capitals, 232
#logan, 232
#knitting, 232
#homes, 232
#plantbased, 232
#themaskedsinger, 232
#flsen, 232
#elephants, 232
#therapy, 232
#shazam, 231
#mlbcards, 231
#scary, 231
#grit, 231
#wild, 231
#pitbull, 231
#filmmaker, 231
#consulting, 231
#emplaw, 231
#4to1, 231
#planning, 231
#watchus, 231
#e32017, 231
#rubio, 231
#jdf16, 231
#rise, 231
#ethiopia, 231
#fullerhouse, 231
#doj, 231
#grants, 231
#mentor, 231
#straightouttacompton, 231
#auto, 231
#storystream, 231
#lmao, 230
#awkward, 230
#teacherappreciationweek, 230
#buckeyenation, 230
#columbia, 230
#getcovered, 230
#basketofdeplorables, 230
#poet, 230
#breathofthewild, 230
#nywx, 230
#waterislife, 230
#fyrefestival, 230
#blackgirlsrock, 230
#nbaawards, 230
#ncstate, 230
#pool, 230
#cardio, 230
#listia, 230
#voteno, 230
#singlepayer, 230
#sqlserver, 230
#b2bsales, 230
#kellyservices, 230
#lrt, 229
#artsed, 229
#onemore, 229
#cocktail, 229
#fridaynightlights, 229
#not, 229
#medicalmarijuana, 229
#growingupblack, 229
#christfic, 229
#burundi, 229
#lyrics, 229
#kimmel, 229
#togetherweswarm, 229
#salvationarmy, 229
#wheresgeorge, 229
#pearlharbor, 228
#gobuffs, 228
#theprocess, 228
#gamechanger, 228
#e32018, 228
#rolex24, 228
#instrumental, 228
#thisiscle, 228
#thanksdave, 228
#joyfulleaders, 228
#roots, 228
#everyday, 228
#usl, 228
#cuse, 228
#doop, 228
#dobbs, 228
#sport, 227
#npr, 227
#tt, 227
#followers, 227
#pendant, 227
#personaldevelopment, 227
#polyvorestyle, 227
#reverbnation, 227
#forgiveness, 227
#mixedmedia, 227
#latino, 226
#pgachamp, 226
#anniversary, 226
#luxurytravel, 226
#splatoon2, 226
#mba, 226
#namaste, 226
#b2bmarketing, 226
#suptchat, 226
#modern, 225
#regram, 225
#backpacking, 225
#comeyday, 225
#marriedatfirstsight, 225
#votespringer, 225
#tacoma, 225
#parksandrec, 225
#oer, 225
#weho, 225
#museum, 225
#bookmarketing, 225
#insurtech, 225
#stories, 225
#moana, 225
#realdonaldtrump, 225
#essentialoils, 225
#suicideprevention, 225
#worldemojiday, 224
#utwx, 224
#beast, 224
#hotels, 224
#nimblequotes, 224
#dragonballsuper, 224
#firstdayoffall, 224
#epcot, 224
#whiskey, 224
#elephant, 224
#emabiggestfans1d, 224
#bankruptcy, 224
#drinks, 224
#butterfly, 224
#regency, 224
#sem, 224
#cotraffic, 224
#savings, 224
#ipaded, 224
#roseanne, 223
#hike, 223
#madden20, 223
#enjoy, 223
#edc, 223
#edpolicy, 223
#grant, 223
#body, 223
#bostonstrong, 223
#flynn, 223
#mtnews, 223
#wiright, 223
#volunteers, 223
#atheist, 223
#ncisla, 223
#stockton, 223
#vaccines, 223
#k12artchat, 223
#gots7, 222
#mural, 222
#geniushour, 222
#emaw, 222
#communications, 222
#countdown, 222
#hispanicheritagemonth, 222
#workflow, 222
#newzealand, 222
#victorymonday, 222
#ewopinion, 222
#nationalwalkoutday, 222
#dtk12chat, 222
#istandwithpp, 221
#keystonexl, 221
#roymoore, 221
#canucks, 221
#michiganstate, 221
#mckinney, 221
#tutorial, 221
#apparel, 221
#orlandounited, 221
#together, 221
#train, 221
#hudl, 221
#willandgrace, 221
#sarasota, 221
#chinese, 221
#novanation, 221
#psychiatry, 221
#css, 221
#ufo, 221
#sgf, 221
#spanking, 221
#gayxxx, 221
#nodejs, 220
#honor, 220
#yikes, 220
#raisethewage, 220
#revolution, 220
#trumpinauguration, 220
#apocalypse, 220
#spellingbee, 220
#curling, 220
#betsydevos, 220
#patience, 220
#socialism, 220
#hate, 220
#ap2w, 220
#slc, 220
#ballet, 220
#wipolitics, 220
#fostercare, 220
#makedclisten, 220
#begreat, 220
#powerful, 220
#protein, 219
#obamagate, 219
#lifehack, 219
#villanova, 219
#roh, 219
#pmot, 219
#nationalpoetrymonth, 219
#cmtawards, 219
#tradition, 219
#elvis, 219
#kaepernick, 219
#leagueoflegends, 219
#gameon, 219
#lawyers, 219
#preschool, 219
#wodify, 219
#bhive, 219
#hazmat, 219
#sigh, 218
#homecoming, 218
#babe, 218
#nflhonors, 218
#hardball, 218
#api, 218
#undertaker, 218
#hospitality, 218
#brony, 218
#richmond, 218
#excerpt, 218
#semperfi, 218
#pgatour, 218
#missuniverse, 218
#hiddenfigures, 218
#selfpub, 218
#bluewave2018, 218
#footfetish, 218
#jimin, 217
#marathon, 217
#dedication, 217
#skills, 217
#spirit, 217
#nationalsigningday, 217
#photocontest, 217
#credit, 217
#patriot, 217
#euref, 217
#redcross, 217
#lovemyjob, 217
#nyy, 217
#irantalks, 217
#getitlive, 217
#rhodeisland, 217
#adidas, 217
#runtastic, 217
#homerunderby, 217
#hempfest, 217
#seavscar, 216
#tree, 216
#halftimeshow, 216
#theland, 216
#demexit, 216
#thankyoukobe, 216
#gas, 216
#cpa, 216
#temple, 216
#ubhornsup, 216
#beachlife, 216
#wtsp, 216
#tca16, 216
#akleg, 216
#aboutlastnight, 215
#liar, 215
#smashbros, 215
#cbb, 215
#old, 215
#lgb, 215
#dancing, 215
#thoughts, 215
#nbaallstarto, 215
#bars, 215
#affiliatemarketing, 215
#worldcup2018, 215
#hamden, 215
#sot, 215
#internationalspacestation, 215
#psychotherapy, 215
#perigirls, 215
#aaliyahformac, 215
#tomhiddleston, 214
#dynasty, 214
#resume, 214
#trailer, 214
#successful, 214
#jessicajones, 214
#rapids96, 214
#israeli, 214
#chip, 214
#class, 214
#businesstips, 214
#bride, 214
#ahs, 214
#afcchampionship, 214
#developing, 214
#takewarning, 214
#travelskills, 214
#naturalhair, 214
#hardknocks, 214
#thebest, 214
#montreal, 214
#fortlauderdale, 214
#abm, 214
#happy4thofjuly, 214
#exophase, 214
#fx, 214
#ideas, 214
#mlbplayoffs, 214
#haikuchallenge, 214
#search, 213
#muniland, 213
#fog, 213
#timessquare, 213
#atplc, 213
#voiceresults, 213
#porsche, 213
#biztip, 213
#ferrari, 213
#ncaatf, 213
#amsterdam, 213
#publicspeaking, 213
#fbloggers, 213
#rfra, 213
#victory, 213
#smashwords, 213
#amtrak, 213
#palmsprings, 213
#entertowin, 213
#homebusiness, 213
#oracle, 212
#unt, 212
#acrylic, 212
#terencecrutcher, 212
#poems, 212
#nova, 212
#bachelornation, 212
#hvac, 212
#memes, 212
#champion, 212
#swco, 212
#worldaidsday, 212
#yolo, 212
#pln, 212
#autismawareness, 212
#rn, 212
#m2m, 212
#climatemarch, 211
#telfieapp, 211
#fatherhood, 211
#lesbian, 211
#blackhistory, 211
#juice, 211
#criminal, 211
#hungry, 211
#forthepeople, 211
#colchat, 211
#mylife, 211
#psu, 211
#selling, 211
#ecuador, 211
#raw25, 211
#usaf, 211
#falcon9, 211
#theorville, 211
#is, 211
#breastfeeding, 211
#latina, 211
#utsa, 211
#gastroparesis, 211
#gayvideos, 211
#drummer, 210
#weareone, 210
#article, 210
#floral, 210
#foodforthought, 210
#gofundme, 210
#keepitintheground, 210
#amwritingfantasy, 210
#socialgood, 210
#tgirl, 210
#language, 210
#publiclands, 210
#clemsonfamily, 210
#nyjets, 210
#scnews, 210
#wmiwx, 210
#gbvsatl, 209
#erdogan, 209
#sing, 209
#ksedchat, 209
#byufootball, 209
#costarica, 209
#mglit, 209
#vape, 209
#obsessed, 209
#spidermanfarfromhome, 209
#traveling, 209
#nobelprize, 209
#t, 209
#southerncharm, 209
#madmax, 209
#makecomics, 209
#racheldolezal, 209
#sk, 209
#oilandgas, 209
#dawsonville, 209
#mnlead, 208
#process, 208
#message, 208
#married2med, 208
#fixerupper, 208
#mpgvip, 208
#severe, 208
#mind, 208
#sundayblogshare, 208
#acmawards50, 208
#darthvader, 208
#ageofultron, 208
#doodle, 208
#blogs, 208
#flowerreport, 208
#protest, 208
#dominion, 208
#americanninjawarrior, 208
#thankyouobama, 208
#thestruggleisreal, 208
#familyfun, 208
#ciochat, 208
#sherlock, 208
#jax, 208
#bachata, 208
#lprtg, 208
#opreps, 208
#ahscult, 207
#madison, 207
#booty, 207
#aprilfoolsday, 207
#khou, 207
#bam, 207
#delaware, 207
#syrian, 207
#conference, 207
#batesmotel, 207
#butler, 207
#skiumah, 207
#tweetmyjobs, 207
#murica, 207
#wolvesup, 207
#sotd, 207
#clintonfoundation, 207
#lasvegasshooting, 207
#subway, 207
#cambma, 207
#rjnow, 207
#vegastraffic, 207
#carolinaszn, 206
#zootopia, 206
#mindblown, 206
#thankateacher, 206
#sanders, 206
#amazonprime, 206
#projectrunway, 206
#liveunderpar, 206
#herecomesduke, 206
#fargo, 206
#fccincy, 206
#daylightsavingtime, 206
#bookbloggers, 206
#jobsreport, 206
#nasasocial, 206
#millennialtalk, 206
#legendary, 206
#truck, 206
#dirtywater, 206
#ethereum, 206
#senryu, 206
#daughter, 205
#serverless, 205
#alien, 205
#japanese, 205
#feminist, 205
#databreach, 205
#trumplies, 205
#rhonj, 205
#empowerment, 205
#apartments, 205
#phivsdal, 205
#flipthe6th, 205
#bcsm, 205
#worldkindnessday, 205
#d3h, 205
#chicagomed, 205
#ppcchat, 205
#newsletter, 204
#sugar, 204
#noir, 204
#osu, 204
#truedetective, 204
#livestream, 204
#horse, 204
#votingrights, 204
#vagov, 204
#socialjustice, 204
#caregiver, 204
#sallyyates, 204
#teacherlife, 204
#maritime, 204
#map, 204
#ahsapocalypse, 204
#be, 204
#seafood, 204
#duluth, 204
#spc, 204
#bloggingtips, 204
#television, 204
#kindnessmatters, 204
#gamersunite, 204
#eatwell, 204
#ownthefuture, 204
#simon, 204
#gaytube, 204
#stephcurry, 203
#pence, 203
#twittersmarter, 203
#smart, 203
#westcoast, 203
#scnottop10, 203
#ourrevolution, 203
#bookspecials, 203
#dna, 203
#nhsen, 203
#lies, 203
#sonomachat, 203
#holocaustmemorialday, 203
#elclasico, 203
#consciousness, 203
#manga, 203
#camera, 203
#improv, 203
#delhs, 203
#telehealth, 202
#salad, 202
#smallbusinesssaturday, 202
#irony, 202
#nflkickoff, 202
#champagne, 202
#vma, 202
#cinema, 202
#phx, 202
#medx, 202
#southpark, 202
#maricopa, 202
#masterchef, 202
#worthit, 202
#pac12, 202
#lake, 202
#xboxsweepstakes, 202
#angel, 202
#rsac, 202
#cavsnation, 202
#bitcoinnews, 202
#twitterparty, 201
#favorite, 201
#miched, 201
#fattuesday, 201
#wahoowa, 201
#mentoring, 201
#elnino, 201
#antman, 201
#samdubose, 201
#mac, 201
#madeinusa, 201
#rose, 201
#hornsup, 201
#founder, 201
#nbc4dc, 201
#gotvintage, 201
#denverweather, 201
#collegedudes, 201
#alert, 200
#riseandgrind, 200
#lyft, 200
#teamadidas, 200
#votex, 200
#bencarson, 200
#cawater, 200
#dalvsnyg, 200
#drive, 200
#portugal, 200
#philaunite, 200
#protectmueller, 200
#findingdory, 200
#nbatwitter, 200
#keynote, 200
#gobulls, 200
#so, 200
#industrial, 200
#bb4sp, 200
#personalbranding, 200
#pursuit, 200
#firstamendment, 200
#cilwx, 200
#constantine, 200
#wingsup, 200
#eggs, 200
#potd, 200
#kuwtk, 199
#congratulations, 199
#boho, 199
#brotherhood, 199
#molonlabe, 199
#hello, 199
#mosen, 199
#jerseyshore, 199
#goodnews, 199
#php, 199
#middleeast, 199
#makeadifference, 199
#customersuccess, 199
#lethalweapon, 199
#bookclub, 199
#copywriting, 199
#ups, 199
#dreamactnow, 199
#news3, 199
#dawsoncounty, 199
#ngecrottube, 199
#hbd, 198
#ncaavb, 198
#advent, 198
#camgirl, 198
#sorry, 198
#nissan, 198
#specialreport, 198
#random, 198
#flotus, 198
#intel, 198
#farmersmarket, 198
#lingerie, 198
#nerdland, 198
#springfield, 198
#collegegameday, 198
#newhome, 198
#maythefourthbewithyou, 198
#ut, 198
#votecueto, 198
#nyt, 198
#bookreviews, 198
#forevertothee, 198
#barackobama, 198
#onelove, 198
#cancersucks, 198
#script, 198
#reiki, 198
#fastalert, 198
#ilm, 198
#habits, 197
#mediachat, 197
#windians, 197
#detox, 197
#phled, 197
#vaccineswork, 197
#palestinian, 197
#production, 197
#top10, 197
#student, 197
#oc, 197
#goptownhall, 197
#mindbody, 197
#acmawards, 197
#ufc189, 197
#heyheyheyhey, 197
#onefinalteam, 197
#librarylife, 197
#storage, 197
#arizonawildcats, 197
#ronr, 197
#midmo, 197
#animalkingdom, 197
#fanduel, 197
#thatsawinner, 197
#mikir, 197
#wallpaperwednesday, 196
#buckleup, 196
#roses, 196
#wiprimary, 196
#brothers, 196
#surfing, 196
#weshwx, 196
#hartford, 196
#independent, 196
#composer, 196
#hospital, 196
#wattpad, 196
#notdone, 196
#crispr, 196
#dyslexia, 196
#dosomething, 196
#nextchat, 196
#besafe, 195
#monster, 195
#iste2015, 195
#dvd, 195
#peytonmanning, 195
#lotr, 195
#bb8, 195
#boating, 195
#worcester, 195
#mshsl, 195
#dayton, 195
#childhoodcancer, 195
#juneteenth, 195
#starwarscelebration, 195
#band, 195
#cmaawards50, 195
#heels, 195
#cte, 195
#mn, 195
#hairspraylive, 195
#beard, 195
#nbaxmas, 195
#teamtrump, 195
#restorethevra, 195
#meatlessmonday, 195
#wellbeing, 195
#rio, 195
#wtae, 195
#tempe, 195
#googleplay, 195
#ksed, 195
#trickortreat, 194
#gymlife, 194
#gmc, 194
#cali, 194
#sundaymotivation, 194
#realmadrid, 194
#mozcon, 194
#sdcc2017, 194
#grammy, 194
#gokingsgo, 194
#challenge, 194
#classical, 194
#artgallery, 194
#amateur, 194
#soar2success, 194
#bass, 194
#fearless, 193
#academyawards, 193
#chronicillness, 193
#survival, 193
#voting, 193
#voicesaveindia, 193
#freekesha, 193
#shark, 193
#investor, 193
#sissy, 193
#trap, 193
#shortfilm, 193
#kcvsne, 193
#election2018, 193
#nostalgia, 193
#pwc, 193
#voicefinale, 193
#michelleobama, 193
#netanyahu, 193
#lastword, 193
#marcorubio, 193
#unifight, 193
#workhard, 193
#votekb, 193
#ancientcoins, 193
#80smetal, 193
#babies, 192
#govote, 192
#drinklocal, 192
#skyline, 192
#w, 192
#falconheavy, 192
#goodluck, 192
#canadaday, 192
#leather, 192
#letsgoplaces, 192
#fitnessmotivation, 192
#singing, 192
#topbuzz, 192
#sharingeconomy, 192
#laughter, 192
#cocacola600, 192
#pickuplucifer, 192
#westcolumbia, 192
#9wx, 192
#wizebot, 192
#boxset, 192
#undergroundwgn, 192
#conface, 192
#dark, 191
#ftw, 191
#blogpost, 191
#sounders, 191
#producers, 191
#americangods, 191
#bikini, 191
#dodgerswin, 191
#airport, 191
#boardgames, 191
#devotional, 191
#quality, 191
#martialarts, 191
#archaeology, 191
#human, 191
#killthebill, 191
#banks, 191
#hamradio, 191
#godzilla, 190
#pride2017, 190
#rtr, 190
#experience, 190
#oneclick, 190
#thisisamerica, 190
#big12mbb, 190
#album, 190
#iste18, 190
#prowrestling, 190
#econdev, 190
#ccfrnds, 190
#cbsla, 190
#billclinton, 190
#oneteam, 190
#northernlights, 190
#sogonechallenge, 190
#harleyquinn, 190
#timetofly, 190
#teambuilding, 190
#grow, 190
#spotlight, 190
#ncgov, 190
#steelernation, 190
#drugs, 190
#wordstoliveby, 190
#rednoseday, 190
#dhpreps, 190
#hrweather, 190
#hslive, 190
#ffxiv, 190
#recipeoftheday, 189
#goodread, 189
#avonrep, 189
#dreamact, 189
#topprog, 189
#uted, 189
#bae, 189
#glory, 189
#jeffsessions, 189
#plastic, 189
#militarymonday, 189
#12monkeys, 189
#cubstalk, 189
#wordbrain, 189
#itfdb, 189
#alzheimer, 189
#esg, 189
#trauma, 189
#keepgoing, 189
#paidleave, 189
#lord, 188
#bachelor, 188
#nationalanthem, 188
#sdcc2019, 188
#fam, 188
#monsanto, 188
#icon, 188
#firstdayofspring, 188
#big, 188
#minimumwage, 188
#fatloss, 188
#voicesavekorin, 188
#modeling, 188
#stop, 188
#rtb, 188
#qatar, 188
#blackops3, 188
#bear, 188
#oilpainting, 188
#jerseycity, 188
#takeflight, 188
#crew96, 188
#nascarthrowback, 188
#lucky, 188
#rhop, 188
#greatlakes, 188
#votetsunami, 188
#rent, 188
#endometriosis, 188
#yql, 188
#ak47full, 188
#aiir, 188
#mermaid, 187
#interesting, 187
#billcosby, 187
#hardworkpaysoff, 187
#joaquin, 187
#one, 187
#reflection, 187
#forever, 187
#impeach45, 187
#goal, 187
#stoptrump, 187
#mining, 187
#tired, 187
#antisemitism, 187
#americana, 187
#nope, 187
#reddit, 187
#sciart, 187
#mompreneur, 187
#audition, 187
#mtv, 187
#wdbj, 187
#worthreading, 187
#kbtribechat, 187
#401k, 187
#방탄소년단, 187
#coffeetime, 187
#nhl17benn, 187
#ndpreps, 187
#giftidea, 187
#liason, 187
#batmanday, 186
#scorpion, 186
#candy, 186
#feedback, 186
#energyefficiency, 186
#sunsets, 186
#newvideo, 186
#iflovingyouiswrong, 186
#playstation, 186
#dads, 186
#dublin, 186
#plants, 186
#nightlife, 186
#seavsmin, 186
#andnew, 186
#erp, 186
#religiousfreedom, 186
#mainframe, 186
#twcnews, 186
#lomalinda, 186
#vmg, 186
#bi, 185
#stevenuniverse, 185
#hiphoped, 185
#brickyard400, 185
#statenisland, 185
#actorlife, 185
#bibleverse, 185
#byefelicia, 185
#missuniverse2015, 185
#fruit, 185
#liverpool, 185
#mother, 185
#romanreigns, 185
#cyclemeter, 185
#nbc4ny, 185
#infertility, 185
#blogtour, 185
#ibminterconnect, 185
#borderwall, 185
#mca, 185
#geology, 185
#chatsnap, 185
#beyou, 184
#poland, 184
#telfie, 184
#gocanes, 184
#raredisease, 184
#newday, 184
#funkonycc, 184
#living, 184
#wisdomwednesday, 184
#classy, 184
#tistheseason, 184
#behappy, 184
#nepalearthquake, 184
#pretty, 184
#indigenouspeoplesday, 184
#unsc, 184
#daybreak8, 184
#visiblewomen, 184
#yourewelcome, 184
#ou, 184
#thread, 184
#scuba, 184
#redfriday, 184
#chevrolet, 184
#bookstagram, 184
#womensmarchonwashington, 184
#sxsw2016, 184
#cum, 184
#paintings, 184
#schumershutdown, 184
#socbiz, 184
#gossip, 184
#elemchat, 184
#noshame, 183
#nationalparks, 183
#fortworth, 183
#glamour, 183
#teammarco, 183
#hillaryshealth, 183
#holocaust, 183
#winteriscoming, 183
#patreon, 183
#womensfiction, 183
#boeing, 183
#nflsunday, 183
#harvard, 183
#preacher, 183
#healthtech, 183
#sitecore, 183
#stopsessions, 183
#worldrefugeeday, 183
#insideout, 183
#worldwide, 183
#gartnersym, 183
#eyewitnesswv, 183
#cutthecable, 183
#boston2024, 182
#globaled, 182
#winners, 182
#bettertogether, 182
#donuts, 182
#evil, 182
#c, 182
#votd, 182
#tweet, 182
#mex, 182
#magickingdom, 182
#c2e2, 182
#insomnia, 182
#mesa, 182
#suits, 182
#youtuber, 182
#waybackwednesday, 182
#mmj, 182
#travelphotography, 182
#treatyoself, 182
#ads, 182
#feartheturtle, 182
#ihsa, 182
#iam, 182
#tarheels, 182
#adele, 182
#aggies, 182
#teachergoals, 182
#store, 182
#lawyerology, 182
#mikepence, 181
#gameofthones, 181
#nationalschoolwalkout, 181
#worldsuicidepreventionday, 181
#volnation, 181
#recruitment, 181
#creepy, 181
#rockstar, 181
#selfies, 181
#formation, 181
#eroticromance, 181
#scfacts, 181
#whosnext, 181
#we, 181
#lafayette, 181
#adorable, 181
#utleg, 181
#ces2019, 181
#teamdcs, 181
#saturdaythoughts, 181
#joke, 181
#spanish, 181
#makemoneyonline, 181
#sapphirenow, 181
#stadiumseries, 181
#dctech, 181
#bpl, 181
#woof, 181
#abolishice, 181
#istandwithisrael, 181
#emchat, 181
#powerrangersmovie, 181
#renewable, 181
#verizon, 181
#thebeatles, 181
#jsn, 181
#casual, 180
#predators, 180
#wireless, 180
#day, 180
#asswednesday, 180
#bbwla, 180
#gothic, 180
#babygirl, 180
#giftguide, 180
#record, 180
#grammar, 180
#nwo, 180
#river, 180
#blendedlearning, 180
#birdbox, 180
#colorful, 180
#practice, 180
#dental, 180
#currentmood, 180
#womensrights, 180
#acms, 180
#allforone, 180
#educolor, 180
#storytime, 180
#santafe, 180
#mashable, 180
#azvscar, 180
#kundalini, 180
#bmrtg, 180
#wbkowx, 180
#determination, 179
#letsride, 179
#mlsallstar, 179
#newyearsresolution, 179
#forecast, 179
#cfo, 179
#principalsinaction, 179
#cfl, 179
#colorrush, 179
#bobsburgers, 179
#fitlife, 179
#hawkswin, 179
#pt, 179
#rnc2016, 179
#goldenstatewarriors, 179
#november, 179
#project, 179
#fcblive, 179
#quotestoliveby, 179
#bluray, 179
#edbeat, 179
#redvolution, 179
#opry, 179
#guyharvey, 179
#ic, 178
#buy, 178
#awards, 178
#german, 178
#chatbots, 178
#dayofthegirl, 178
#colinkaepernick, 178
#nbcnewsforum, 178
#glass, 178
#nationalvoterregistrationday, 178
#pugchat, 178
#aloha, 178
#witch, 178
#championsleague, 178
#flames, 178
#hanukkah, 178
#copyfollowers, 178
#lifehacks, 178
#arte, 178
#pope, 178
#ufc214, 178
#hillyes, 178
#cock, 178
#drink, 178
#smartcity, 178
#driving, 178
#birding, 178
#recycle, 178
#draftkings, 178
#aids, 178
#gitmo, 178
#bluegrass, 177
#kindergarten, 177
#vsfashionshow, 177
#givingback, 177
#9newsmornings, 177
#conservatives, 177
#apracecall, 177
#originalart, 177
#empower, 177
#nycacc, 177
#adult, 177
#truelove, 177
#pinup, 177
#contemporaryromance, 177
#olympics2016, 177
#thoughtsandprayers, 177
#g20, 177
#paint, 177
#colors, 177
#disneyland60, 177
#motivate, 177
#texasrangers, 177
#seered, 177
#cuckold, 177
#fdny, 177
#aladdin, 177
#lasd, 177
#sagaftra, 177
#waptug, 177
#greenclean, 177
#mondaynightfootball, 176
#etsyfinds, 176
#casting, 176
#quickhits, 176
#librarians, 176
#lbloggers, 176
#worldwaterday, 176
#always, 176
#newmusicalert, 176
#imwithyou, 176
#study, 176
#mustang, 176
#76ers, 176
#society6, 176
#mertonint, 176
#flagday, 176
#familyfirst, 176
#zimbabwe, 176
#wintheday, 176
#ripmuhammadali, 176
#himss16, 176
#luxuryrealestate, 176
#birdsup, 176
#engagechat, 176
#paypal, 175
#firehannity, 175
#pl, 175
#nbc7, 175
#sea, 175
#rawaftermania, 175
#onelovemanchester, 175
#hypocrisy, 175
#animalcruelty, 175
#bookgiveaway, 175
#waelex, 175
#spiritday, 175
#kingdomhearts, 175
#opec, 175
#wwhl, 175
#march, 175
#unlv, 175
#kstatefb, 175
#pearljam, 175
#kanye, 175
#marvelcomics, 175
#damn, 175
#epl, 175
#volleyball, 175
#holidayseason, 175
#deeperlearning, 175
#womancrushwednesday, 175
#thisweek, 175
#powerpoint, 175
#wawine, 175
#sportsbetting, 175
#sextrafficking, 175
#atxgov, 175
#manafort, 174
#mlbtonight, 174
#alcohol, 174
#orangebowl, 174
#fake, 174
#mswl, 174
#paper, 174
#telemedicine, 174
#astarisborn, 174
#amazingrace, 174
#romcom, 174
#tbats, 174
#burger, 174
#totaldivas, 174
#forcefriday, 174
#pollution, 174
#rugby, 174
#aga3, 174
#bantrophyhunting, 174
#waves, 174
#regrann, 174
#khashoggi, 174
#happysaturday, 174
#scam, 174
#nicaragua, 174
#brooch, 174
#nhv, 174
#gobeach, 174
#liveonkomo, 174
#usmovie, 173
#building, 173
#pc, 173
#gun, 173
#ftk, 173
#museums, 173
#kobe, 173
#taxscambill, 173
#musical, 173
#ericgarner, 173
#drseuss, 173
#spoonie, 173
#meetup, 173
#humble, 173
#brilliant, 173
#uncbball, 173
#airbnb, 173
#franchise, 173
#facepalm, 173
#salmon, 173
#hadoop, 173
#brettkavanaugh, 173
#patients, 173
#doctors, 173
#boycottindiana, 173
#elemmathchat, 173
#bringbacknashville, 173
#pasta, 173
#packaging, 173
#wearewayne, 173
#solopreneur, 173
#citylife, 173
#kidmin, 173
#wthrsunrise, 173
#runner, 172
#buddha, 172
#ap, 172
#cubswin, 172
#safetyfirst, 172
#extralife, 172
#etsyseller, 172
#etsychaching, 172
#testing, 172
#mercy, 172
#dukenation, 172
#familyguy, 172
#dailyqotd, 172
#elementary, 172
#whiteprivilege, 172
#ipo, 172
#governmentshutdown, 172
#ijs, 172
#trumpbudget, 172
#earnit, 172
#tfw, 172
#state, 172
#brady, 172
#fuck, 172
#memorialday2016, 172
#gocavs, 172
#wsu, 172
#fau, 172
#soultrainawards, 172
#bravo, 172
#rappers, 172
#jose, 172
#cyclinglife, 172
#mktg, 172
#survivorfinale, 172
#releasethesnydercut, 171
#yanggang, 171
#u2, 171
#wa, 171
#latepost, 171
#toy, 171
#terror, 171
#films, 171
#xfinityseries, 171
#sewing, 171
#ngss, 171
#pornstar, 171
#fans, 171
#tigerwoods, 171
#gallery, 171
#shipping, 171
#idolfinale, 171
#cartoons, 171
#nodaysoff, 171
#savethedate, 171
#weird, 171
#singapore, 171
#halloffame, 171
#multifamily, 171
#satx, 171
#odd, 171
#naked, 171
#rwby, 171
#lipsyncbattle, 171
#goldcup2017, 171
#genderequality, 171
#cuerockstar, 171
#chivsgb, 171
#delta, 171
#tbr, 171
#orpol, 171
#foodallergy, 171
#nt2t, 171
#arethafranklin, 170
#healthylifestyle, 170
#armynavy, 170
#trumppence, 170
#fight, 170
#phishing, 170
#latinos, 170
#hogs, 170
#migraine, 170
#mcdonalds, 170
#stuvoice, 170
#avfc, 170
#whentheyseeus, 170
#fcs, 170
#oceans, 170
#pilot, 170
#heavymetal, 170
#interracial, 170
#phone, 170
#nvcaucus, 170
#noamnesty, 170
#digiblogchat, 170
#unlvfb, 170
#surveillance, 170
#headshot, 170
#foreignpolicy, 170
#furman, 170
#lupus, 169
#azfamily, 169
#caneloggg, 169
#elections, 169
#undefeated, 169
#abs, 169
#adamjones, 169
#onelastdance, 169
#soloastarwarsstory, 169
#b, 169
#flipgridfever, 169
#removenunes, 169
#blackmirror, 169
#revival, 169
#vintagejewelry, 169
#lds, 169
#freefollowers, 169
#fridaythoughts, 169
#bw, 169
#weekendvibes, 169
#benefits, 169
#ohedchat, 169
#jobseekers, 169
#hsswi, 169
#satire, 169
#socialmediatips, 169
#gtaonline, 169
#child, 169
#aznews, 169
#njmorningshow, 169
#cleartheshelters, 168
#praise, 168
#nationaltacoday, 168
#sick, 168
#smoke, 168
#hurricanes, 168
#napavalley, 168
#facebookdown, 168
#pitch, 168
#honduras, 168
#engaged, 168
#thegreatest, 168
#stud, 168
#razorbacks, 168
#25thamendmentnow, 168
#safe, 168
#jussiesmollett, 168
#tribe, 168
#gardenchat, 168
#gojays, 168
#youngadult, 168
#followthemoney, 168
#orangenation, 168
#flight, 168
#meetings, 168
#virginiatech, 168
#por, 168
#capson, 168
#bicycle, 168
#wmc5, 168
#mmromance, 168
#bangladesh, 168
#baonpdx, 168
#goodmusic, 168
#axschat, 168
#park, 168
#pinchat, 168
#corvette, 167
#gdtbath, 167
#30for30, 167
#seriously, 167
#ms, 167
#hackers, 167
#gohuskies, 167
#kcmo, 167
#think, 167
#ky, 167
#sb52, 167
#belgium, 167
#leadgeneration, 167
#spectre, 167
#ifwedate, 167
#buccaneers, 167
#taxmarch, 167
#theprofit, 167
#womensday, 167
#thuglife, 167
#detroitbasketball, 167
#teamironman, 167
#drumpf, 167
#tmt, 167
#loser, 167
#readacrossamerica, 167
#wilmingtonma, 167
#scrum, 167
#auditthevote, 167
#darkfantasy, 167
#usnews, 167
#35mm, 167
#connect, 167
#talkingdead, 167
#nmpol, 167
#twittertips, 166
#somalia, 166
#korea, 166
#eatlocal, 166
#lathtr, 166
#redhat, 166
#oomf, 166
#godbless, 166
#mg, 166
#identity, 166
#overtime, 166
#voterid, 166
#firefighter, 166
#wall, 166
#nintendodirect, 166
#grindcity, 166
#classact, 166
#buffalobills, 166
#oscars2017, 166
#airandground, 166
#bra, 166
#maachoops, 166
#nationaldoughnutday, 166
#interior, 166
#orlandostrong, 166
#sogood, 166
#hitraffic, 166
#hallin, 166
#wvprepbb, 166
#jusmuzic, 166
#cusrise, 165
#fav, 165
#believesurvivors, 165
#wwi, 165
#sb4, 165
#colony, 165
#fundraiser, 165
#truckers, 165
#abundance, 165
#twibbon, 165
#ballislife, 165
#wwenomercy, 165
#personaltrainer, 165
#gbvschi, 165
#furniture, 165
#franklin, 165
#hypocrite, 165
#gorams, 165
#madrid, 165
#ctpolitics, 165
#maps, 165
#pork, 165
#thelastship, 165
#theleftovers, 165
#ministry, 165
#llap, 165
#horrormovies, 165
#drc, 165
#futures, 165
#melaniatrump, 165
#mtsu, 165
#wny, 165
#kcwx, 165
#bathroom, 165
#bigskyfb, 165
#factsmatter, 165
#goeagles, 165
#rural, 165
#tiptuesday, 165
#m, 165
#holyspirit, 165
#miwx, 165
#todaysword, 165
#newark, 164
#prouddad, 164
#advocacy, 164
#paxeast, 164
#wondercon, 164
#tcm, 164
#shopetsy, 164
#igivedoyou, 164
#csforall, 164
#influencers, 164
#tfb, 164
#typography, 164
#affiliate, 164
#nbadraftlottery, 164
#aggieup, 164
#policy, 164
#tidal, 164
#13reasonswhy, 164
#marine, 164
#canneslions, 164
#focused, 164
#nps100, 164
#wch2016, 164
#taiwan, 164
#dkps, 164
#kellyjobs, 164
#rockford_il, 164
#whytepanther, 164
#hosted, 163
#providence, 163
#sneakpeek, 163
#hottake, 163
#ngot, 163
#cisco, 163
#pilates, 163
#leapday, 163
#rape, 163
#imagination, 163
#tigerpride, 163
#pokemonsunmoon, 163
#massage, 163
#giving, 163
#iphone7, 163
#worldseriesgame7, 163
#oprah, 163
#limerick, 163
#pie, 163
#happystpatricksday, 163
#tumblr, 163
#ibelieve, 163
#princess, 163
#html5, 163
#bots, 163
#funk, 163
#chill, 163
#patchcalifornia, 163
#victorian, 163
#newadult, 163
#30seconds, 163
#payson, 163
#pastor, 163
#uslatino, 163
#radioparty, 163
#elite, 162
#capitalism, 162
#accountability, 162
#climatechangeisreal, 162
#pattern, 162
#dawgnation, 162
#grandrapids, 162
#smashbrosultimate, 162
#fishbowlprizes, 162
#falkentire, 162
#flyerstalk, 162
#midwest, 162
#columbusday, 162
#arlington, 162
#asian, 162
#renewtimeless, 162
#popeinus, 162
#isil, 162
#beatbama, 162
#steak, 162
#marketingstrategy, 162
#usavcol, 162
#patientchat, 162
#latenight, 162
#unfinishedbusiness, 162
#beatduke, 162
#fallout76, 162
#flagstaff, 162
#biztips, 162
#cattle, 162
#handicapping, 162
#intelligence, 161
#developer, 161
#micdrop, 161
#roma, 161
#derangeddonald, 161
#rescuedog, 161
#king, 161
#ndwx, 161
#gousa, 161
#dancer, 161
#raspberrypi, 161
#friend, 161
#ring, 161
#wintersolstice, 161
#capspens, 161
#xboxones, 161
#healthcarebill, 161
#breastcancerawareness, 161
#crimefiction, 161
#boycott, 161
#perfection, 161
#wsbtv, 161
#stock, 161
#ahs6, 161
#fitspo, 161
#pregnant, 161
#knowledgeispower, 161
#handmaidstale, 161
#newport, 161
#genz, 161
#larain, 161
#poster, 161
#wisgb, 161
#thinkorange, 161
#bachata106, 161
#toddler, 160
#gotribe, 160
#nationalpark, 160
#wellnesswednesday, 160
#designatedsurvivor, 160
#whyiwrite, 160
#rsl, 160
#macro, 160
#dairy, 160
#sdcc2015, 160
#hat, 160
#sailing, 160
#nails, 160
#playersweekend, 160
#fiestabowl, 160
#funtimes, 160
#opengov, 160
#dunkirk, 160
#migrants, 160
#opera, 160
#worldcupfinal, 160
#neleg, 160
#splash, 160
#time100, 160
#smx, 160
#horny, 160
#nw, 160
#brandchat, 160
#designedbyaudrey, 160
#hiltonhead, 160
#structuralmodeling, 160
#featured, 159
#wildhorses, 159
#studentloans, 159
#trumpaddress, 159
#be3, 159
#songs, 159
#comicbook, 159
#bush, 159
#johnmccain, 159
#microsoftteams, 159
#wdepradio, 159
#milk, 159
#mondays, 159
#gbvsdet, 159
#southern, 159
#hype, 159
#rebsbsb, 159
#engineer, 159
#flying, 159
#bestfriends, 159
#michaelcohen, 159
#kag2020, 159
#mansionelan, 159
#musicnews, 159
#tealove, 159
#southbeach, 158
#websites, 158
#speaking, 158
#political, 158
#proverbs, 158
#remix, 158
#reactjs, 158
#thrive, 158
#downtonpbs, 158
#excellence, 158
#earlyed, 158
#instadaily, 158
#iranprotests, 158
#astroswin, 158
#uofsc, 158
#jiujitsu, 158
#mtpdaily, 158
#jonvoyage, 158
#emotions, 158
#legaltech, 158
#afp, 158
#jurassicpark, 158
#mutseason, 158
#partner, 158
#pbs, 158
#remember, 158
#popart, 158
#erie, 158
#unl, 158
#pokemonswordshield, 158
#jayz, 158
#ig, 158
#homebuyers, 158
#dbu, 157
#happyhumpday, 157
#traitor, 157
#mcu, 157
#peanuts, 157
#september11th, 157
#resign, 157
#airlines, 157
#cupcakes, 157
#meat, 157
#working, 157
#articlev, 157
#farmlife, 157
#officespace, 157
#fyi, 157
#ifslaverywasachoice, 157
#headshots, 157
#move, 157
#nc09, 157
#native, 157
#infographics, 157
#folklorethursday, 157
#mortgageupdated, 157
#repeat, 157
#youshopamazongives, 157
#reachhigher, 157
#lrnchat, 157
#landscapephotography, 157
#translation, 157
#mondaymood, 157
#disruptj20, 157
#eh, 157
#lalovesoctober, 156
#workshop, 156
#friskyfriday, 156
#kstatembb, 156
#precisionmedicine, 156
#dodge, 156
#nbacommunityassist, 156
#f, 156
#dreamteam, 156
#cfpvote, 156
#everythingwegot, 156
#uae, 156
#watchroh, 156
#wce, 156
#ctbase, 156
#musiced, 156
#avlnews, 156
#values, 156
#hulu, 156
#unitedairlines, 156
#nyedchat, 156
#localgov, 156
#soon, 156
#collect, 156
#bblogger, 156
#unbornlivesmatter, 156
#drupal, 156
#mtedchat, 156
#folk, 156
#cbs6, 156
#inbound15, 155
#sessionshearing, 155
#corporate, 155
#fafsa, 155
#bliss, 155
#microservices, 155
#votersuppression, 155
#costume, 155
#childhood, 155
#naming, 155
#traitortrump, 155
#ufc203, 155
#wisewords, 155
#womeninbiz, 155
#letsgetit, 155
#autofollow, 155
#cousins, 155
#sanctuarycities, 155
#picturebooks, 155
#hinews, 155
#youngertv, 155
#trayvonmartin, 155
#georgetown, 155
#wweclash, 155
#athlete, 155
#eredcarpet, 155
#unique, 155
#mlp, 155
#atlanticcity, 155
#conspiracy, 155
#hipaa, 155
#msubears, 155
#modernwarfare, 155
#gm, 155
#ooh, 155
#nmleg, 155
#pilotspeaker, 155
#blerddating, 155
#rockfordlink, 155
#xplatformgames, 155
#sydney, 154
#healthyfood, 154
#vandy, 154
#foodwaste, 154
#presidentbannon, 154
#workinprogress, 154
#senior, 154
#noiralley, 154
#mh17, 154
#wearable, 154
#singers, 154
#iahswr, 154
#heisrisen, 154
#trumpcolluded, 154
#bethere, 154
#persist, 154
#thinblueline, 154
#unreal, 154
#hillaryforprison, 154
#chinesenewyear, 154
#left, 154
#infowars, 154
#xavier, 154
#headlines, 154
#gmos, 154
#ama, 154
#nasl, 154
#metallica, 154
#worldgeochat, 154
#nationalicecreamday, 154
#trumpcrimefamily, 154
#trustgod, 154
#tshirts, 154
#pac12afterdark, 154
#ahl, 154
#billions, 154
#crash, 154
#fullrepeal, 154
#manager, 154
#stopislam, 154
#sfo, 154
#rednation, 154
#txhshoops, 154
#stateoftheunion, 154
#fetc, 154
#avocado, 153
#exxonknew, 153
#finland, 153
#wife, 153
#draw, 153
#avosweepstakes, 153
#latam, 153
#vted, 153
#happy420, 153
#downsyndrome, 153
#rapper, 153
#soldout, 153
#immigrant, 153
#nationalhotdogday, 153
#gmm2, 153
#marchon, 153
#countdowntochristmas, 153
#wolverine, 153
#caring, 153
#nextmanup, 153
#parksfarewell, 153
#avn, 153
#lighting, 153
#mission, 153
#thelead, 153
#blackoutday, 153
#nomnomnom, 153
#growingupwithstrictparents, 153
#dungeonsanddragons, 153
#nptech, 153
#scflood, 153
#onedirection, 153
#dawgsontop, 153
#miamidolphins, 153
#lfg, 153
#beautyblogger, 153
#ilovemyjob, 153
#df15, 153
#desmoines, 153
#facup, 153
#cybercrime, 153
#desert, 153
#hrva, 153
#pantherpride, 153
#vote2016, 153
#tanka, 153
#uofl, 153
#nokidhungry, 153
#worthitvma, 153
#elachat, 153
#kprc2, 153
#lufc, 153
#sdtraffic, 153
#auction, 152
#moving, 152
#pentagon, 152
#azerbaijan, 152
#winetasting, 152
#annapolis, 152
#windancerepeat, 152
#soup, 152
#paulryan, 152
#vaccine, 152
#indianaprimary, 152
#maker, 152
#thatscub, 152
#boots, 152
#sfv, 152
#authentic, 152
#hiphopawards, 152
#genocide, 152
#conflict, 152
#netherlands, 152
#hokienation, 152
#votetrump2016, 152
#ashvsevildead, 152
#yeahthatgreenville, 152
#reign, 152
#nomuslimban, 152
#ohhillno, 152
#onenote, 152
#resort, 152
#500pxrtg, 152
#halethorpe, 152
#jamesbond, 151
#patient, 151
#hashtags, 151
#fabric, 151
#babyshower, 151
#themartian, 151
#leadgen, 151
#belmontstakes, 151
#madeinamerica, 151
#transrightsarehumanrights, 151
#grilling, 151
#view, 151
#northdakota, 151
#owl, 151
#epilepsy, 151
#lcfc, 151
#imsa, 151
#seavsgb, 151
#galaxysedge, 151
#wafbscores, 151
#mikebrown, 151
#empirefinale, 151
#fuckcancer, 151
#pointsme, 151
#millenials, 151
#newyorkvalues, 151
#bowling, 151
#mindful, 151
#ohsen, 151
#trumpsamerica, 151
#guildquality, 151
#ship, 151
#norcal, 150
#yellow, 150
#booklove, 150
#mancrushmonday, 150
#tozer, 150
#southdakota, 150
#lover, 150
#hit, 150
#firstdayofschool, 150
#liveme, 150
#4thchat, 150
#legday, 150
#himym, 150
#bestselling, 150
#blackinkcrew, 150
#daily, 150
#top, 150
#racing, 150
#usopen2015, 150
#edcamp, 150
#johnlennon, 150
#doglovers, 150
#gobroncos, 150
#agency, 150
#footballisfamily, 150
#rino, 150
#blessup, 150
#photographers, 150
#sugarbowl, 150
#loveher, 150
#flipclass, 150
#comicart, 150
#cable, 150
#guardiansofthegalaxy, 150
#superfan, 150
#belmont, 150
#cnntownhall, 150
#remodel, 150
#woodenaward, 150
#munich, 150
#antiques, 150
#rumi, 150
#wsaz, 150
#wisbb, 150
#de, 150
#faceoff, 150
#5lines, 150
#writingtip, 150
#stingersup, 150
#skype, 150
#e32019, 150
#1stchat, 150
#2newsam, 150
#rbb, 150
#fox10phoenix, 149
#act, 149
#fox5dc, 149
#cpac, 149
#forest, 149
#itstime, 149
#goknights, 149
#containers, 149
#supplements, 149
#organization, 149
#heforshe, 149
#lefthandersday, 149
#blackwidow, 149
#genx, 149
#preakness, 149
#prison, 149
#happytuesday, 149
#letsgoflyers, 149
#lion, 149
#hackathon, 149
#ems, 149
#dalvsphi, 149
#benghazicommittee, 149
#theopening, 149
#recording, 149
#retailers, 149
#northwestern, 149
#toosoon, 149
#sql, 149
#censorship, 149
#cyberbullying, 149
#playingnow, 149
#pabudget, 149
#ue4, 149
#impracticaljokers, 149
#chess, 149
#humanresources, 149
#d, 149
#wate, 149
#remodeling, 149
#tlc, 149
#companyculture, 149
#saveshadowhunters, 149
#strava, 149
#govcon, 149
#vcbuzz, 149
#antmanandthewasp, 148
#futurehive, 148
#statistics, 148
#sexysaturday, 148
#obamaday, 148
#fingerscrossed, 148
#sdwan, 148
#womenschampion, 148
#pathetic, 148
#pancreaticcancer, 148
#finserv, 148
#wde, 148
#kurds, 148
#pulitzer, 148
#poweredbythet, 148
#newgirl, 148
#cookbook, 148
#eatclean, 148
#stablegenius, 148
#female, 148
#birmingham, 148
#olympic, 148
#hentai, 148
#demforce, 148
#txsen, 148
#skiing, 148
#pubg, 148
#ivanka, 148
#2ndamendment, 148
#terrorist, 148
#omcchat, 148
#bucktown, 148
#icmichat, 148
#ibmz, 148
#n4tm, 148
#safc, 148
#hoa, 148
#lscsports, 148
#niajeniaje, 148
#bucn, 147
#jersey, 147
#usmca, 147
#cinderella, 147
#mua, 147
#forthecity, 147
#xmenapocalypse, 147
#tsunami, 147
#zikavirus, 147
#bannon, 147
#wshh, 147
#biden, 147
#worldoceansday, 147
#fixmylife, 147
#can, 147
#journalists, 147
#homebuying, 147
#celebration, 147
#income, 147
#explainafilmplotbadly, 147
#commercial, 147
#njwx, 147
#staffing, 147
#wildcats, 147
#creditchat, 147
#treasonsummit, 147
#dalvswas, 147
#themuppets, 147
#borntobaseball, 147
#measles, 147
#opioidcrisis, 147
#teenmom2, 147
#stats, 147
#pug, 147
#lcs, 147
#ethanol, 147
#esnchat, 147
#gozags, 147
#choice, 147
#memtraffic, 147
#ahathat, 147
#passover, 146
#lowcarb, 146
#nationalgirlfriendday, 146
#gopanthers, 146
#savemoney, 146
#pensacola, 146
#attemployee, 146
#teasertuesday, 146
#quakes74, 146
#elchapo, 146
#prayfornice, 146
#battleofwinterfell, 146
#showme, 146
#dumpdevos, 146
#constitutionday, 146
#starwarsbattlefront, 146
#opinion, 146
#slavery, 146
#smallbizchat, 146
#privateequity, 146
#booklover, 146
#madeintheam, 146
#staypositive, 146
#nsd17, 146
#gojacks, 146
#okcthunder, 146
#kkk, 146
#conan, 146
#breakingbad, 146
#deepthroat, 146
#snacks, 146
#ot, 146
#assange, 145
#womeninscience, 145
#fiverr, 145
#motivated, 145
#prom, 145
#21stedchat, 145
#fightfordyett, 145
#editorial, 145
#mysteries, 145
#ialegis, 145
#moco, 145
#ww1, 145
#tde, 145
#statement, 145
#hearthstone, 145
#uav, 145
#bowie, 145
#gbl, 145
#festivus, 145
#10yearchallenge, 145
#decisions, 145
#nd, 145
#bbbh, 145
#dresslikeawoman, 145
#mk11, 145
#computer, 145
#muellertime, 145
#firedup, 145
#thinkaboutit, 145
#optimization, 145
#4ocf, 145
#breathe, 145
#cem, 145
#madonnafamily, 145
#saveagentcarter, 145
#pushawardskathniels, 145
#teelieturner, 145
#mayweather, 144
#father, 144
#americancrime, 144
#nflfreeagency, 144
#grandcanyon, 144
#mexican, 144
#readyplayerone, 144
#birthdaygirl, 144
#olicity, 144
#levelup, 144
#ibelieveinipa, 144
#esri, 144
#tariffs, 144
#boys, 144
#chicklit, 144
#ustitle, 144
#theman, 144
#cowboy, 144
#zuckerberg, 144
#ces, 144
#monumentsforall, 144
#ptchat, 144
#happyherodays, 144
#huskies, 144
#picturebook, 144
#legs, 144
#pov, 144
#recycling, 144
#naples, 144
#inktober2017, 144
#tabletop, 144
#cannes, 144
#yay, 144
#fixit, 144
#hoosiers, 144
#educators, 144
#ediscovery, 144
#nowspinning, 144
#tiktok, 144
#deanambrose, 144
#cleaneating, 144
#toledo, 144
#thursdaynightfootball, 144
#truetotheblue, 144
#getup, 144
#codeblack, 144
#househunting, 144
#ccu, 144
#nextlevel, 144
#believen, 144
#indiepub, 144
#teamblake, 144
#worlds, 144
#couchbase, 144
#sstlap, 144
#oaklandcounty, 144
#cosmetics, 144
#firstalertct, 144
#esc_llc, 144
#commitment, 143
#tweetlikethe2000s, 143
#greek, 143
#survivingrkelly, 143
#nosql, 143
#bipolar, 143
#ibackthebirds, 143
#stayhungry, 143
#refugeecrisis, 143
#jebbush, 143
#f8, 143
#scotusnominee, 143
#unity3d, 143
#concussion, 143
#abuse, 143
#babyboomers, 143
#kobebryant, 143
#croatia, 143
#letsgomets, 143
#wfinalfour, 143
#oktoberfest, 143
#deplorable, 143
#jesuschristsuperstarlive, 143
#atsocialmedia, 143
#thegoodwife, 143
#madamsecretary, 143
#virginiabeach, 143
#sudan, 143
#ipa, 143
#microbiome, 143
#thestate, 143
#nv, 143
#belowdeck, 143
#idleg, 143
#wibw, 143
#humanbiz, 143
#nhlawards, 142
#xforasg, 142
#estateplanning, 142
#relaxing, 142
#streamys, 142
#spark, 142
#byod, 142
#goldglove, 142
#tequila, 142
#ifnrtg, 142
#frozen2, 142
#ownit, 142
#uc, 142
#njtransit, 142
#sens, 142
#clean, 142
#storms, 142
#voicebattles, 142
#draftday, 142
#yahoo, 142
#getfit, 142
#nbafinals2015, 142
#iahssb, 142
#ncaad2, 142
#dcrising, 142
#dentist, 142
#arianagrande, 142
#uganda, 142
#care, 142
#chopped, 142
#cleaning, 142
#latex, 142
#lifequotes, 142
#jso, 142
#tillerson, 142
#violence, 142
#nhwx, 142
#directsales, 142
#harmonizers, 142
#rest, 142
#smoothie, 141
#outdoor, 141
#onlineshopping, 141
#stoprush, 141
#handmadehour, 141
#naustrong, 141
#bonds, 141
#editor, 141
#earnedhistory, 141
#teenmomog, 141
#spa, 141
#policebrutality, 141
#nationaldayofprayer, 141
#camnewton, 141
#outworkyesterday, 141
#vine, 141
#unemployment, 141
#ows, 141
#street, 141
#jamescomey, 141
#toastmasters, 141
#siouxlandwx, 141
#hulk, 141
#cookie, 141
#sdoh, 141
#playball, 141
#quiettime, 141
#childabuse, 141
#journeytomars, 141
#lochtegate, 141
#vexpert, 141
#airpollution, 141
#pro, 141
#eaglestalk, 141
#warrior, 141
#teamemmmmsie, 141
#fossilfriday, 141
#dev, 141
#outnumbered, 141
#federer, 141
#hrtechconf, 141
#nebedchat, 141
#titleix, 141
#hannahmontana, 141
#godofwar, 141
#d123, 141
#wdisplay, 141
#filmtip, 141
#pac12hoops, 140
#freebies, 140
#goptaxplan, 140
#challenger, 140
#gifparty, 140
#bookloversday, 140
#livingthedream, 140
#nih, 140
#personalizedlearning, 140
#ontario, 140
#blouse, 140
#fakenewsmedia, 140
#pawsup, 140
#gametime, 140
#womenshealth, 140
#national, 140
#corkerkickback, 140
#blizzcon, 140
#2020census, 140
#mondaythoughts, 140
#nyrangers, 140
#detroitgp, 140
#ledopizza, 140
#magazine, 140
#lunchtime, 140
#herbs, 140
#bikedc, 140
#broadband, 140
#uniswag, 140
#joebiden, 140
#special, 140
#rockford, 140
#summerfun, 140
#okleg, 140
#brunette, 140
#athletes, 140
#halo, 140
#awardwinning, 140
#cltnews, 140
#itsworthit, 140
#nctrnmfm, 140
#tarheelnation, 139
#280characters, 139
#nhljets, 139
#carrfire, 139
#contests, 139
#ymca, 139
#furious7, 139
#getintoit, 139
#gymnastics, 139
#ngsschat, 139
#dprk, 139
#melbourne, 139
#influencerchat, 139
#whichhillary, 139
#snack, 139
#daddy, 139
#pic, 139
#republicandebate, 139
#tmltalk, 139
#thestruggle, 139
#dem, 139
#migration, 139
#whywemarch, 139
#adobe, 139
#developers, 139
#londonbridge, 139
#onhere, 139
#lastfm, 139
#rentlive, 139
#hockomock, 139
#newera, 139
#25thamendment, 139
#selfimprovement, 139
#1619project, 139
#noregrets, 139
#growingupwithmyname, 139
#isl, 139
#daylightsavings, 139
#hpe, 139
#memory, 139
#grammys2016, 139
#gobrowns, 139
#archives, 139
#prek, 139
#eastersunday, 139
#gsuiteedu, 139
#akron, 139
#csisdchat, 139
#tranny, 139
#chawx, 139
#wreg, 139
#kenyataanhidup, 139
#gloryfitness, 139
#méxico, 138
#spooky, 138
#fanartfriday, 138
#universe, 138
#spelling, 138
#modernfamily, 138
#rare, 138
#royalbaby, 138
#soproud, 138
#summersolstice, 138
#dworkinreport, 138
#freebooks, 138
#surprise, 138
#doritosroulette, 138
#finalsweek, 138
#pfw, 138
#ghosthunters, 138
#personalbrand, 138
#coworking, 138
#auschwitz, 138
#matraffic, 138
#corrupt, 138
#backyard, 138
#artdeco, 138
#voicesaveaaron, 138
#snoopy, 138
#usavcrc, 138
#wpn, 138
#popeinnyc, 138
#altright, 138
#preppers, 138
#ciso, 138
#aplayersprogram, 138
#df16, 138
#bleedgreen, 138
#tourlife, 138
#rundisney, 138
#stlpreps, 138
#ocsc, 138
#scottish, 138
#tcprepzone, 138
#nwihssports, 138
#salesmanagement, 138
#salukis, 138
#weathertechchampionship, 138
#culturetrav, 138
#mtvawards, 137
#bbad, 137
#cpac2015, 137
#blackcat, 137
#filmfestival, 137
#ironfist, 137
#oscars2019, 137
#rwanda, 137
#speechless, 137
#crushed, 137
#stormydaniels, 137
#kasich, 137
#ravensnation, 137
#worldseries2017, 137
#fairtrade, 137
#finances, 137
#wwdc, 137
#nfcchampionship, 137
#thegooddoctor, 137
#ecigs, 137
#committed, 137
#daywithoutawoman, 137
#goyotes, 137
#47traitors, 137
#ksatnews, 137
#goldcup2015, 137
#tb12, 137
#nate, 137
#easy, 137
#wotcstaff, 137
#follow2befollowed, 137
#results, 137
#ｍｇｗｖ, 137
#hailsouthern, 137
#puremagic, 137
#blogchat, 137
#gross, 137
#stormteam8, 137
#tcnt, 137
#ifwtwa, 137
#iamup, 137
#collegechat, 137
#thatisall, 136
#lng, 136
#hack, 136
#campaign, 136
#unite, 136
#scientology, 136
#stephonclark, 136
#geometric, 136
#dailymotivation, 136
#decoration, 136
#crystals, 136
#srilanka, 136
#dragoncon, 136
#trumptower, 136
#pixar, 136
#greenwall, 136
#myheroacademia, 136
#brave, 136
#seniorbowl, 136
#boltup, 136
#instagay, 136
#recall, 136
#ncaalax, 136
#doctor, 136
#fascism, 136
#abc15wx, 136
#cambridge, 136
#nbarapidreplay, 136
#comedian, 136
#creed, 136
#wta, 136
#letsgoyankees, 136
#nbaonabc, 136
#t1d, 136
#bigtits, 136
#saintsgameday, 136
#ponyuptempo, 136
#path, 136
#audi, 136
#ventura, 136
#wichita, 136
#quilt, 136
#rpbp, 136
#arg, 136
#fashionista, 136
#netanyahuspeech, 136
#chicagohistory, 136
#redzone, 136
#gthc, 136
#catalinaisland, 136
#whole30, 135
#trusted, 135
#muse, 135
#faa, 135
#tonyawards2017, 135
#justinbieber, 135
#skinnyrepeal, 135
#umcgc, 135
#grocery, 135
#cyberaware, 135
#etf, 135
#ahsroanoke, 135
#bargain, 135
#socialmediaday, 135
#hawaiifb, 135
#bar, 135
#xboxonex, 135
#bblf, 135
#iahsvb, 135
#marathontraining, 135
#leaves, 135
#indian, 135
#environmental, 135
#floridaman, 135
#proudamerican, 135
#cfapeachbowl, 135
#disabled, 135
#cheflife, 135
#negotiation, 135
#nba2k18, 135
#ashwednesday, 135
#gowarriors, 135
#cpfc, 135
#socks, 135
#shadowhunterschat, 135
#haircut, 135
#mogov, 135
#paranormallockdown, 135
#landscaping, 135
#birdiesanders, 135
#sprint, 135
#freepress, 135
#coco, 135
#revenge, 135
#newyears, 135
#gratefuldead, 135
#lastmanstanding, 135
#patricia, 135
#letlizspeak, 135
#idiot, 135
#songwriting, 135
#yelfie, 135
#geothermal, 135
#nutanix, 135
#doula, 135
#popmuse, 135
#ictafrica, 135
#livestreaming, 134
#blackops4, 134
#woke, 134
#snowstorm, 134
#earlyvoting, 134
#harveyweinstein, 134
#disaster, 134
#worldpoetryday, 134
#gains, 134
#personalgrowth, 134
#dtwd, 134
#iste19, 134
#confused, 134
#lafc, 134
#trumpkimsummit, 134
#pitvsne, 134
#sgp, 134
#soros, 134
#democratic, 134
#beychella, 134
#fatego, 134
#bears100, 134
#parkbenchnews, 134
#inlegis, 134
#madmenfinale, 134
#spokenword, 134
#belief, 134
#pepsi, 134
#interviews, 134
#keithlamontscott, 134
#orleg, 134
#modernart, 134
#partylikeajournalist, 134
#milehighbasketball, 134
#nabshow, 134
#teamjesus, 134
#womensworldcup, 134
#ctxwx, 134
#butterflies, 134
#siegetheday, 134
#straightmen, 134
#shsu, 134
#atchat, 134
#holistic, 134
#hypnosis, 134
#limo, 134
#orovilledam, 133
#likeaboss, 133
#reallife, 133
#globaledchat, 133
#fabulous, 133
#golakers, 133
#ma4t, 133
#christmasinjuly, 133
#bohemianrhapsody, 133
#whyimarch, 133
#uksopro, 133
#thegoldbergs, 133
#staystrong, 133
#boxoffice, 133
#deer, 133
#autodealerlive, 133
#cognitive, 133
#iibtv, 133
#voicepremiere, 133
#bbceleb, 133
#wrigleyfield, 133
#homeowner, 133
#peaceful, 133
#twinning, 133
#hospice, 133
#gamers, 133
#collegelife, 133
#secnation, 133
#springcleaning, 133
#mymixtapez, 133
#bobdylan, 133
#yosemite, 133
#wearenotthis, 133
#asd, 133
#onechicago, 133
#condo, 133
#rihanna, 133
#marketingautomation, 133
#gigeconomy, 133
#atltraffic, 133
#chipotle, 133
#metro, 133
#odu, 133
#rlfblog, 133
#tcsnycmarathon, 133
#mvptoasg, 133
#unioncity, 133
#redskinstalk, 132
#merkel, 132
#momblogger, 132
#smoking, 132
#joanne, 132
#climatecrisis, 132
#inprimary, 132
#islamicstate, 132
#pictures, 132
#hamas, 132
#stoptpp, 132
#jam, 132
#graphic, 132
#swoon, 132
#stupid, 132
#welovela, 132
#ufc217, 132
#jays, 132
#usabmnt, 132
#nationalpoetryday, 132
#herstory, 132
#geography, 132
#halo5, 132
#betheone, 132
#doom, 132
#metstwitter, 132
#skins, 132
#ipadpro, 132
#cantstopwontstop, 132
#fcsplayoffs, 132
#duh, 132
#succeed, 132
#5k, 132
#macon, 132
#ojmadeinamerica, 132
#ufc199, 132
#funbelt, 132
#brucejenner, 132
#payattention, 132
#nokxl, 132
#tenniselbow, 132
#tbin, 132
#defiance, 132
#foxsportsgo, 132
#eggdrp, 132
#marketresearch, 132
#hcm, 131
#rv, 131
#bye, 131
#thankyoujesus, 131
#haha, 131
#architects, 131
#roevwade, 131
#relaxation, 131
#desserts, 131
#ldtpoll, 131
#vcu, 131
#omahogs, 131
#voicesave, 131
#traderjoes, 131
#wilmington, 131
#trip, 131
#gutfeld, 131
#glendale, 131
#laundry, 131
#sharia, 131
#lawenforcement, 131
#tanzania, 131
#wasvsdal, 131
#twitart, 131
#appstate, 131
#als, 131
#likeagirl, 131
#dogood, 131
#highereducation, 131
#umass, 131
#woocraftscs, 131
#madness, 131
#medialiteracy, 131
#press, 131
#july4, 131
#1pack1goal, 131
#professional, 131
#tedtalks, 131
#minions, 131
#umbc, 131
#aww, 131
#jetup, 131
#12s, 131
#goknightsgo, 131
#famous, 131
#thebrotherhood, 131
#hunger, 131
#rpa, 131
#pressfreedom, 131
#gerrymandering, 131
#shineon, 131
#cleanwater, 131
#godsplan, 131
#txlchat, 131
#letsgowarriorslive, 131
#denmark, 131
#bigpharma, 131
#prnews, 131
#newportbeach, 131
#energystorage, 131
#bet, 131
#businessintelligence, 131
#stumin, 131
#gowolves, 131
#solitaire, 131
#driver, 131
#poldark, 131
#heroin, 131
#msleg, 131
#fisa, 130
#bastilleday, 130
#onlyinmn, 130
#selfiesunday, 130
#3dprinted, 130
#clinicaltrials, 130
#wood, 130
#kevindurant, 130
#supermarioodyssey, 130
#encryption, 130
#putinspuppet, 130
#byrnesstrong, 130
#bridge, 130
#uaallamerica, 130
#newyearsday, 130
#miracles, 130
#allstars3, 130
#carbon, 130
#rdr2, 130
#emoji, 130
#face, 130
#intothebadlands, 130
#jews, 130
#beatfsu, 130
#uscg, 130
#dairyfree, 130
#dab, 130
#stateofwomen, 130
#stopbullying, 130
#firstresponders, 130
#promocode, 130
#ttt, 130
#realestateagent, 130
#shameful, 130
#codwwii, 130
#cavswarriors, 130
#switzerland, 130
#rt2gain, 130
#chicagocubs, 130
#pricing, 130
#mtvscream, 130
#wearebernie, 130
#followbackresistance, 130
#choices, 130
#nygvsgb, 130
#historic, 130
#topeka, 130
#stupiddope, 130
#pawleysisland, 130
#beverlyhills, 130
#anaheimducksgoooaaalll, 130
#catalina, 130
#itcanwait, 129
#aclfest, 129
#tcmff, 129
#kink, 129
#kinky, 129
#snowzilla, 129
#womenfortrump, 129
#december, 129
#ready, 129
#etsymnt, 129
#opioids, 129
#lymedisease, 129
#celticstalk, 129
#snowmaggedon2016, 129
#swca, 129
#gainesville, 129
#nationalpancakeday, 129
#jesussaves, 129
#childcare, 129
#apexlegends, 129
#resisttrumpcare, 129
#alabamasenateelection, 129
#spygate, 129
#agtech, 129
#chemistry, 129
#finals, 129
#positivethinking, 129
#4thprecinctshutdown, 129
#nfldraft2015, 129
#vfx, 129
#unpresidented, 129
#boycottnra, 129
#elizabethwarren, 129
#discrimination, 129
#sxsw2015, 129
#dylannroof, 129
#worktrends, 129
#oann, 129
#wweroadblock, 129
#honored, 129
#esea, 129
#leadershipdevelopment, 129
#bridgegate, 129
#bee, 129
#anotherone, 129
#tmz, 129
#screenplay, 129
#authenticity, 129
#shine, 129
#cdwsocial, 129
#lgbtnews, 129
#lifecoaching, 129
#klf, 129
#manversusyoga, 129
#uxdesign, 128
#give, 128
#plasticsurgery, 128
#cotton, 128
#pinkout, 128
#kauai, 128
#funfactfriday, 128
#thetruth, 128
#lexington, 128
#buddhism, 128
#trademark, 128
#affirmations, 128
#tweetforbowls, 128
#collusion, 128
#discipline, 128
#nationalsuperheroday, 128
#portraits, 128
#marcomentum, 128
#ibdeditorials, 128
#nba2k16, 128
#perseverance, 128
#creditunion, 128
#getbetter, 128
#jesuschrist, 128
#lemans24, 128
#startuplife, 128
#ndsu, 128
#gpwx, 128
#lfgm, 128
#familia, 128
#eugene, 128
#bigboobs, 128
#cardnation, 128
#accident, 128
#aussieed, 128
#globalhealth, 128
#santamaria, 128
#caitlynjenner, 128
#halloweenmovie, 128
#allstar, 128
#clinched, 128
#timepoy, 128
#employee, 128
#lungcancer, 128
#articles, 128
#citizenscience, 128
#jobhuntchat, 128
#ainf, 128
#denton, 128
#varicoseveins, 128
#yeezysworld, 128
#besties, 127
#playstatione3, 127
#italia, 127
#shrimp, 127
#vegetables, 127
#instafreebie, 127
#mentalhealthawareness, 127
#pasen, 127
#signs, 127
#saquonbarkley, 127
#pantyhose, 127
#hardrock, 127
#24ever, 127
#jealous, 127
#brides, 127
#ddos, 127
#impeachmentday, 127
#prepper, 127
#crazyrichasians, 127
#prochoice, 127
#vw, 127
#athens, 127
#igers, 127
#fundnjpension, 127
#honesty, 127
#gear, 127
#billygraham, 127
#clintoncash, 127
#gobigblue, 127
#shotsfired, 127
#freestyle, 127
#pesticides, 127
#selma, 127
#halloween2019, 127
#ladies, 127
#holidaygiftguide, 127
#nchchockey, 127
#fvsu_rys16, 127
#aznewsmedia, 127
#wwedraft, 127
#movember, 127
#legalizeit, 127
#dcstatehood, 127
#adechat, 127
#records, 127
#all, 127
#cnnblackmail, 127
#stevejobs, 127
#tolkien, 127
#e, 127
#dbzkai, 127
#xplap, 127
#organize, 127
#rental, 127
#dmb, 127
#hhi, 127
#txstars, 127
#catalinainspired, 127
#harleydavidson, 126
#teacherfriends, 126
#lawrence, 126
#allergies, 126
#top5, 126
#fantasticfour, 126
#superheroes, 126
#pgachampionship, 126
#saftb, 126
#beinspired, 126
#carson, 126
#letsroll, 126
#bunny, 126
#sunglasses, 126
#artistsoninstagram, 126
#newhaven, 126
#marchfortruth, 126
#macgyver, 126
#photograph, 126
#prisonbreak, 126
#swat, 126
#ourcrewouroctober, 126
#prostatecancer, 126
#twitterkurds, 126
#sdf, 126
#businesses, 126
#springtime, 126
#ripchristina, 126
#reagan, 126
#landscapes, 126
#fridaysforfuture, 126
#ufc244, 126
#foodiefriday, 126
#my, 126
#clintonkaine, 126
#british, 126
#starwarsbattlefrontii, 126
#worklifebalance, 126
#tobacco, 126
#purposetour, 126
#emails, 126
#vhsl, 126
#carpoolkaraoke, 126
#lastmanonearth, 126
#edtechbridge, 126
#ellendancewithraven, 126
#workathome, 126
#eaglepride, 126
#hmrd, 126
#titletalk, 125
#armenia, 125
#parisaccord, 125
#isitoctoberyet, 125
#teamnosleep, 125
#vangogh, 125
#nye2016, 125
#morocco, 125
#edtechteam, 125
#emotionalintelligence, 125
#society, 125
#armeniangenocide, 125
#wgedd, 125
#valleyfire, 125
#triathlon, 125
#parenthood, 125
#gardens, 125
#september, 125
#ubie3, 125
#jaxvsne, 125
#hisd, 125
#inkmaster, 125
#eliminationchamber, 125
#thegifted, 125
#venus, 125
#tsa, 125
#liarinchief, 125
#ocvupdates, 125
#monsters, 125
#azleg, 125
#tca15, 125
#oreillyfactor, 125
#sdcc2018, 125
#yesyesyes, 125
#cam, 125
#amazonsweeps, 125
#9pmroutine, 125
#bread, 125
#iqrtg, 125
#scchat, 125
#bringbackourgirls, 125
#inbound16, 125
#singsnap, 125
#wectwx, 125
#hofwknd, 124
#civictech, 124
#control, 124
#strangerthings2, 124
#fmsteach, 124
#pgh, 124
#raisehigh, 124
#sdcc50, 124
#dockercon, 124
#dl, 124
#madden17, 124
#ducktales, 124
#twitterchat, 124
#stayfocused, 124
#cyberattack, 124
#weekendreads, 124
#unstoppable, 124
#imagine, 124
#zoo, 124
#voicesaveadam, 124
#nalcs, 124
#magical, 124
#lunareclipse, 124
#innovate, 124
#liberallogic, 124
#huntingtonbeach, 124
#purplerain, 124
#donateaphoto, 124
#eyes, 124
#innovative, 124
#atlasv, 124
#denver7, 124
#cambodia, 124
#secdef, 124
#mealprep, 124
#wellsfargo, 124
#neverquit, 124
#boat, 124
#q, 124
#queenofpop, 124
#broken, 124
#inlinkz, 124
#fairtax, 124
#letsplay, 124
#doink, 124
#detectivepikachu, 124
#chesapeakeshores, 124
#onset, 124
#bokoharam, 124
#slay, 124
#tca17, 124
#gorockets, 124
#djlife, 124
#winniesun, 124
#갓세븐, 124
#kvoawx, 124
#horoscope, 124
#wotd, 124
#staged, 124
#googletrends, 124
#bestever, 124
#g5qs, 124
#stribpol, 124
#hybridcloud, 123
#moscow, 123
#ufc239, 123
#iwd2015, 123
#collectible, 123
#authorlife, 123
#celiac, 123
#pride2016, 123
#breakoutedu, 123
#wvgirlsbb, 123
#womenstitle, 123
#lionking, 123
#freestuff, 123
#milkyway, 123
#deephouse, 123
#gameart, 123
#cms, 123
#palmbeach, 123
#hoos, 123
#ncaagolf, 123
#praying, 123
#breastcancerawarenessmonth, 123
#l, 123
#basta, 123
#wwc2015, 123
#trance, 123
#petty, 123
#2adefenders, 123
#firstdayofsummer, 123
#salem, 123
#gatech, 123
#spiritawards, 123
#studentdebt, 123
#btsarmy, 123
#hpediscover, 123
#sexwork, 123
#mmiw, 123
#goldenshowers, 123
#heelslockin, 123
#nlwildcard, 123
#silly, 123
#authorrt, 123
#dhs, 123
#onions, 123
#fertility, 123
#watchwbtv, 123
#setxnews, 123
#binghamton, 123
#berbahagialah, 123
#2health, 123
#everydaypower, 123
#gbvsmin, 122
#bronze, 122
#sixerstalk, 122
#worklife, 122
#pfhof18, 122
#canadian, 122
#inelearn, 122
#wwenoc, 122
#triviatuesday, 122
#finish, 122
#thankyoutd, 122
#fashionweek, 122
#kimkardashian, 122
#episodeix, 122
#doglover, 122
#thenightof, 122
#intuition, 122
#morelife, 122
#greatawakening, 122
#thursdaythought, 122
#libras, 122
#cowboynation, 122
#compete, 122
#tedcruz2016, 122
#nolenation, 122
#sponsor, 122
#brockturner, 122
#election2020, 122
#anaheim, 122
#wisen, 122
#magabomber, 122
#brexitvote, 122
#nvsen, 122
#yellowstone, 122
#yanksonyes, 122
#currency, 122
#msdstrong, 122
#cctr, 122
#leadright2016, 122
#parade, 122
#african, 122
#esp, 122
#buckscounty, 122
#nycosmos, 122
#re, 122
#blood, 122
#literary, 122
#recruit, 122
#agnews, 122
#curegp, 122
#timeflies, 122
#usavarg, 122
#augusta, 122
#caffeine, 122
#autonomous, 122
#cmchat, 122
#airstream, 122
#oligarchs, 122
#crisis, 122
#neonicotinoids, 122
#lln, 122
#molinofl, 122
#dancemoms, 121
#sunny, 121
#worldcancerday, 121
#simple, 121
#recordstoreday, 121
#ictitle, 121
#homeforsale, 121
#galaxy, 121
#mccain, 121
#anti, 121
#cpac2017, 121
#burbank, 121
#homecooking, 121
#lt, 121
#beyourself, 121
#artcollector, 121
#boycotthamilton, 121
#edsheeran, 121
#pumpkinspice, 121
#bracket, 121
#bikenyc, 121
#lamborghini, 121
#stanlee, 121
#genomics, 121
#back2back, 121
#commodities, 121
#newsmax, 121
#logodesign, 121
#inktober2018, 121
#nazi, 121
#baot, 121
#dalvsgb, 121
#dontgiveup, 121
#chrischristie, 121
#reader, 121
#humanities, 121
#represent, 121
#siri, 121
#sense8, 121
#tcdisrupt, 121
#wweevolution, 121
#avrilwpmoychallenge, 121
#seavsaz, 121
#homeland, 121
#casino, 121
#mensstyle, 121
#company, 121
#mit, 121
#scientists, 121
#armynavygame, 121
#veteransforkaepernick, 121
#bnw, 121
#readabookday, 121
#jaws, 121
#cashinin, 121
#thephotohour, 121
#manifest, 121
#cwc, 121
#tworship, 121
#rhsummit, 121
#catholicedchat, 121
#rstoday, 121
#essure, 121
#callywoodradio, 121
#gotwood, 121
#adwords, 120
#hockeyfightscancer, 120
#farmbill, 120
#trueblue, 120
#premierleague, 120
#questions, 120
#comment, 120
#shareacoke, 120
#fomc, 120
#pitcherswhorake, 120
#thanksgivingclapback, 120
#stoppresidentbannon, 120
#hardcore, 120
#curry, 120
#stillwithher, 120
#spub, 120
#gsd, 120
#kashmir, 120
#loveyou, 120
#diamond, 120
#financialplanning, 120
#voicesavemark, 120
#emergency, 120
#riskmanagement, 120
#propaganda, 120
#volcano, 120
#oh12, 120
#deaf, 120
#resisters, 120
#onebuffalo, 120
#toughenough, 120
#werewolf, 120
#anthology, 120
#wnbafinals, 120
#psat, 120
#coneyisland, 120
#abc7now, 120
#caafb, 120
#transdayofvisibility, 120
#1010wins, 120
#goldengirls, 120
#first, 120
#wwdc18, 120
#thestrain, 120
#finishthefight, 120
#weneeddiversebooks, 120
#monochrome, 120
#oahu, 120
#chstrfc, 120
#pelosi, 120
#csgo, 120
#ensw, 120
#hasbro, 120
#nationalbestfriendday, 120
#teachwriting, 120
#hewitt, 120
#gradschool, 120
#classroom, 120
#jordanedwards, 120
#einstein, 120
#lowell, 120
#bloomingdaledc, 120
#belowdeckmed, 120
#charltoncomics, 120
#bostonceltics, 120
#arkofhope, 120
#savedallas2015, 120
#lemoyne_rys16, 120
#worldstarjobs, 120
#immigrationreform, 119
#thecube, 119
#formationworldtour, 119
#dfir, 119
#gunsinamerica, 119
#factcheck, 119
#rocky, 119
#newalbum, 119
#ohsaa, 119
#ruby, 119
#googleclassroom, 119
#interiors, 119
#bag, 119
#thefuture, 119
#sailormoon, 119
#heatherheyer, 119
#stickers, 119
#happythursday, 119
#bakersfield, 119
#kawaii, 119
#tickets, 119
#nuffsaid, 119
#tweet4taiji, 119
#finishstrong, 119
#sdn, 119
#dinosaur, 119
#iteachmath, 119
#productive, 119
#boxeo, 119
#hot100, 119
#slowdown, 119
#rush, 119
#collage, 119
#illustrator, 119
#p, 119
#sexism, 119
#runningmanchallenge, 119
#quiz, 119
#cameroon, 119
#amc, 119
#wednesdaythoughts, 119
#omnichannel, 119
#stephenking, 119
#usoc2015, 119
#lakerswin, 119
#mountain, 119
#mhsm, 119
#impeachthemf, 119
#medicare4all, 119
#memehistory, 119
#itsm, 119
#hogfbchat, 119
#canton, 119
#tompetty, 119
#rockandroll, 119
#spn, 119
#charterschools, 119
#publicart, 119
#unions, 119
#boomerang, 119
#cars3, 119
#sharknado4, 119
#klbk, 119
#airfare, 119
#hikerchat, 119
#madewithunity, 119
#itrtg, 119
#edchatma, 119
#takomapark, 119
#lesm, 119
#theicemanshow, 119
#skirt, 119
#kidsbook, 119
#mashabletech, 119
#coltsnation, 118
#don, 118
#alwaysroyal, 118
#csuite, 118
#wherearethechildren, 118
#card, 118
#immunotherapy, 118
#hypocrites, 118
#underground, 118
#revenue, 118
#unionstrong, 118
#hamiltonbway, 118
#trumptreason, 118
#tasty, 118
#tradewar, 118
#rtw, 118
#daytona, 118
#procrastination, 118
#happywednesday, 118
#some, 118
#jpn, 118
#letgirlslearn, 118
#honey, 118
#sold, 118
#bermuda, 118
#firstsevenjobs, 118
#persistence, 118
#area51, 118
#ip, 118
#fedexcup, 118
#healthed, 118
#werk, 118
#gamecocknation, 118
#bbking, 118
#mobilemarketing, 118
#stitchers, 118
#avalon, 118
#personalization, 118
#russians, 118
#nastywoman, 118
#serena, 118
#amandaknox, 118
#alternative, 118
#greatreads, 118
#to, 118
#vtplayoffs, 118
#instamood, 118
#wholefoods, 118
#jackie42, 118
#canvas, 118
#waronwomen, 118
#islamistheproblem, 118
#usda, 118
#goingclear, 118
#sandwich, 118
#nashvillecmt, 118
#businessgrowth, 118
#standupcomedy, 118
#twink, 118
#bibleprophecy, 118
#impeachobama, 117
#cottonbowl, 117
#bulldogs, 117
#avalanche, 117
#whatdoyoumean, 117
#semrushchat, 117
#beatclemson, 117
#toystory, 117
#dontjudgechallenge, 117
#veggies, 117
#preparedness, 117
#grabyourwallet, 117
#dnd5e, 117
#baseballboxes, 117
#chi, 117
#man, 117
#queer, 117
#sweetdreams, 117
#bebetter, 117
#commonsense, 117
#newbeginnings, 117
#nbabday, 117
#poorpeoplescampaign, 117
#saltlakecity, 117
#bigten, 117
#fitnessmodel, 117
#industry40, 117
#nwhl, 117
#welcomehome, 117
#mt, 117
#ada, 117
#tnt, 117
#maddenseason, 117
#daddysgirl, 117
#nps, 117
#mlk50, 117
#ufc184, 117
#impeachmenthearing, 117
#cook, 117
#ge2017, 117
#tongueouttuesday, 117
#hp, 117
#arms, 117
#burningman, 117
#redemption, 117
#gocrimson, 117
#ycot, 117
#daytimeemmys, 117
#roanoke, 117
#same, 117
#abc2020, 117
#whoisburningblackchurches, 117
#aehoops, 117
#indieartist, 117
#founders, 117
#release, 117
#read4fun, 117
#aisdproud, 117
#glyphosate, 117
#wuvip, 117
#itsecurity, 117
#social4tixsales, 117
#fantasyzone, 117
#falls, 117
#doyourememberwhen, 117
#clueless, 116
#staysafe, 116
#rigged, 116
#winelovers, 116
#classof2016, 116
#gohabsgo, 116
#amiibo, 116
#comeytestimony, 116
#icc, 116
#nbatradedeadline, 116
#njhoops, 116
#godevils, 116
#ridiculous, 116
#startrek50, 116
#database, 116
#bannedbooksweek, 116
#nationalsiblingday, 116
#survey, 116
#poets, 116
#grizznation, 116
#lily, 116
#camp, 116
#stopthehate, 116
#really, 116
#norfolk, 116
#zydeco, 116
#techno, 116
#exhausted, 116
#fakepresident, 116
#jsfamilyvacation, 116
#discover, 116
#hospitals, 116
#bestfriend, 116
#elevate, 116
#honolulu, 116
#harvey2017, 116
#denvskc, 116
#makeitstop, 116
#godisgreat, 116
#cloneclub, 116
#healthinsurance, 116
#childrensbook, 116
#radiology, 116
#americanhorrorstory, 116
#selenagomez, 116
#lovelife, 116
#localseo, 116
#ufc197, 116
#marykay, 116
#dinosaurs, 116
#ibmwatson, 116
#ascdl2l, 116
#furry, 116
#agtfinale, 116
#coloringbook, 116
#goeags, 116
#dsma, 116
#wonderchat, 116
#honeymoon, 115
#mali, 115
#askrachel, 115
#southwest, 115
#pac12fb, 115
#economic, 115
#rightnow, 115
#pagan, 115
#msp, 115
#phoenixrally, 115
#graphicnovel, 115
#pulseshooting, 115
#cardib, 115
#goth, 115
#tee, 115
#introvert, 115
#justintimberlake, 115
#wolf, 115
#thoughtfortheday, 115
#speakers, 115
#nofasttrack, 115
#rainyday, 115
#hcs, 115
#abc11, 115
#vatican, 115
#citizensunited, 115
#nbarooks, 115
#plumbing, 115
#chitown, 115
#vino, 115
#fomo, 115
#stunning, 115
#elf, 115
#prevention, 115
#thinkbig, 115
#adventuretravel, 115
#stopchildabuse, 115
#nofear, 115
#bull, 115
#expert, 115
#islamophobia, 115
#ios10, 115
#wearebc, 115
#ufcvegas, 115
#straightoutta, 115
#jackson, 115
#sterling, 115
#halloween2015, 115
#termlimits, 115
#socialwork, 115
#onlinebusiness, 115
#shockers, 115
#handcrafted, 115
#open, 115
#chroniclife, 115
#onsale, 115
#screenwriter, 115
#cruztovictory, 115
#closernation, 115
#gulfstreampark, 115
#criticschoice, 114
#consumers, 114
#scandalabc, 114
#b1gtourney, 114
#epicfail, 114
#justice4jamar, 114
#makers, 114
#supportourtroops, 114
#11alive, 114
#golden, 114
#mpls, 114
#wiiu, 114
#sealhunt, 114
#react, 114
#starwarsthelastjedi, 114
#thenewday, 114
#hawkeye, 114
#nephew, 114
#plan, 114
#makerfaire, 114
#makerspaces, 114
#cbias, 114
#nongmo, 114
#trojans, 114
#polarvortex, 114
#firebannon, 114
#burlesque, 114
#nomore, 114
#wod, 114
#cleantech, 114
#djs, 114
#chinatown, 114
#unbelievable, 114
#sleepy, 114
#fidelcastro, 114
#serenawilliams, 114
#reprorights, 114
#nationalsunglassesday, 114
#artlovers, 114
#homebrew, 114
#omgrobots, 114
#hlmbb, 114
#westchester, 114
#super, 114
#ffxv, 114
#cto, 114
#doc, 114
#biology, 114
#billionaire, 114
#fairytale, 114
#bearup, 114
#chandler, 114
#freshofftheboat, 114
#dancehall, 114
#ecm, 114
#theking, 114
#classof2017, 114
#sonye3, 114
#applenews, 114
#kentuckiana, 114
#trancefamily, 114
#giftsforher, 114
#goldfish, 114
#joycookpr, 114
#baton, 114
#rondarousey, 113
#workoutwednesday, 113
#tmobiletuesdays, 113
#cato2016, 113
#handsome, 113
#electronics, 113
#a4team, 113
#foods, 113
#sketchnote, 113
#nyse, 113
#ncaawrestling, 113
#edtechafterdark, 113
#goldrush, 113
#innovatorsmindset, 113
#thanos, 113
#watchmenhbo, 113
#iwill, 113
#texasstrong, 113
#dtlv, 113
#classicalmusic, 113
#whodatnation, 113
#livandmaddie, 113
#na, 113
#techtuesday, 113
#mtleg, 113
#meetingprofs, 113
#jonas, 113
#border, 113
#dod, 113
#dallaspoliceshooting, 113
#politicalrevolution, 113
#himss15, 113
#pancakes, 113
#snlpremiere, 113
#february, 113
#raydonovan, 113
#polk, 113
#chrome, 113
#citrix, 113
#realnews, 113
#thankyoudanielbryan, 113
#g7, 113
#therevenant, 113
#glee, 113
#basicincome, 113
#edgarhof, 113
#representationmatters, 113
#taxscam, 113
#jonstewart, 113
#whales, 113
#craftbuzz, 113
#shopify, 113
#udl, 113
#unrealtv, 113
#muscles, 113
#workers, 113
#smfaninjas, 113
#weleaded, 113
#famu, 113
#accnation, 113
#lunchtimedebate, 113
#ianrsmith, 113
#vote5sos, 112
#baller, 112
#taliban, 112
#iranian, 112
#fitnessfriday, 112
#kcvsden, 112
#sup, 112
#teacherappreciationday, 112
#ballers, 112
#dataanalytics, 112
#adobesummit, 112
#wisconsinprimary, 112
#deplorables, 112
#waterfall, 112
#islanders, 112
#contestalert, 112
#sketchnotes, 112
#splatoon, 112
#tuffinale, 112
#collection, 112
#blessing, 112
#halloween2017, 112
#unsung, 112
#whatilearnedtoday, 112
#ripdavidbowie, 112
#scotuspick, 112
#electric, 112
#copper, 112
#onepiece, 112
#k9, 112
#voltron, 112
#swe, 112
#conversion, 112
#ferrelltakesthefield, 112
#pb, 112
#jags, 112
#lukebryan, 112
#speed, 112
#secret, 112
#nationalwineday, 112
#jackierobinsonday, 112
#angular, 112
#noreaster, 112
#gocubs, 112
#tuatagovailoa, 112
#goterps, 112
#getit, 112
#duuuval, 112
#lakelife, 112
#queenofthesouth, 112
#lanecollege_rys15, 112
#ownvoices, 112
#nerdybookclub, 112
#snowflakes, 112
#eastcoast, 112
#mayday2017, 112
#ufc232, 112
#camry, 112
#conormcgregor, 112
#austintx, 112
#aus, 112
#thezonecast, 112
#macron, 112
#saltlife, 112
#uraniumone, 112
#anchorage, 112
#xpressobooktours, 112
#laflood, 112
#ufc223, 112
#kushner, 112
#farkle, 112
#lausd, 112
#insen, 112
#myart, 112
#poldarkpbs, 112
#dynastytrades, 112
#gyncsm, 112
#t9n, 112
#shinsplints, 112
#giftsgalore, 112
#moveover, 111
#iheartfestival, 111
#dca, 111
#iloveny, 111
#superstore, 111
#autonomousvehicles, 111
#award, 111
#dcrebirth, 111
#thoughtoftheday, 111
#tnleg, 111
#naias, 111
#need, 111
#antibiotics, 111
#smartphones, 111
#uri, 111
#palmsunday, 111
#iwd2017, 111
#momentum, 111
#yeg, 111
#copa100, 111
#thunderstorm, 111
#parking, 111
#apartment, 111
#daytonabeach, 111
#cainmvp, 111
#hellboy, 111
#africanamerican, 111
#texansgameday, 111
#genetics, 111
#idlib, 111
#happyanniversary, 111
#takeastand, 111
#davos, 111
#cityscape, 111
#edinburgh, 111
#scaramucci, 111
#supersaturday, 111
#injustice2, 111
#tvnews, 111
#britain, 111
#usavger, 111
#nationalmargaritaday, 111
#jihad, 111
#burghproud, 111
#golions, 111
#photojournalism, 111
#salvation, 111
#yale, 111
#dapa, 111
#rtoe1, 111
#collectibles, 111
#townhall, 111
#foodtruck, 111
#syfy, 111
#gocomics, 111
#drug, 111
#bmoreedchat, 111
#shoulder, 111
#itsonus, 111
#tomorrow, 111
#trend, 111
#volkswagen, 111
#mankato, 111
#wthr, 111
#damascusmd, 111
#underwearhunters, 111
#writinglife, 110
#roshhashanah, 110
#tdih, 110
#russianhacking, 110
#makeupartist, 110
#games4ed, 110
#halloweencostume, 110
#ironbowl, 110
#son, 110
#4wx, 110
#mickeymouse, 110
#queenradio, 110
#beautifulday, 110
#personofinterest, 110
#theatershooting, 110
#paprimary, 110
#janeausten, 110
#august, 110
#ditchmitch, 110
#blackpantherspbs, 110
#lights, 110
#stanleycupfinals, 110
#cd, 110
#letsdance, 110
#eminem, 110
#burgers, 110
#streetstyle, 110
#deep, 110
#berniestrong, 110
#dtmag, 110
#dogsarelove, 110
#gonzaga, 110
#shaqtin, 110
#bvd, 110
#restinpeace, 110
#parks, 110
#williamsburg, 110
#turkish, 110
#dncchair, 110
#postcardstovoters, 110
#ted, 110
#wegohard, 110
#michiganprimary, 110
#big12fb, 110
#fantasticfest, 110
#hdr, 110
#checkitout, 110
#ona15, 110
#wwechampionship, 110
#baghdad, 110
#glasses, 110
#thingsjesusneversaid, 110
#السعودية, 110
#votelamb, 110
#usvi, 110
#fifthharmony, 110
#devils, 110
#blueangels, 110
#2bittues, 110
#nationalnappingday, 110
#catstagram, 110
#pharmacy, 110
#mancity, 110
#wolverines, 110
#rockineve, 110
#elsalvador, 110
#freelancer, 110
#nationalhighfiveday, 110
#printchat, 110
#writingprompt, 110
#scitlap, 110
#tvwriting, 110
#bookpromotion, 110
#jerseyfun, 110
#emc, 109
#hsgovchat, 109
#aewdon, 109
#celebrities, 109
#dadjokes, 109
#forthekids, 109
#thefour, 109
#arthritis, 109
#flashfiction, 109
#firefly, 109
#buzzfeed, 109
#wooopig, 109
#hr1942, 109
#riverside, 109
#maythe4th, 109
#nym, 109
#stockings, 109
#mini, 109
#lolla, 109
#heterosexualprideday, 109
#katrina10, 109
#houvsne, 109
#michvsosu, 109
#nkla, 109
#pinkfloyd, 109
#boo, 109
#tuesdaytip, 109
#deleteuber, 109
#thewire, 109
#naptime, 109
#angularjs, 109
#july, 109
#barbie, 109
#piaa, 109
#pubmedia, 109
#epstein, 109
#flexfriday, 109
#inktober2016, 109
#alamobowl, 109
#witches, 109
#d1wrestle, 109
#lifelesson, 109
#asburypark, 109
#milan, 109
#bookpromo, 109
#dorchester, 109
#team24, 109
#scichat, 109
#bellingham, 109
#mansbestfriend, 109
#bolivia, 109
#rhino, 109
#april, 109
#earthathon, 109
#thedivision, 109
#thepeoplevojsimpson, 109
#nationallibraryweek, 109
#openmic, 109
#yyc, 109
#at, 109
#leadright, 109
#cosen, 109
#trash, 109
#beaches, 109
#caflood, 109
#letitgo, 109
#bookbirthday, 109
#investments, 109
#edcolo, 109
#ctgb, 109
#switch, 109
#pcusa, 109
#atlhawks, 109
#koch, 109
#dailyinspiration, 109
#byuhoops, 109
#watchmework, 109
#fortmyers, 109
#sweatpink, 109
#ss, 109
#sparklingicecontest, 109
#repealhb2, 109
#wpmoy, 109
#kinderchat, 109
#tropical, 109
#fireupchips, 109
#iamavoice, 109
#ericomuro, 109
#melania, 108
#askgaryvee, 108
#mustsee, 108
#bloggersblast, 108
#forthefans, 108
#pubcon, 108
#gotmvp, 108
#thegame, 108
#guilty, 108
#occupationaltherapy, 108
#corgi, 108
#access, 108
#kurdistan, 108
#rit, 108
#donation, 108
#chiarimalformation, 108
#leanstartup, 108
#martinlutherking, 108
#bfv, 108
#idwx, 108
#sotrue, 108
#deletefacebook, 108
#facetoface, 108
#clarity, 108
#wicked, 108
#austria, 108
#industry, 108
#registertovote, 108
#swift, 108
#sioux, 108
#st, 108
#wyosports, 108
#charleskinsey, 108
#30clubs30days, 108
#hustletown, 108
#prorelforusa, 108
#hallmarkies, 108
#lakemichigan, 108
#statechamps, 108
#sff, 108
#taco, 108
#3ds, 108
#kwch12, 108
#booknerd, 108
#couples, 108
#cowboysdraft, 108
#randpaul, 108
#killingeve, 108
#creativewarriors, 108
#dtid, 108
#flyhighfri, 108
#wsj, 108
#rouge, 108
#humility, 108
#es_f, 108
#diamonds, 108
#wkcdogshow, 108
#sega, 108
#nostalgiachat, 108
#cnbc, 108
#muchlove, 108
#varsitymaine, 108
#ndvstex, 108
#lonestarlit, 108
#gtchat, 108
#southside, 108
#countryradio, 108
#eatingdisorders, 108
#trinitylearns, 108
#schenectady, 108
#kktv, 108
#sastsports, 108
#happyhanukkah, 107
#thankspapi, 107
#nevspit, 107
#csurams, 107
#drawings, 107
#kendricklamar, 107
#arod, 107
#goodeats, 107
#clawstnt, 107
#ceos, 107
#newbook, 107
#sayhello, 107
#shirt, 107
#serve, 107
#opportunities, 107
#iwd2018, 107
#gamefthrones, 107
#rescuedogs, 107
#wwe2k17, 107
#beatstate, 107
#uwhuskies, 107
#bladerunner2049, 107
#nerdcampmi, 107
#arduino, 107
#falconheightsshooting, 107
#5star, 107
#sexualassault, 107
#aag, 107
#daesh, 107
#plano, 107
#harrisonford, 107
#bellevue, 107
#fitmom, 107
#newspapers, 107
#saturdaysarefortheboys, 107
#marvellegends, 107
#worldsmileday, 107
#brucejennerabc, 107
#guantanamo, 107
#foe, 107
#fineartamerica, 107
#topgun, 107
#texasforever, 107
#msg, 107
#oceanside, 107
#usgp, 107
#malaysia, 107
#bart, 107
#familyhistory, 107
#recap, 107
#loveyourpetday, 107
#biodiversity, 107
#alleyesnorth, 107
#ufc226, 107
#filming, 107
#bookqw, 107
#writerproblems, 107
#askmeanything, 107
#list, 107
#datingadvice, 107
#flag, 107
#onebostonday, 107
#surreal, 107
#bored, 107
#lovestory, 107
#hoyas, 107
#adventures, 107
#ncisnola, 107
#not1more, 107
#configmgr, 107
#missingperson, 107
#capitalstalk, 107
#stephgonnasteph, 107
#post, 107
#heartdisease, 107
#comcast, 107
#governance, 107
#gohounds, 107
#directmail, 107
#supportsmallerstreams, 107
#heartstone, 107
#rbbisbia, 107
#uen, 107
#fallout, 106
#worldelephantday, 106
#runners, 106
#botd, 106
#movienight, 106
#demdebates, 106
#bias, 106
#fios1news, 106
#moab, 106
#nolimits, 106
#wru, 106
#disneyside, 106
#marypoppinsreturns, 106
#bocaraton, 106
#gg, 106
#savethebees, 106
#collegecash, 106
#how, 106
#lakersnation, 106
#kingjames, 106
#theboss, 106
#spaceforce, 106
#goiu, 106
#voiceblinds, 106
#midterms, 106
#tinder, 106
#nsd2016, 106
#umn, 106
#mulan, 106
#hockeyeast, 106
#freebrady, 106
#doit, 106
#soybean, 106
#estate, 106
#havana, 106
#next, 106
#fujifilm, 106
#iapolitics, 106
#hoops, 106
#battle, 106
#patshatfriday, 106
#gbvswas, 106
#bookaday, 106
#disgusting, 106
#telecom, 106
#laketahoe, 106
#mtb, 106
#stemed, 106
#litchat, 106
#freedownload, 106
#polaroid, 106
#cawlidgehawkey, 106
#rice, 106
#loss, 106
#yogi, 106
#avl, 106
#bill, 106
#commission, 106
#vgk, 106
#obstructionofjustice, 106
#generalhospital, 106
#eatemupkats, 106
#throwupthex, 106
#wyoedchat, 106
#facebookads, 106
#hpc, 106
#twfbg, 106
#bangkok, 106
#dentistry, 106
#longmire, 106
#cha, 106
#ski, 106
#bigskymbb, 106
#glow, 106
#truthbomb, 106
#littlerocksteam, 106
#urology, 106
#fanniegate, 106
#thepariseffect, 106
#ilooklikeanengineer, 105
#flow, 105
#pics, 105
#anger, 105
#checkout, 105
#watchmen, 105
#twincities, 105
#punkrock, 105
#3dprint, 105
#guitarist, 105
#allnatural, 105
#imvotingbecause, 105
#df17, 105
#nlp, 105
#rbg, 105
#aromatherapy, 105
#dataprotection, 105
#runhappy, 105
#gls15, 105
#germanwings, 105
#tomorrowland, 105
#weremember, 105
#terrorists, 105
#parent, 105
#batwoman, 105
#beatosu, 105
#dbz, 105
#nancypelosi, 105
#opioidepidemic, 105
#nofilterneeded, 105
#beatmichigan, 105
#blexit, 105
#forceawakens, 105
#thepunisher, 105
#club, 105
#trumptaxscam, 105
#mia, 105
#found, 105
#camaro, 105
#dontspoiltheendgame, 105
#deepthoughts, 105
#bless, 105
#irmahurricane, 105
#mantra, 105
#done, 105
#haunted, 105
#sheswithus, 105
#middleschool, 105
#investinkids, 105
#spy, 105
#humanrightsday, 105
#internationaldayofhappiness, 105
#fiftyshadesdarker, 105
#prayers4paris, 105
#d3b, 105
#vmas2015, 105
#superbowl2018, 105
#wedemboyz, 105
#barr, 105
#prep, 105
#homeowners, 105
#watson, 105
#wildnout, 105
#batgirl, 105
#shellno, 105
#catering, 105
#spreadlove, 105
#cps, 105
#superbowlliii, 105
#endthestigma, 105
#wymtwx, 105
#believeinfilm, 105
#newsonenow, 105
#westside, 105
#takeaction, 105
#biggovsucks, 105
#h2hchat, 105
#weirded, 105
#hisdadminchat, 105
#n, 105
#ruleoflaw, 105
#ncssbethebest, 105
#fwcweather, 105
#parryspowerguide, 105
#dreamer, 104
#richdad, 104
#vienna, 104
#itsallabouttheu, 104
#missoula, 104
#summercamp, 104
#sedona, 104
#halfmarathon, 104
#sell, 104
#nfc, 104
#vietnamwar, 104
#edge, 104
#sanbernadinoshooting, 104
#nevsmia, 104
#bisexual, 104
#bestdayever, 104
#naughty, 104
#thatmomentwhen, 104
#vthshoops, 104
#bookblogger, 104
#dubs, 104
#lancaster, 104
#htownpride, 104
#lunarnewyear, 104
#u, 104
#trx, 104
#letsgopeay, 104
#spam, 104
#sign, 104
#njcommute, 104
#letsgoduke, 104
#solutions, 104
#puertoricorelief, 104
#safari, 104
#nbafinalsvote, 104
#longevity, 104
#sacrifice, 104
#emmys2015, 104
#voted, 104
#theexorcist, 104
#georgemichael, 104
#phhhoto, 104
#novsmin, 104
#sneakers, 104
#staycation, 104
#barbecue, 104
#miitomo, 104
#freeamirnow, 104
#brickbybrick, 104
#hellinacell, 104
#panda, 104
#mexicocity, 104
#options, 104
#stopthesham, 104
#alsmithdinner, 104
#niners, 104
#cdc, 104
#wbc, 104
#pennydreadful, 104
#nationalcookieday, 104
#escort, 104
#charliecharliechallenge, 104
#goosebumps, 104
#bali, 104
#ebony, 104
#franklintn, 104
#househunters, 104
#changemanagement, 104
#relatable, 104
#bggplay, 104
#phd, 104
#urbanart, 104
#jamarclark, 104
#youmatter, 104
#shalieve, 104
#iowastate, 104
#may, 104
#cigarlife, 104
#tbthursday, 104
#coyb, 104
#slo, 104
#laudatosi, 104
#build, 104
#fp, 104
#hellskitchen, 104
#mistress, 104
#liveonsc, 104
#hersheypa, 104
#wholesaling, 104
#appellatetwitter, 104
#etsyteamunity, 104
#cbs11wx, 104
#flgridiron, 104
#youspell, 104
#cribrater, 104
#environmentalnews, 104
#chameleons, 104
#badangels, 104
#callofduty, 103
#draft, 103
#frugal, 103
#bladerunner, 103
#mothernature, 103
#sundayvibes, 103
#littlerock, 103
#handmadejewelry, 103
#pullup, 103
#ko8e24, 103
#nit, 103
#inflation, 103
#witchhunt, 103
#divest, 103
#muellerhearings, 103
#christmasgifts, 103
#superbowl2017, 103
#beat, 103
#ourblues, 103
#redding, 103
#pressvirginia, 103
#clients, 103
#stamford, 103
#janetjackson, 103
#beautifulhome, 103
#bullshit, 103
#911onfox, 103
#wildflowers, 103
#nencsports, 103
#pokemon20, 103
#silverspring, 103
#spongebob, 103
#popculture, 103
#ecology, 103
#smtx, 103
#titanic, 103
#harambe, 103
#quickbooks, 103
#dowork, 103
#espechat, 103
#owls, 103
#flawless, 103
#horrormovie, 103
#day1, 103
#4k, 103
#listening, 103
#niceattack, 103
#bluemoon, 103
#peckem, 103
#tedx, 103
#seandoolittle, 103
#teamsideline, 103
#alumni, 103
#nationalpumpkinday, 103
#happyplace, 103
#starwarsforceawakens, 103
#openscience, 103
#eeuu, 103
#mayansfx, 103
#backthebirds, 103
#abandoned, 103
#soundtrack, 103
#deathstranding, 103
#theplayers, 103
#realism, 103
#nhl17kopitar, 103
#winningwednesday, 103
#natchitoches, 103
#puglife, 103
#ufc211, 103
#bvb, 103
#blono, 103
#ncaagym, 103
#gamesofthrones, 103
#dailyshow, 103
#chemtrails, 103
#chstech, 103
#blacklove, 103
#kia, 103
#merrickgarland, 103
#oysters, 103
#monarchs, 103
#aspartame, 103
#armyfootball, 103
#wlf, 103
#blackhats, 103
#bizapaloozachat, 103
#pethacks, 103
#woay, 103
#taxbill, 102
#nightshift, 102
#rockytop, 102
#dragonballz, 102
#superbowl53, 102
#naturelovers, 102
#santaclaus, 102
#egg, 102
#newborn, 102
#nickiminaj, 102
#ghana, 102
#notoxichorsemeat, 102
#electricity, 102
#turtle, 102
#ita, 102
#clown, 102
#fallcolors, 102
#danielholtzclaw, 102
#corpuschristi, 102
#writerwednesday, 102
#etxwx, 102
#natureboy, 102
#roundup, 102
#monacogp, 102
#bearclawsup, 102
#takedownapp, 102
#goodstuff, 102
#stormtrooper, 102
#letsgohawks, 102
#heatculture, 102
#sixwordstory, 102
#maga2020, 102
#peeotus, 102
#mustwatch, 102
#servantleadership, 102
#scottwalker, 102
#tool, 102
#oneperfectshot, 102
#south, 102
#barrescue, 102
#houvote, 102
#dominicanrepublic, 102
#cross, 102
#opseaworld, 102
#factsonly, 102
#vin, 102
#psych, 102
#tna, 102
#jack, 102
#castorm, 102
#dirtydancing, 102
#rfootball, 102
#centexpreps, 102
#gopreds, 102
#dining, 102
#lyme, 102
#battlefield, 102
#lodd, 102
#pearland, 102
#remax, 102
#retiremccain, 102
#dakotaaccesspipeline, 102
#finalfantasy, 102
#resigntrump, 102
#concernedstudent1950, 102
#hacks, 102
#swim, 102
#worldjuniors, 102
#lessons, 102
#essencefest, 102
#fat, 102
#ahs1984, 102
#cadillac, 102
#unitedwestand, 102
#nottheonion, 102
#shadesofblue, 102
#hocomd, 102
#whyigive, 102
#tntvote, 102
#playitforward, 102
#liveonstreamate, 102
#rhyming, 102
#a2council, 102
#fallholidaze, 102
#nvpoker, 102
#bbb, 101
#yotes, 101
#thongthursday, 101
#squirrel, 101
#clearwater, 101
#ifttt, 101
#spiritcooking, 101
#spicy, 101
#dx, 101
#madmaxfuryroad, 101
#forgive, 101
#gymtime, 101
#wegotthis, 101
#chat, 101
#gojags, 101
#generalconference, 101
#edleadership, 101
#spedchat, 101
#buffy, 101
#rum, 101
#gt, 101
#avengersageofultron, 101
#equalityact, 101
#ripcarriefisher, 101
#kyloren, 101
#hq2, 101
#wildlifewednesday, 101
#barry, 101
#algorithms, 101
#jokermovie, 101
#cusemode, 101
#streamteam, 101
#humbled, 101
#thehandmaidstale, 101
#htx, 101
#portlandme, 101
#comfortfood, 101
#lnsm, 101
#loc, 101
#instafood, 101
#marvelsdcc, 101
#dji, 101
#freepalestine, 101
#brusselsattacks, 101
#bttf, 101
#hsotscores, 101
#ohiowx, 101
#faithful, 101
#spoileralert, 101
#gymrat, 101
#salsa, 101
#eco, 101
#blind, 101
#thelastdrivein, 101
#nolaprep, 101
#mlbpostseason, 101
#edchatri, 101
#hipstamatic, 101
#mnstatefair, 101
#agencylife, 101
#lovetwitter, 101
#educational, 101
#navyfootball, 101
#schizophrenia, 101
#adventuretime, 101
#yourchoice, 101
#getready, 101
#wvpol, 101
#crystal, 101
#hybrid, 101
#hardware, 101
#tradeshow, 101
#jayhawks, 101
#mpn, 101
#travelboldly, 101
#smirk, 101
#myaha, 101
#sjspecialist, 101
#crueltyfree, 100
#mcgregor, 100
#aba, 100
#devopsdays, 100
#mambamentality, 100
#skull, 100
#dvpit, 100
#logic, 100
#latelateshow, 100
#weddingwednesday, 100
#calendar, 100
#university, 100
#natitude, 100
#noflyzone, 100
#dobetter, 100
#latin, 100
#gls16, 100
#beherd, 100
#iloveyou, 100
#look, 100
#pht1, 100
#guide, 100
#spreadtheword, 100
#jojosbizarreadventure, 100
#seavsdal, 100
#gamenight, 100
#popcorn, 100
#yorkie, 100
#hungary, 100
#gospelmusic, 100
#nvwx, 100
#ampfw, 100
#lyinted, 100
#marilynmonroe, 100
#frenchopen, 100
#piratenation, 100
#hungergames, 100
#follow4follow, 100
#kavanaughconfirmation, 100
#radicalislam, 100
#twitchcon, 100
#seanspicer, 100
#msbuild, 100
#bescores, 100
#foxnews2016, 100
#smiles, 100
#cdo, 100
#ontheroad, 100
#serial, 100
#kubecon, 100
#details, 100
#eastbay, 100
#chicagomusic, 100
#cios, 100
#rapeculture, 100
#glam, 100
#dayoff, 100
#activism, 100
#aceo, 100
#mpy, 100
#latism, 100
#toocute, 100
#trueachievements, 100
#ncaasoftball, 100
#trailrunning, 100
#cyberattacks, 100
#homebiz, 100
#ord, 100
#bearsears, 100
#2030now, 100
#instavideo, 100
#branson, 100
#gearsofwar4, 100
#beads, 100
#flights, 100
#bioethics, 100
#idpol, 100
#technician, 100
#mortgages, 100
#cxm, 100
#salisbury, 100
#rick2016, 100
#weatherauthority, 100
#bernesemountaindog, 100
#northwestarkansas, 100
#brandoncarter, 100
#nomanssky, 99
#outside, 99
#worldwildlifeday, 99
#walmartwednesday, 99
#resolutions, 99
#medtech, 99
#philliestalk, 99
#giftforher, 99
#ibackthenats, 99
#stoked, 99
#metrics, 99
#worldenvironmentday, 99
#hurricaneirma2017, 99
#discovery, 99
#freecodefriday, 99
#tmc, 99
#jbfa, 99
#ikea, 99
#beatflorida, 99
#expediachat, 99
#bridgeport, 99
#yesplease, 99
#beblessed, 99
#defundplannedparenthood, 99
#toddlerlife, 99
#blogpawschat, 99
#basketballwives, 99
#hallelujah, 99
#nwa, 99
#mycausemycleats, 99
#rivalryweek, 99
#scandai, 99
#meangirls, 99
#uncvsduke, 99
#diva, 99
#ypg, 99
#friarfaithful, 99
#keepfighting, 99
#nationalhatday, 99
#strongwomen, 99
#ira, 99
#sendhelp, 99
#tribute, 99
#readthis, 99
#scrotus, 99
#3browns, 99
#sdsu, 99
#susanrice, 99
#compton, 99
#superstarshakeup, 99
#togetherwe, 99
#nochill, 99
#journalist, 99
#seniornight, 99
#ali, 99
#unitednations, 99
#sb277, 99
#codecon, 99
#rockthevote, 99
#tron, 99
#heritage, 99
#nn15, 99
#pipeline, 99
#rosewood, 99
#jmu, 99
#bookish, 99
#goldenretriever, 99
#housingmarket, 99
#stopdevos, 99
#pot, 99
#disneycruise, 99
#hwp, 99
#jcps, 99
#siblings, 99
#bossbabe, 99
#minvsgb, 99
#nextgen, 99
#beattexas, 99
#wakanda, 99
#reflections, 99
#sxonfox, 99
#hnn, 99
#soap, 99
#chefs, 99
#tlop, 99
#frontpage, 99
#mercuryretrograde, 99
#cruisechat, 99
#lorettalynch, 99
#schoolpr, 99
#im, 99
#trucks, 99
#gomaples, 99
#fcslearn, 99
#xgames, 98
#whisky, 98
#gronk, 98
#wired, 98
#mockingjaypart2, 98
#medium, 98
#missionimpossible, 98
#freemilo, 98
#winterstorm, 98
#rkelly, 98
#nes, 98
#printable, 98
#lastjedi, 98
#1click, 98
#criminaljustice, 98
#cometogether, 98
#godspeed, 98
#standwithstandingrock, 98
#want, 98
#up, 98
#saintsfc, 98
#voiceplayoffs, 98
#ripjosefernandez, 98
#longtermcare, 98
#ecechat, 98
#volvo, 98
#oscars90, 98
#thw, 98
#high, 98
#esriuc, 98
#blackwomen, 98
#killjoys, 98
#husband, 98
#willsmith, 98
#clothes, 98
#topchef, 98
#waom, 98
#wearenxt, 98
#employeeadvocacy, 98
#fiduciary, 98
#decisionday, 98
#syriastrikes, 98
#hahadavis, 98
#oakmtg, 98
#kwanzaa, 98
#pixarcoco, 98
#wearephx, 98
#hairy, 98
#led, 98
#criticalrolefanart, 98
#whyididntreport, 98
#cmgr, 98
#leydenpride, 98
#inktober2019, 98
#antarctica, 98
#goldcup, 98
#gooddaydc, 98
#yafantasy, 98
#spshow, 98
#palliative, 98
#nbapreseason, 98
#broncoscountryplayoffs, 98
#iphone6s, 98
#repealandreplace, 98
#wbsdcc, 98
#perthnews, 98
#trumpbookreport, 98
#presentation, 98
#mizzoumade, 98
#purse, 98
#gps, 98
#gosox, 98
#halloweenparty, 98
#creed2, 98
#youngjustice, 98
#johnwick3, 98
#beaumont, 98
#viggle, 98
#wsnc, 98
#lynx, 98
#postcrossing, 98
#ixiacom, 98
#genieisgh, 98
#ilaments, 98
#idea, 97
#darkphoenix, 97
#talkpoverty, 97
#babyyoda, 97
#slowcooker, 97
#gdp, 97
#impressionism, 97
#comeback, 97
#wncwx, 97
#movement, 97
#electionfraud, 97
#imwithkap, 97
#gtav, 97
#etsyrt, 97
#mitchmcconnell, 97
#jacket, 97
#coverup, 97
#fiu, 97
#wwegbof, 97
#pencil, 97
#ico, 97
#vivaveltoro, 97
#feels, 97
#whynotus, 97
#innerpeace, 97
#gbbo, 97
#fasttrack, 97
#saturn, 97
#etfs, 97
#sundaysentence, 97
#nazis, 97
#homedesign, 97
#bmx, 97
#sahm, 97
#ownoctober, 97
#gododgers, 97
#nationaldebt, 97
#backstage, 97
#ojsimpsonparole, 97
#makemoney, 97
#bonnaroo, 97
#welldeserved, 97
#gogriz, 97
#stopcommoncore, 97
#beavoter, 97
#meetthepress, 97
#information, 97
#force, 97
#femalefounders, 97
#waiting, 97
#esl, 97
#linkedinchat, 97
#official, 97
#skype4b, 97
#oscars2018, 97
#sjsu, 97
#bel, 97
#hosting, 97
#allstarrace, 97
#premiere, 97
#determined, 97
#gabrieliglesias, 97
#taiji, 97
#weight, 97
#equalityforall, 97
#greenbay, 97
#thehobby, 97
#ocra, 97
#eaglenation, 97
#attack, 97
#jodiarias, 97
#amazoncart, 97
#chivsmin, 97
#tagteamtitles, 97
#yorkdukes, 97
#shanghai, 97
#nascargoeswest, 97
#earnings, 97
#como, 97
#bang, 97
#bedlam, 97
#lab, 97
#iledchat, 97
#questionoftheday, 97
#ride, 97
#pd, 97
#twchats, 97
#gagop, 97
#iconic, 97
#nationalcheeseburgerday, 97
#notreally, 97
#domains, 97
#ecachockey, 97
#ssrtg, 97
#fortwayne, 97
#clippernation, 97
#xl8, 97
#steveharvey, 97
#slpeeps, 97
#atxweather, 97
#oldpost, 97
#missions, 97
#todayinnyc, 97
#wpsproud, 97
#crafthour, 97
#hearthealth, 97
#doitanyway, 97
#lakeworth, 97
#vwbus, 97
#smmw16, 96
#margarita, 96
#huawei, 96
#iihfworlds, 96
#mentalhealthmatters, 96
#wrinkleintime, 96
#puertovallarta, 96
#familiesbelongtogethermarch, 96
#thick, 96
#yeswecan, 96
#asthma, 96
#architect, 96
#personalized, 96
#entrepreneurlife, 96
#psl, 96
#og, 96
#recount2016, 96
#youcandoit, 96
#bethedifference, 96
#palestinians, 96
#nunesmemo, 96
#freecomicbookday, 96
#happynewyear2019, 96
#bags, 96
#storify, 96
#gtg, 96
#99cent, 96
#senators, 96
#votered, 96
#mambaout, 96
#armedforcesday, 96
#k, 96
#season2, 96
#intelrigchallenge, 96
#rodeohouston, 96
#depaul, 96
#connectedtl, 96
#rocks, 96
#champ, 96
#goodday, 96
#whoops, 96
#snfonnbc, 96
#talklikeapirateday, 96
#cops, 96
#bootcamp, 96
#whitesoxtalk, 96
#dubthevote, 96
#iwork4dell, 96
#actuallyautistic, 96
#letsroar, 96
#hr8, 96
#era, 96
#charlotteprotest, 96
#nationalbookloversday, 96
#decorating, 96
#ell, 96
#jonsnow, 96
#dianamarysharpton, 96
#independence, 96
#nationalboyfriendday, 96
#histstm, 96
#presidential, 96
#notonemore, 96
#beatnavy, 96
#drwho, 96
#todayinhistory, 96
#atlvsno, 96
#acceptance, 96
#indiecomics, 96
#stpreps, 96
#voicesavejeffery, 96
#olympics2018, 96
#appletv, 96
#dutch, 96
#sensors, 96
#gop2016, 96
#tuesdaymorning, 96
#wmtw, 96
#carnival, 96
#2020election, 96
#percussion, 96
#panties, 96
#wmma, 96
#cancun, 96
#fwx, 96
#visualization, 96
#speakerchat, 96
#twittertip, 96
#digped, 96
#istandwithilhan, 96
#contentwritingchat, 96
#citrixsynergy, 96
#vahoops, 96
#dgssouthfest15, 96
#trump45, 95
#pollutingpruitt, 95
#muaythai, 95
#flprimary, 95
#tpa, 95
#launch, 95
#bigfoot, 95
#voip, 95
#idiots, 95
#coffeelover, 95
#mayaangelou, 95
#multiplesclerosis, 95
#fifawwcfinal, 95
#wwe2k16, 95
#dms, 95
#nyu, 95
#fightforiowa, 95
#policelivesmatter, 95
#smwnyc, 95
#sanders2016, 95
#makeitreal, 95
#wishfulthinking, 95
#litecoin, 95
#lajolla, 95
#lastweektonight, 95
#signingday, 95
#prosperity, 95
#usavecu, 95
#eliteeight, 95
#quantum, 95
#nationaldrinkwineday, 95
#bakermayfield, 95
#riptwitter, 95
#rmliga, 95
#megamillions, 95
#gaga, 95
#bothamjean, 95
#superbluebloodmoon, 95
#tears, 95
#potus45, 95
#rockets50, 95
#blueraiders, 95
#glorious, 95
#riseofrest, 95
#battery, 95
#biking, 95
#denverbroncos, 95
#ufc187, 95
#narcos, 95
#burnout, 95
#noshavenovember, 95
#savemedicaid, 95
#headphones, 95
#feelings, 95
#blackhogwarts, 95
#electronic, 95
#cuban, 95
#wutang, 95
#12sports, 95
#island, 95
#boston25, 95
#torture, 95
#scientologytheaftermath, 95
#goldstandard, 95
#kincadefire, 95
#1n1t, 95
#annarbor, 95
#til, 95
#dogslife, 95
#warehouse, 95
#astoria, 95
#nbafinals2017, 95
#isedchat, 95
#aliencovenant, 95
#erika, 95
#walker16, 95
#twitchtv, 95
#microsoftedu, 95
#paas, 95
#rockon, 95
#captionthis, 95
#partyhard, 95
#heroesreborn, 95
#mecfs, 95
#foodtech, 95
#metvwonderwoman, 95
#bagpipes, 95
#whencallstheheart, 95
#wearelamphere, 95
#wnbavote, 95
#askforpete, 95
#cbs4morning, 95
#getrealchat, 95
#poweredbytech, 95
#timberwolves, 94
#emabiggestfansjustinbieber, 94
#ao1, 94
#who, 94
#winterwonderland, 94
#shale, 94
#nygvsphi, 94
#set, 94
#interoperability, 94
#retweeet, 94
#tbi, 94
#cosprings, 94
#defcon, 94
#sat, 94
#autofollowback, 94
#turnarounddontdrown, 94
#smallbizsat, 94
#bbnyc, 94
#communitypolicing, 94
#beyhive, 94
#worldturtleday, 94
#fastandfurious, 94
#smartwatch, 94
#santacruz, 94
#rolemodel, 94
#friendsday, 94
#dachshund, 94
#oa, 94
#cair, 94
#arcgis, 94
#homeownership, 94
#cowboyscamp, 94
#madden16, 94
#cbp, 94
#idp, 94
#kabul, 94
#disappointed, 94
#tombraider, 94
#portfolio, 94
#scfinalsvote, 94
#kindlebooks, 94
#keepfamiliestogether, 94
#troy, 94
#evo2016, 94
#12daysofgiveaways, 94
#classicrock, 94
#procreate, 94
#nflpreseason, 94
#ttt16, 94
#viirs, 94
#lobster, 94
#slack, 94
#democracyspring, 94
#noconfederate, 94
#nipseyhussle, 94
#themiddle, 94
#mattel, 94
#concerts, 94
#letsgobuffalo, 94
#alexandriava, 94
#dwtsfinale, 94
#harriettubman, 94
#shotoniphone, 94
#kateslaw, 94
#ecb, 94
#cyberpunk, 94
#bigeast, 94
#musicindustry, 94
#afib, 94
#pin, 94
#lookwhatyoumademedo, 94
#endangered, 94
#hipster, 94
#nepalquake, 94
#njfootball, 94
#hunterxhunter, 94
#westpalmbeach, 94
#ncaaf, 94
#fcdallas, 94
#electionfinalthoughts, 94
#goteamusa, 94
#gearmeout, 94
#flhsfb, 94
#sandfire, 94
#model3, 94
#gainz, 94
#bffs, 94
#project365, 94
#fleet, 94
#ledzeppelin, 94
#voaalert, 94
#eventplanner, 94
#sdcaltransalert, 94
#flkeys, 94
#artbasel, 94
#softwaredevelopment, 94
#elfaro, 94
#socialsales, 94
#cherokeecty, 94
#eastbatonrouge, 94
#geolife, 94
#mmastalker, 94
#iphoneography, 93
#horizonzerodawn, 93
#prom2k15, 93
#bestmaleathlete, 93
#toddlers, 93
#parentingtips, 93
#wilderness, 93
#beliebers, 93
#hamildocpbs, 93
#livetweet, 93
#nsd18, 93
#gambia, 93
#trhss, 93
#miracle, 93
#5thchat, 93
#scifichat, 93
#kamalaharris, 93
#cmonman, 93
#changetheworld, 93
#ginger, 93
#tisl, 93
#never, 93
#crowned, 93
#bulldog, 93
#tag, 93
#bundesliga, 93
#honorthem, 93
#dogmom, 93
#tictocnews, 93
#episcopal, 93
#audience, 93
#ndpol, 93
#irvine, 93
#lipstick, 93
#geny, 93
#aaasmtg, 93
#statcast, 93
#mavericks, 93
#icd10, 93
#ncbeermonth, 93
#liveunited, 93
#goatblackfriday, 93
#duck, 93
#educate, 93
#bceagles, 93
#farewellobama, 93
#paxwest, 93
#bestpicture, 93
#iwd, 93
#ufc245, 93
#deforestation, 93
#rideforthebrand, 93
#ge2015, 93
#redline, 93
#ripchyna, 93
#lirr, 93
#bands, 93
#alanrickman, 93
#minimalism, 93
#psychological, 93
#nom, 93
#youthmin, 93
#strawberries, 93
#fukushima, 93
#criminaljusticereform, 93
#nasdaq, 93
#indiegames, 93
#armybowl, 93
#plymouth, 93
#vault7, 93
#geico500, 93
#dashon, 93
#bestof, 93
#wave3news, 93
#kcroyals, 93
#mathematics, 93
#newbrewthursday, 93
#tweetme, 93
#hudsonvalley, 93
#ovariancancer, 93
#acbw, 93
#make, 93
#partnership, 93
#instantpot, 93
#theoscars, 93
#rivals250, 93
#al, 93
#pedogate, 93
#witness, 93
#tw, 93
#ufcfightnight, 93
#classof2018, 93
#fly, 93
#mh370, 93
#babyboy, 93
#bringbackmst3k, 93
#ekywx, 93
#mtgo, 93
#eventplanning, 93
#lml, 93
#buconation, 93
#gabon, 93
#calexit, 93
#kctraffic, 93
#opines, 93
#sqlpass, 93
#petfriendly, 93
#rvawx, 93
#grin, 93
#incose, 93
#gmw, 92
#back2school, 92
#bedtime, 92
#avosecrets, 92
#birthcontrol, 92
#elpasoshooting, 92
#emmys2016, 92
#proudalum, 92
#puppybowl, 92
#assessment, 92
#lovehim, 92
#immooc, 92
#wwe2k19, 92
#bibliophile, 92
#motd, 92
#ubereats, 92
#nottheenemy, 92
#galveston, 92
#robinwilliams, 92
#inauguration2017, 92
#consumer, 92
#cultureed, 92
#chewbacca, 92
#voicesaveowen, 92
#troops, 92
#cnndebatenight, 92
#hugs, 92
#bookworms, 92
#bbcan4, 92
#oneofakind, 92
#vodka, 92
#tuesdaytreat, 92
#emptythetanks, 92
#stevebannon, 92
#feedyourfandomentry, 92
#aquarians, 92
#stockholm, 92
#saturdayvibes, 92
#drphil, 92
#detective, 92
#conceptart, 92
#foreverorange, 92
#menage, 92
#wwegrr, 92
#wwdc15, 92
#jaxpol, 92
#equifax, 92
#uel, 92
#48hours, 92
#noletup, 92
#phdchat, 92
#thetazshow, 92
#mlballstargame, 92
#sweat, 92
#gmn, 92
#bb, 92
#saveforever, 92
#wales, 92
#itmfa, 92
#ramen, 92
#allday, 92
#remotework, 92
#opkillingbay, 92
#golfchat, 92
#horns, 92
#wishlist, 92
#taboo, 92
#spicerfacts, 92
#brasil, 92
#dcuniverse, 92
#extinction, 92
#pow, 92
#tracknation, 92
#fcbayern, 92
#oxnard, 92
#musiccity, 92
#placemaking, 92
#greenscreen, 92
#knit, 92
#hiveworks, 92
#winestudio, 92
#tagsforlikes, 92
#letsmarchnova, 92
#dctraffic, 92
#backthepac, 92
#fibromyalgia, 92
#workhuman, 92
#equalrights, 92
#thegirlgang, 92
#air, 92
#meekmill, 92
#signed, 92
#selfesteem, 92
#warning, 92
#himss17, 92
#teamgay, 92
#salestraining, 92
#youthsports, 92
#electricdepot, 92
#triadwx, 92
#howlround, 92
#cane, 92
#herbchat, 92
#whiteout, 91
#cdmx, 91
#christianfiction, 91
#kchonors, 91
#scandalfinale, 91
#predictiveanalytics, 91
#pokémon, 91
#designers, 91
#prague, 91
#neon, 91
#question, 91
#pulp, 91
#cny, 91
#vaw, 91
#young, 91
#specialolympics, 91
#amblogging, 91
#uncommon, 91
#employmentlaw, 91
#skateboarding, 91
#hawaiimbb, 91
#commute, 91
#oscar2015, 91
#whitesupremacy, 91
#screenwriters, 91
#aclu, 91
#petaluma, 91
#whale, 91
#earthquakes, 91
#elvispresley, 91
#californiawildfires, 91
#ctsb, 91
#mileg, 91
#academia, 91
#dukevsunc, 91
#notsorry, 91
#nationalnightout, 91
#physicaltherapy, 91
#beatunc, 91
#schittscreek, 91
#printing, 91
#sbvote, 91
#classics, 91
#hurrcaneirma, 91
#rocktober, 91
#floridakeys, 91
#struggle, 91
#host, 91
#classof2015, 91
#icant, 91
#70s, 91
#congo, 91
#cancers, 91
#circus, 91
#wewantthecup, 91
#patriotact, 91
#ks, 91
#thefamily, 91
#kale, 91
#panama, 91
#hurricanepatricia, 91
#gonu, 91
#dumbo, 91
#naacp, 91
#sfr, 91
#airplane, 91
#families, 91
#unbreakablekimmyschmidt, 91
#wewillwin, 91
#bestofus, 91
#confident, 91
#mprraccoon, 91
#egyptair, 91
#keeneland, 91
#thank, 91
#pastors, 91
#holidayshopping, 91
#demforum, 91
#jamalkhashoggi, 91
#june, 91
#onedayatatime, 91
#cwlps4, 91
#vtwx, 91
#artoftheday, 91
#reigncane, 91
#passionforbusiness, 91
#eurusd, 91
#cloakanddagger, 91
#translator, 91
#greencard, 91
#ksfy, 91
#goalsetting, 90
#romania, 90
#superbowl52, 90
#bluesky, 90
#rm, 90
#twithaca, 90
#fastlane, 90
#onerichmond, 90
#snowden, 90
#doll, 90
#goforit, 90
#products, 90
#subwayseries, 90
#selfdriving, 90
#funkoeccc, 90
#churchplanting, 90

